Ranking Episodes using a Partition Model

One of the biggest setbacks in traditional frequent pattern mining is that overwhelmingly many of the discovered patterns are redundant. A prototypical example of such redundancy is a freerider pattern where the pattern contains a true pattern and some additional noise events. A technique for filtering freerider patterns that has proved to be efficient in ranking itemsets is to use a partition model where a pattern is divided into two subpatterns and the observed support is compared to the expected support under the assumption that these two subpatterns occur independently. In this paper we develop a partition model for episodes, patterns discovered from sequential data. An episode is essentially a set of events, with possible restrictions on the order of events. Unlike with itemset mining, computing the expected support of an episode requires surprisingly sophisticated methods. In order to construct the model, we partition the episode into two subepisodes. We then model how likely the events in each subepisode occur close to each other. If this probability is high---which is often the case if the subepisode has a high support---then we can expect that when one event from a subepisode occurs, then the remaining events occur also close by. This approach increases the expected support of the episode, and if this increase explains the observed support, then we can deem the episode uninteresting. We demonstrate in our experiments that using the partition model can effectively and efficiently reduce the redundancy in episodes.

==> addresspairsrank.dat <==
-1.876956 -1.876956 1 0.0
-5.049948 -1.127048 1 0.0
-1.235147 -0.396138 1 0.0
-1.920198 -1.203727 1 0.0
-1.208596 -1.208596 1 0.0
-1.536007 -1.536007 1 0.0
-0.583269 -0.583269 1 0.0
-3.990962 -3.990962 1 0.0
-3.174385 -3.174385 1 0.0
-7.288536 -7.288536 1 0.0
-1.284838 -1.049852 1 0.0
-5.787263 -1.194829 1 0.0
-6.840807 -2.243521 1 0.0
-2.548916 -0.870061 1 0.0
-1.374465 -1.287439 1 0.0
-5.131746 -1.727759 1 0.0
-7.288536 -7.288536 1 0.0
-3.835635 -1.476742 1 0.0
-32.911659 -1.052002 1 0.0
-0.857159 -0.857159 1 0.0
-0.516941 -0.381728 1 0.0
-5.289361 -5.289361 1 0.0
-2.709856 -2.709856 1 0.0
-7.161318 -7.161318 1 0.0
-1.208596 -1.208596 1 0.0
-1.700325 -1.700325 1 0.0
-1.590059 -1.590059 1 0.0
-2.709856 -2.709856 1 0.0
-2.27996 -2.27996 1 0.0
-10.292224 -1.144772 1 0.0
-4.301733 -4.301733 1 0.0
-8.795709 -8.795709 1 0.0
-3.816713 -3.816713 1 0.0
-5.262655 -5.262655 1 0.0
-2.494666 -2.494666 1 0.0
-3.298494 -0.898468 1 0.0
-4.17546 -4.17546 1 0.0
-3.347719 -3.347719 1 0.0
-2.60913 -2.60913 1 0.0
-1.974066 -1.974066 1 0.0
-5.578002 -5.578002 1 0.0
-2.696423 -0.620322 1 0.0
-1.970301 -0.612749 1 0.0
-0.963765 -0.963765 1 0.0
-5.012802 -5.012802 1 0.0
-3.092261 -0.947231 1 0.0
-2.305671 -2.305671 1 0.0
-2.347809 -2.347809 1 0.0
-3.181932 -0.766156 1 0.0
-0.247034 -0.247034 1 0.0
-7.045122 -7.045122 1 0.0
-8.028872 -1.265186 1 0.0
-8.763058 -8.763058 1 0.0
-3.487463 -1.563113 1 0.0
-9.053272 -1.675318 1 0.0
-4.442021 -0.74518 1 0.0
-0.858681 -0.858681 1 0.0
-13.716095 -1.870249 1 0.0
-4.554377 -4.554377 1 0.0
-1.117734 -1.117734 1 0.0
-4.3977 -4.3977 1 0.0
-1.942574 -1.136783 1 0.0
-0.790154 -0.790154 1 0.0
-0.852057 -0.852057 1 0.0
-4.235073 -0.390508 1 0.0
-2.60913 -2.60913 1 0.0
-1.437267 -0.726206 1 0.0
-1.116643 -0.285632 1 0.0
-2.231248 -2.231248 1 0.0
-2.924742 -0.839491 1 0.0
-0.517461 -0.20571 1 0.0
-7.464358 -1.450902 1 0.0
-2.105972 -1.058065 1 0.0
-6.661265 -6.661265 1 0.0
-5.018267 -1.451363 1 0.0
-5.902951 -1.25663 1 0.0
-6.25293 -0.991434 1 0.0
-1.742696 -1.742696 1 0.0
-7.585382 -1.309373 1 0.0
-2.233742 -1.291636 1 0.0
-5.288672 -0.700829 1 0.0
-2.866275 -2.866275 1 0.0
-5.463788 -5.463788 1 0.0
-9.229643 -9.229643 1 0.0
-5.900585 -5.900585 1 0.0
-2.251752 -1.59962 1 0.0
-2.590485 -2.590485 1 0.0
-4.245574 -0.754881 1 0.0
-2.379945 -2.379945 1 0.0
-2.30358 -2.30358 1 0.0
-4.478582 -1.37417 1 0.0
-1.329645 -0.562644 1 0.0
-1.835747 -1.835747 1 0.0
-2.256131 -2.256131 1 0.0
-0.882476 -0.882476 1 0.0
-1.398049 -1.398049 1 0.0
-1.889868 -0.585058 1 0.0
-1.873751 -1.873751 1 0.0
-0.391857 -0.391857 1 0.0
-1.822008 -1.822008 1 0.0
-2.784422 -2.784422 1 0.0
-3.125015 -1.070726 1 0.0
-3.705358 -3.705358 1 0.0
-5.56497 -5.56497 1 0.0
-3.961895 -3.961895 1 0.0
-2.84455 -2.84455 1 0.0
-1.960316 -1.960316 1 0.0
-1.325363 -1.325363 1 0.0
-4.204059 -0.447663 1 0.0
-2.568996 -2.568996 1 0.0
-1.49419 -1.49419 1 0.0
-0.506491 -0.506491 1 0.0
-1.934771 -0.826889 1 0.0
-1.324997 -1.324997 1 0.0
-0.901228 -0.901228 1 0.0
-1.84059 -1.84059 1 0.0
-2.388509 -2.388509 1 0.0
-0.269597 -0.269597 1 0.0
-3.503476 -1.315382 1 0.0
-3.903128 -1.218435 1 0.0
-3.76246 -1.475568 1 0.0
-3.979723 -1.205588 1 0.0
-1.786406 -1.786406 1 0.0
-7.980701 -2.134182 1 0.0
-0.478262 -0.478262 1 0.0
-6.204169 -6.204169 1 0.0
-3.194714 -3.194714 1 0.0
-4.373474 -1.697482 1 0.0
-1.896501 -1.896501 1 0.0
-0.506491 -0.506491 1 0.0
-3.194714 -3.194714 1 0.0
-13.656295 -0.937322 1 0.0
-2.387833 -1.273821 1 0.0
-2.647766 -2.647766 1 0.0
-2.372675 -2.372675 1 0.0
-1.606653 -1.606653 1 0.0
-40.271519 -3.719002 1 0.0
-1.110344 -1.110344 1 0.0
-3.634085 -3.634085 1 0.0
-2.90349 -0.639486 1 0.0
-8.823251 -8.823251 1 0.0
-3.446684 -1.090838 1 0.0
-4.316176 -0.680667 1 0.0
-3.755272 -3.755272 1 0.0
-2.746865 -0.8221 1 0.0
-4.826488 -4.826488 1 0.0
-8.208352 -1.671062 1 0.0
-2.888988 -0.504867 1 0.0
-2.489861 -2.489861 1 0.0
-7.644397 -7.644397 1 0.0
-4.974831 -1.127154 1 0.0
-5.312191 -5.312191 1 0.0
-2.647766 -2.647766 1 0.0
-5.129148 -5.129148 1 0.0
-13.514213 -0.736961 1 0.0
-8.886674 -8.886674 1 0.0
-5.120994 -5.120994 1 0.0
-1.875903 -1.875903 1 0.0
-18.187745 -2.076674 1 0.0
-5.676734 -5.676734 1 0.0
-14.512528 -14.512528 1 0.0
-4.352179 -4.352179 1 0.0
-9.082613 -9.082613 1 0.0
-4.559086 -4.559086 1 0.0
-5.311041 -5.311041 1 0.0
-28.46833 -1.848663 1 0.0
-2.922964 -2.922964 1 0.0
-6.478754 -6.478754 1 0.0
-3.578155 -0.589176 1 0.0
-3.429656 -3.429656 1 0.0
-1.200264 -1.200264 1 0.0
-4.379117 -4.379117 1 0.0
-13.919393 -2.632625 1 0.0
-3.429656 -3.429656 1 0.0
-8.663664 -1.07102 1 0.0
-5.747804 -5.747804 1 0.0
-15.36572 -2.025731 1 0.0
-3.684366 -3.684366 1 0.0
-4.333188 -1.573886 1 0.0
-6.378242 -6.378242 1 0.0
-6.132155 -6.132155 1 0.0
-3.743313 -3.743313 1 0.0
-7.120921 -7.120921 1 0.0
-4.574464 -1.282339 1 0.0
-3.43079 -3.43079 1 0.0
-5.814795 -5.814795 1 0.0
-9.746238 -9.746238 1 0.0
-4.368347 -4.368347 1 0.0
-10.470691 -1.642338 1 0.0
-11.4534 -11.4534 1 0.0
-17.30651 -17.30651 1 0.0
-4.85153 -1.286446 1 0.0
-2.816245 -2.816245 1 0.0
-2.235819 -2.235819 1 0.0
-8.415107 -8.415107 1 0.0
-2.625168 -2.625168 1 0.0
-9.005059 -0.669659 1 0.0
-18.843766 -1.54657 1 0.0
-5.548668 -1.223553 1 0.0
-12.737655 -2.276238 1 0.0
-9.093797 -9.093797 1 0.0
-4.410992 -0.679405 1 0.0
-6.089064 -6.089064 1 0.0
-6.390131 -1.257956 1 0.0
-11.180243 -11.180243 1 0.0
-10.961712 -10.961712 1 0.0
-19.978877 -1.3057 1 0.0
-3.010175 -3.010175 1 0.0
-5.536213 -5.536213 1 0.0
-28.581397 -28.581397 1 0.0
-8.918073 -8.918073 1 0.0
-7.200223 -7.200223 1 0.0
-5.018886 -0.910153 1 0.0
-1.59766 -1.59766 1 0.0
-5.913352 -5.913352 1 0.0
-10.714845 -10.714845 1 0.0
-9.218385 -9.218385 1 0.0
-10.368582 -1.017074 1 0.0
-4.634758 -4.634758 1 0.0
-2.708885 -2.708885 1 0.0
-8.319134 -8.319134 1 0.0
-4.605447 -4.605447 1 0.0
-7.658406 -7.658406 1 0.0
-14.204859 -14.204859 1 0.0
-8.300493 -8.300493 1 0.0
-6.419724 -6.419724 1 0.0
-7.244332 -0.717947 1 0.0
-7.921128 -7.921128 1 0.0
-8.226069 -1.534189 1 0.0
-8.297422 -8.297422 1 0.0
-12.832733 -12.832733 1 0.0
-7.77403 -7.77403 1 0.0
-1.573417 -1.573417 1 0.0
-9.560356 -9.560356 1 0.0
-7.592418 -7.592418 1 0.0
-6.782276 -6.782276 1 0.0
-1.59766 -1.59766 1 0.0
-5.415228 -5.415228 1 0.0
-9.864282 -0.868791 1 0.0
-3.036971 -3.036971 1 0.0
-4.239755 -1.23925 1 0.0
-2.174766 -2.174766 1 0.0
-13.200263 -13.200263 1 0.0
-9.638879 -9.638879 1 0.0
-12.579309 -0.638474 1 0.0
-7.577027 -7.577027 1 0.0
-18.875167 -18.875167 1 0.0
-8.773976 -8.773976 1 0.0
-3.493824 -3.493824 1 0.0
-6.332288 -6.332288 1 0.0
-6.651397 -6.651397 1 0.0
-13.839122 -13.839122 1 0.0
-9.106722 -9.106722 1 0.0
-8.7495 -8.7495 1 0.0
-13.294779 -13.294779 1 0.0
-10.819591 -10.819591 1 0.0
-6.676878 -6.676878 1 0.0
-8.798 -2.905807 1 0.0
-5.746371 -5.746371 1 0.0
-10.346855 -10.346855 1 0.0
-4.900342 -1.437856 1 0.0
-3.39514 -3.39514 1 0.0
-4.556104 -4.556104 1 0.0
-0.887483 -0.887483 1 0.0
-3.596069 -3.596069 1 0.0
-9.393852 -9.393852 1 0.0
-7.261646 -7.261646 1 0.0
-11.002191 -2.32554 1 0.0
-10.416411 -10.416411 1 0.0
-35.898244 -2.108097 1 0.0
-13.582049 -1.61962 1 0.0
-17.784429 -17.784429 1 0.0
-4.711881 -4.711881 1 0.0
-9.514064 -9.514064 1 0.0
-20.832985 -20.832985 1 0.0
-6.405605 -6.405605 1 0.0
-18.543372 -2.279529 1 0.0
-11.716953 -1.716913 1 0.0
-5.711761 -5.711761 1 0.0
-14.873897 -14.873897 1 0.0
-3.898124 -3.898124 1 0.0
-2.924923 -2.924923 1 0.0
-5.28776 -1.24337 1 0.0
-4.092588 -4.092588 1 0.0
-3.588603 -3.588603 1 0.0
-5.352362 -5.352362 1 0.0
-23.044316 -1.381155 1 0.0
-4.807081 -4.807081 1 0.0
-11.172902 -2.089365 1 0.0
-5.662436 -5.662436 1 0.0
-8.320504 -8.320504 1 0.0
-7.34803 -7.34803 1 0.0
-9.434871 -9.434871 1 0.0
-7.34803 -7.34803 1 0.0
-21.404221 -1.819461 1 0.0
-9.900091 -9.900091 1 0.0
-6.48776 -6.48776 1 0.0
-5.662436 -5.662436 1 0.0
-11.447879 -11.447879 1 0.0
-10.719888 -10.719888 1 0.0
-9.308572 -9.308572 1 0.0
-11.866112 -0.755218 1 0.0
-11.931065 -1.595398 1 0.0
-6.486914 -6.486914 1 0.0
-17.965012 -3.151714 1 0.0
-10.86111 -10.86111 1 0.0
-7.253413 -7.253413 1 0.0
-5.814795 -5.814795 1 0.0
-6.332466 -6.332466 1 0.0
-17.865653 -2.820883 1 0.0
-14.391812 -14.391812 1 0.0
-17.750503 -17.750503 1 0.0
-15.468884 -15.468884 1 0.0
-19.030404 -19.030404 1 0.0
-13.955714 -1.897999 1 0.0
-6.986466 -6.986466 1 0.0
-9.039253 -9.039253 1 0.0
-15.25425 -15.25425 1 0.0
-21.601506 -21.601506 1 0.0
-7.795311 -7.795311 1 0.0
-6.381855 -1.376571 1 0.0
-8.095897 -8.095897 1 0.0
-6.123057 -1.308754 1 0.0
-2.846704 -2.846704 1 0.0
-7.963827 -7.963827 1 0.0
-20.05615 -2.087822 1 0.0
-17.401424 -17.401424 1 0.0
-23.808831 -23.808831 1 0.0
-14.980954 -14.980954 1 0.0
-14.284592 -14.284592 1 0.0
-12.320122 -12.320122 1 0.0
-2.215589 -2.215589 1 0.0
-5.633357 -0.636377 1 0.0
-15.948399 -1.859673 1 0.0
-14.841959 -14.841959 1 0.0
-5.846364 -5.846364 1 0.0
-4.205612 -4.205612 1 0.0
-15.320449 -15.320449 1 0.0
-9.42431 -2.241138 1 0.0
-7.665608 -7.665608 1 0.0
-6.517884 -6.517884 1 0.0
-21.917504 -21.917504 1 0.0
-8.948777 -8.948777 1 0.0
-10.569241 -1.528122 1 0.0
-9.182424 -9.182424 1 0.0
-9.707528 -9.707528 1 0.0
-6.935483 -6.935483 1 0.0
-5.906766 -5.906766 1 0.0
-13.636401 -13.636401 1 0.0
-4.91043 -4.91043 1 0.0
-8.985744 -8.985744 1 0.0
-6.400214 -6.400214 1 0.0
-7.5948 -7.5948 1 0.0
-6.40501 -6.40501 1 0.0
-9.331923 -9.331923 1 0.0
-4.195313 -4.195313 1 0.0
-11.941834 -11.941834 1 0.0
-10.889795 -1.498798 1 0.0
-3.915053 -3.915053 1 0.0
-6.541198 -6.541198 1 0.0
-14.488834 -14.488834 1 0.0
-3.07532 -3.07532 1 0.0
-6.578831 -6.578831 1 0.0
-1.353913 -1.353913 1 0.0
-6.502397 -0.507917 1 0.0
-6.34685 -6.34685 1 0.0
-15.995413 -2.042321 1 0.0
-4.452056 -4.452056 1 0.0
-7.294907 -7.294907 1 0.0
-5.616018 -5.616018 1 0.0
-3.378529 -3.378529 1 0.0
-4.462879 -4.462879 1 0.0
-7.325985 -7.325985 1 0.0
-8.676628 -8.676628 1 0.0
-4.629461 -4.629461 1 0.0
-18.890641 -2.382397 1 0.0
-13.476533 -1.805941 1 0.0
-4.960204 -4.960204 1 0.0
-5.489576 -1.061054 1 0.0
-10.605772 -10.605772 1 0.0
-6.906565 -6.906565 1 0.0
-24.694437 -1.263134 1 0.0
-5.743887 -5.743887 1 0.0
-42.457277 -3.110316 1 0.0
-13.908223 -13.908223 1 0.0
-8.307846 -1.213743 1 0.0
-19.632878 -3.147122 1 0.0
-7.621816 -7.621816 1 0.0
-13.98521 -13.98521 1 0.0
-7.855548 -7.855548 1 0.0
-3.936266 -3.936266 1 0.0
-12.624691 -1.555296 1 0.0
-14.231038 -14.231038 1 0.0
-9.132235 -0.742408 1 0.0
-11.819078 -11.819078 1 0.0
-7.257693 -7.257693 1 0.0
-8.103172 -8.103172 1 0.0
-4.468722 -4.468722 1 0.0
-6.92615 -6.92615 1 0.0
-12.20898 -12.20898 1 0.0
-10.763626 -10.763626 1 0.0
-12.104694 -12.104694 1 0.0
-31.518275 -2.556444 1 0.0
-10.488108 -10.488108 1 0.0
-14.940209 -14.940209 1 0.0
-16.232331 -16.232331 1 0.0
-29.912997 -29.912997 1 0.0
-30.83351 -30.83351 1 0.0
-20.073483 -20.073483 1 0.0
-7.208587 -7.208587 1 0.0
-31.991888 -0.693664 1 0.0
-3.498879 -3.498879 1 0.0
-24.607773 -3.163526 1 0.0
-11.669766 -1.440176 1 0.0
-5.695418 -5.695418 1 0.0
-6.40278 -6.40278 1 0.0
-11.875803 -11.875803 1 0.0
-25.021266 -0.98406 1 0.0
-9.038906 -9.038906 1 0.0
-14.557724 -14.557724 1 0.0
-7.6969 -7.6969 1 0.0
-21.193484 -21.193484 1 0.0
-21.777595 -21.777595 1 0.0
-26.170696 -0.938137 1 0.0
-37.311209 -0.780849 1 0.0
-12.819026 -12.819026 1 0.0
-11.9427 -11.9427 1 0.0
-190.226158 -0.895337 1 0.0
-3.741352 -0.406492 1 0.0
-2.525011 -1.090341 1 0.0
-0.651909 -0.651909 1 0.0
-0.981598 -0.981598 1 0.0
-5.799428 -1.412019 1 0.0
-1.993553 -1.993553 1 0.0
-4.241153 -1.312963 1 0.0
-8.358496 -0.918952 1 0.0
-2.77956 -1.57304 1 0.0
-1.460085 -0.771691 1 0.0
-1.871979 -1.116318 1 0.0
-2.899333 -2.899333 1 0.0
-1.445795 -1.435734 1 0.0
-0.535015 -0.535015 1 0.0
-2.008168 -0.547817 1 0.0
-1.605035 -0.688038 1 0.0
-2.153677 -2.153677 1 0.0
-1.941676 -1.941676 1 0.0
-1.304981 -1.304981 1 0.0
-1.132368 -1.132368 1 0.0
-1.316898 -0.988509 1 0.0
-4.074298 -1.043265 1 0.0
-3.421534 -3.421534 1 0.0
-0.43085 -0.43085 1 0.0
-1.168687 -1.168687 1 0.0
-5.486343 -1.490107 1 0.0
-5.41601 -1.288464 1 0.0
-0.906168 -0.906168 1 0.0
-1.795368 -1.357705 1 0.0
-0.332763 -0.332763 1 0.0
-2.598714 -2.598714 1 0.0
-1.027281 -1.027281 1 0.0
-2.168574 -0.700314 1 0.0
-1.308196 -1.308196 1 0.0
-5.743826 -1.342944 1 0.0
-2.926352 -2.926352 1 0.0
-2.026473 -2.026473 1 0.0
-10.263004 -1.5658 1 0.0
-9.543971 -9.543971 1 0.0
-0.129905 -0.129905 1 0.0
-2.622722 -2.622722 1 0.0
-1.075418 -0.32478 1 0.0
-5.458273 -0.792687 1 0.0
-0.314167 -0.314167 1 0.0
-2.206124 -0.903057 1 0.0
-1.772739 -1.489487 1 0.0
-1.67358 -0.914519 1 0.0
-0.651265 -0.651265 1 0.0
-3.673662 -1.466877 1 0.0
-1.404058 -1.068083 1 0.0
-5.98501 -2.247327 1 0.0
-2.919442 -0.788274 1 0.0
-2.577671 -2.577671 1 0.0
-5.881524 -1.722662 1 0.0
-0.282968 -0.282968 1 0.0
-2.323253 -1.33817 1 0.0
-2.942832 -2.942832 1 0.0
-1.455882 -0.831508 1 0.0
-0.69581 -0.69581 1 0.0
-2.333302 -1.267084 1 0.0
-3.647368 -0.971188 1 0.0
-4.50169 -4.50169 1 0.0
-3.993979 -0.795564 1 0.0
-0.795329 -0.762492 1 0.0
-3.055645 -0.996291 1 0.0
-0.700537 -0.700537 1 0.0
-1.792612 -0.93164 1 0.0
-1.249146 -1.014126 1 0.0
-6.400852 -2.581131 1 0.0
-0.98423 -0.813677 1 0.0
-5.776773 -1.928304 1 0.0
-2.329121 -0.73439 1 0.0
-3.706226 -1.194578 1 0.0
-2.002314 -0.73341 1 0.0
-1.122719 -1.122719 1 0.0
-0.810543 -0.810543 1 0.0
-0.933141 -0.933141 1 0.0
-0.871762 -0.697285 1 0.0
-0.981956 -0.846553 1 0.0
-6.367752 -1.141799 1 0.0
-4.211512 -0.888447 1 0.0
-0.870201 -0.870201 1 0.0
-5.011406 -5.011406 1 0.0
-2.425057 -1.33277 1 0.0
-2.420677 -1.049641 1 0.0
-2.222138 -1.013333 1 0.0
-1.401673 -1.401673 1 0.0
-1.589821 -0.655389 1 0.0
-0.353544 -0.353544 1 0.0
-1.880473 -0.984838 1 0.0
-1.210212 -0.483613 1 0.0
-1.805836 -1.805836 1 0.0
-1.667102 -0.755467 1 0.0
-1.825241 -1.825241 1 0.0
-3.147621 -3.147621 1 0.0
-4.566921 -1.211425 1 0.0
-1.820556 -0.819552 1 0.0
-0.710176 -0.710176 1 0.0
-4.983048 -1.60392 1 0.0
-6.120986 -2.220922 1 0.0
-1.027988 -0.696992 1 0.0
-0.770049 -0.756313 1 0.0
-1.702086 -1.05343 1 0.0
-4.013443 -4.013443 1 0.0
-6.207691 -1.941817 1 0.0
-4.293505 -1.674241 1 0.0
-2.494589 -2.494589 1 0.0
-5.209559 -5.209559 1 0.0
-1.598102 -1.195816 1 0.0
-2.224279 -0.905557 1 0.0
-1.604807 -1.078369 1 0.0
-1.695698 -1.695698 1 0.0
-1.024302 -0.543319 1 0.0
-1.00301 -1.00301 1 0.0
-2.867375 -0.841108 1 0.0
-3.369486 -3.369486 1 0.0
-1.441576 -0.879851 1 0.0
-0.760305 -0.760305 1 0.0
-3.231729 -0.915771 1 0.0
-5.668555 -0.908516 1 0.0
-0.737409 -0.737409 1 0.0
-1.552433 -1.389032 1 0.0
-2.979444 -2.979444 1 0.0
-1.076341 -0.469317 1 0.0
-3.426338 -1.495781 1 0.0
-0.636425 -0.636425 1 0.0
-0.45398 -0.45398 1 0.0
-0.765423 -0.765423 1 0.0
-1.357254 -1.357254 1 0.0
-2.902255 -2.902255 1 0.0
-0.891726 -0.522737 1 0.0
-1.750174 -1.545566 1 0.0
-3.487455 -3.487455 1 0.0
-2.275673 -1.071489 1 0.0
-4.646658 -0.966295 1 0.0
-2.417586 -2.417586 1 0.0
-0.889327 -0.889327 1 0.0
-4.045877 -1.01201 1 0.0
-1.942116 -1.942116 1 0.0
-3.052013 -0.929751 1 0.0
-7.117723 -1.830179 1 0.0
-1.750174 -1.750174 1 0.0
-2.667781 -0.725672 1 0.0
-0.895966 -0.895966 1 0.0
-6.220397 -1.863915 1 0.0
-1.618849 -0.815436 1 0.0
-0.85499 -0.85499 1 0.0
-0.150173 -0.150173 1 0.0
-2.330486 -0.87665 1 0.0
-1.363774 -1.363774 1 0.0
-3.224553 -1.501046 1 0.0
-1.925948 -1.925948 1 0.0
-1.174485 -1.174485 1 0.0
-1.657674 -1.657674 1 0.0
-1.705655 -1.705655 1 0.0
-1.705655 -1.705655 1 0.0
-1.446812 -1.446812 1 0.0
-3.026295 -0.835604 1 0.0
-0.703959 -0.703959 1 0.0
-3.049763 -1.738729 1 0.0
-3.140511 -3.140511 1 0.0
-0.853502 -0.853502 1 0.0
-4.194263 -1.451183 1 0.0
-4.760268 -1.109176 1 0.0
-3.97499 -3.97499 1 0.0
-2.26264 -2.26264 1 0.0
-0.347213 -0.347213 1 0.0
-0.927614 -0.927614 1 0.0
-1.595324 -1.595324 1 0.0
-1.357254 -1.357254 1 0.0
-1.446812 -1.446812 1 0.0
-0.333384 -0.333384 1 0.0
-2.892219 -1.457727 1 0.0
-2.404874 -2.404874 1 0.0
-3.147621 -3.147621 1 0.0
-3.158105 -0.802687 1 0.0
-0.672721 -0.672721 1 0.0
-1.110134 -0.453073 1 0.0
-5.187693 -1.132734 1 0.0
-0.776906 -0.596127 1 0.0
-3.739717 -0.869533 1 0.0
-5.290064 -5.290064 1 0.0
-1.541555 -1.541555 1 0.0
-1.315591 -1.315591 1 0.0
-1.195647 -1.195647 1 0.0
-1.591271 -1.591271 1 0.0
-2.201761 -0.714621 1 0.0
-0.213583 -0.213583 1 0.0
-0.84279 -0.84279 1 0.0
-4.013443 -4.013443 1 0.0
-2.180215 -1.683302 1 0.0
-0.898466 -0.898466 1 0.0
-0.429219 -0.429219 1 0.0
-2.614033 -2.614033 1 0.0
-3.125622 -3.125622 1 0.0
-0.816207 -0.816207 1 0.0
-4.36234 -4.36234 1 0.0
-1.816929 -1.816929 1 0.0
-2.753353 -2.753353 1 0.0
-3.97499 -3.97499 1 0.0
-6.106748 -2.966141 1 0.0
-1.401673 -1.401673 1 0.0
-5.118862 -5.118862 1 0.0
-1.750541 -1.750541 1 0.0
-2.26264 -2.26264 1 0.0
-5.209559 -5.209559 1 0.0
-0.651265 -0.651265 1 0.0
-18.272975 -18.272975 1 0.0
-2.939666 -2.939666 1 0.0
-2.373727 -2.373727 1 0.0
-3.134713 -3.134713 1 0.0
-3.86592 -3.86592 1 0.0
-1.407799 -1.407799 1 0.0
-10.897783 -1.861874 1 0.0
-1.41901 -1.41901 1 0.0
-3.775537 -1.591095 1 0.0
-2.183588 -2.183588 1 0.0
-2.022047 -2.022047 1 0.0
-4.889846 -4.889846 1 0.0
-8.728496 -1.14928 1 0.0
-1.882201 -1.882201 1 0.0
-1.83821 -1.83821 1 0.0
-2.536659 -0.716883 1 0.0
-1.911363 -0.789814 1 0.0
-3.870376 -3.870376 1 0.0
-1.827951 -1.827951 1 0.0
-1.151123 -1.151123 1 0.0
-4.608461 -1.077856 1 0.0
-4.756642 -1.704912 1 0.0
-1.49129 -1.49129 1 0.0
-2.34222 -0.82073 1 0.0
-4.511782 -4.511782 1 0.0
-6.147659 -6.147659 1 0.0
-3.674308 -3.674308 1 0.0
-0.843697 -0.843697 1 0.0
-1.002683 -1.002683 1 0.0
-2.453573 -1.085939 1 0.0
-2.456603 -2.456603 1 0.0
-1.546748 -1.45031 1 0.0
-3.615629 -3.615629 1 0.0
-0.176554 -0.176554 1 0.0
-0.443722 -0.443722 1 0.0
-1.682998 -1.430967 1 0.0
-2.668751 -1.172776 1 0.0
-1.82642 -0.452594 1 0.0
-0.597165 -0.597165 1 0.0
-3.559935 -3.559935 1 0.0
-1.699427 -1.699427 1 0.0
-1.448722 -1.448722 1 0.0
-7.156327 -0.457002 1 0.0
-3.795289 -3.795289 1 0.0
-8.02958 -1.248163 1 0.0
-1.769643 -1.711701 1 0.0
-0.500827 -0.500827 1 0.0
-4.560779 -4.560779 1 0.0
-0.661881 -0.661881 1 0.0
-0.520115 -0.520115 1 0.0
-4.949035 -4.949035 1 0.0
-1.749657 -1.749657 1 0.0
-1.87901 -0.26003 1 0.0
-3.925215 -3.925215 1 0.0
-1.72435 -1.72435 1 0.0
-4.037748 -4.037748 1 0.0
-2.314049 -2.314049 1 0.0
-1.060155 -1.060155 1 0.0
-6.33373 -1.169506 1 0.0
-8.227193 -8.227193 1 0.0
-4.848674 -4.848674 1 0.0
-1.745236 -1.432199 1 0.0
-1.289259 -1.289259 1 0.0
-2.328701 -2.328701 1 0.0
-9.980847 -2.21152 1 0.0
-2.777475 -2.777475 1 0.0
-3.925027 -3.925027 1 0.0
-6.338738 -1.363342 1 0.0
-0.446049 -0.446049 1 0.0
-1.73685 -1.59622 1 0.0
-1.632736 -1.632736 1 0.0
-2.936987 -2.936987 1 0.0
-8.021506 -1.220459 1 0.0
-7.928614 -2.494405 1 0.0
-6.875415 -6.875415 1 0.0
-3.460296 -3.460296 1 0.0
-0.678638 -0.678638 1 0.0
-3.759671 -1.762968 1 0.0
-3.690758 -0.773326 1 0.0
-12.175323 -0.836941 1 0.0
-7.46168 -0.680833 1 0.0
-4.375318 -0.807985 1 0.0
-1.303393 -1.089269 1 0.0
-1.214685 -1.214685 1 0.0
-9.503991 -9.503991 1 0.0
-5.576104 -0.911425 1 0.0
-0.8062 -0.8062 1 0.0
-1.540865 -1.540865 1 0.0
-0.548761 -0.548761 1 0.0
-2.038328 -2.038328 1 0.0
-1.573962 -1.573962 1 0.0
-2.503802 -2.503802 1 0.0
-8.446784 -8.446784 1 0.0
-4.523701 -0.804882 1 0.0
-5.82373 -0.899173 1 0.0
-2.022009 -2.022009 1 0.0
-6.478025 -6.478025 1 0.0
-5.238954 -1.500634 1 0.0
-3.760796 -1.078661 1 0.0
-4.023205 -4.023205 1 0.0
-4.6588 -4.6588 1 0.0
-1.61873 -1.61873 1 0.0
-6.064457 -2.096244 1 0.0
-3.977251 -3.977251 1 0.0
-0.672162 -0.550019 1 0.0
-2.456906 -2.456906 1 0.0
-3.285652 -0.561853 1 0.0
-0.375408 -0.375408 1 0.0
-0.669381 -0.21289 1 0.0
-0.744249 -0.744249 1 0.0
-3.785417 -0.757972 1 0.0
-4.124813 -1.634485 1 0.0
-1.571276 -1.571276 1 0.0
-1.954265 -1.954265 1 0.0
-0.945671 -0.945671 1 0.0
-1.546791 -0.46729 1 0.0
-2.375634 -2.375634 1 0.0
-3.588477 -3.011297 1 0.0
-0.235233 -0.232125 1 0.0
-1.561206 -0.752912 1 0.0
-2.794079 -2.794079 1 0.0
-0.793142 -0.793142 1 0.0
-1.175179 -0.997762 1 0.0
-2.607952 -1.508818 1 0.0
-0.278705 -0.278705 1 0.0
-1.431385 -1.431385 1 0.0
-0.396363 -0.396363 1 0.0
-2.687 -2.687 1 0.0
-2.392836 -2.392836 1 0.0
-0.476123 -0.476123 1 0.0
-0.823729 -0.823729 1 0.0
-2.245154 -2.245154 1 0.0
-6.331489 -1.111838 1 0.0
-5.072053 -5.072053 1 0.0
-10.141265 -10.141265 1 0.0
-1.737614 -1.142015 1 0.0
-1.526171 -1.526171 1 0.0
-1.634684 -1.283983 1 0.0
-2.114477 -2.114477 1 0.0
-1.306128 -0.630793 1 0.0
-3.665647 -3.665647 1 0.0
-1.436819 -1.436819 1 0.0
-3.10572 -3.10572 1 0.0
-2.693857 -2.693857 1 0.0
-1.68236 -0.485776 1 0.0
-3.875775 -3.875775 1 0.0
-1.12115 -0.939516 1 0.0
-1.449119 -1.261636 1 0.0
-2.209061 -1.148303 1 0.0
-0.573896 -0.573896 1 0.0
-3.73217 -3.73217 1 0.0
-0.482029 -0.387961 1 0.0
-3.464473 -3.464473 1 0.0
-2.908344 -2.908344 1 0.0
-9.277321 -1.028546 1 0.0
-2.030388 -1.5769 1 0.0
-1.926312 -1.926312 1 0.0
-3.975445 -3.975445 1 0.0
-0.416483 -0.416483 1 0.0
-0.483432 -0.483432 1 0.0
-7.368674 -7.368674 1 0.0
-3.779276 -3.779276 1 0.0
-2.238602 -2.238602 1 0.0
-6.678219 -6.678219 1 0.0
-2.316927 -2.316927 1 0.0
-7.576249 -1.53586 1 0.0
-1.977221 -0.808082 1 0.0
-0.98775 -0.668181 1 0.0
-7.759854 -7.759854 1 0.0
-13.452993 -2.355663 1 0.0
-8.188391 -8.188391 1 0.0
-6.457816 -6.457816 1 0.0
-1.478415 -1.408584 1 0.0
-0.376932 -0.376932 1 0.0
-2.282221 -2.282221 1 0.0
-0.645937 -0.645937 1 0.0
-1.591341 -1.591341 1 0.0
-4.021999 -4.021999 1 0.0
-2.500391 -2.500391 1 0.0
-1.962216 -1.864645 1 0.0
-2.463929 -2.463929 1 0.0
-0.695406 -0.695406 1 0.0
-1.007172 -1.007172 1 0.0
-0.803708 -0.803708 1 0.0
-0.872509 -0.872509 1 0.0
-4.921475 -1.873239 1 0.0
-4.92132 -0.807506 1 0.0
-1.44096 -1.44096 1 0.0
-2.119805 -0.763973 1 0.0
-11.892197 -1.209332 1 0.0
-1.976779 -0.767756 1 0.0
-10.258574 -10.258574 1 0.0
-3.263213 -3.263213 1 0.0
-10.268952 -10.268952 1 0.0
-0.806709 -0.676927 1 0.0
-2.783631 -2.783631 1 0.0
-5.898049 -5.898049 1 0.0
-1.381377 -1.381377 1 0.0
-5.41921 -5.41921 1 0.0
-4.347012 -4.347012 1 0.0
-2.590495 -2.590495 1 0.0
-2.444682 -2.444682 1 0.0
-1.010814 -0.748813 1 0.0
-5.91429 -1.201998 1 0.0
-4.592789 -4.592789 1 0.0
-2.135016 -1.057032 1 0.0
-2.217582 -0.909583 1 0.0
-6.01419 -6.01419 1 0.0
-0.835393 -0.760018 1 0.0
-2.600864 -1.242449 1 0.0
-4.620674 -0.95266 1 0.0
-5.051069 -5.051069 1 0.0
-0.94093 -0.777704 1 0.0
-4.060332 -1.71493 1 0.0
-1.675591 -0.808773 1 0.0
-5.026701 -1.594073 1 0.0
-2.397759 -1.419139 1 0.0
-2.383887 -0.978365 1 0.0
-2.757797 -0.760736 1 0.0
-3.052298 -3.052298 1 0.0
-0.98552 -0.965593 1 0.0
-3.354323 -3.354323 1 0.0
-0.769615 -0.769615 1 0.0
-1.912309 -1.19827 1 0.0
-6.981147 -6.981147 1 0.0
-8.431863 -1.599618 1 0.0
-3.90614 -1.74963 1 0.0
-1.7346 -0.782681 1 0.0
-2.480502 -2.480502 1 0.0
-2.003943 -1.135625 1 0.0
-0.885485 -0.81902 1 0.0
-2.705117 -2.059139 1 0.0
-2.678471 -1.42197 1 0.0
-0.910271 -0.520423 1 0.0
-0.70626 -0.289779 1 0.0
-0.466698 -0.370156 1 0.0
-2.233676 -1.222827 1 0.0
-3.502339 -1.116696 1 0.0
-1.625842 -0.829272 1 0.0
-2.514786 -0.925901 1 0.0
-4.706027 -1.223208 1 0.0
-1.135407 -1.002959 1 0.0
-2.623842 -1.565365 1 0.0
-1.581986 -0.708874 1 0.0
-2.097888 -1.14993 1 0.0
-2.205305 -0.911481 1 0.0
-0.898701 -0.898701 1 0.0
-3.513867 -1.392545 1 0.0
-1.863174 -0.62514 1 0.0
-3.336019 -0.724125 1 0.0
-5.313301 -2.733803 1 0.0
-4.840447 -1.535865 1 0.0
-2.444682 -2.444682 1 0.0
-1.094173 -0.369374 1 0.0
-2.065204 -0.815659 1 0.0
-2.269315 -2.269315 1 0.0
-0.786824 -0.786824 1 0.0
-3.418062 -0.993322 1 0.0
-0.606891 -0.606891 1 0.0
-1.958145 -1.958145 1 0.0
-4.402326 -4.402326 1 0.0
-4.75569 -2.034988 1 0.0
-0.518301 -0.518301 1 0.0
-2.294631 -0.90285 1 0.0
-1.054628 -1.054628 1 0.0
-0.810501 -0.810501 1 0.0
-4.051426 -4.051426 1 0.0
-2.423668 -2.192817 1 0.0
-3.720178 -1.284482 1 0.0
-0.536633 -0.536633 1 0.0
-1.20528 -1.20528 1 0.0
-6.167488 -4.467241 1 0.0
-2.604481 -0.716781 1 0.0
-0.842738 -0.842738 1 0.0
-3.696294 -1.903375 1 0.0
-1.418349 -1.170595 1 0.0
-1.150166 -0.71129 1 0.0
-1.093743 -1.093743 1 0.0
-4.978368 -1.726702 1 0.0
-1.387111 -1.374379 1 0.0
-3.567253 -1.79611 1 0.0
-1.718586 -0.889415 1 0.0
-1.935985 -1.238753 1 0.0
-0.70626 -0.70626 1 0.0
-0.816325 -0.816325 1 0.0
-1.17513 -1.026826 1 0.0
-8.062394 -1.195813 1 0.0
-4.24218 -2.041341 1 0.0
-4.378584 -1.470347 1 0.0
-7.239994 -1.256802 1 0.0
-1.410536 -1.410536 1 0.0
-1.420436 -1.420436 1 0.0
-3.518309 -1.172577 1 0.0
-1.344591 -0.472602 1 0.0
-5.54417 -5.54417 1 0.0
-11.263724 -1.428344 1 0.0
-2.607708 -0.645485 1 0.0
-3.386049 -1.490967 1 0.0
-1.118835 -1.118835 1 0.0
-1.234995 -0.771867 1 0.0
-3.647158 -3.35768 1 0.0
-11.612582 -11.612582 1 0.0
-2.153708 -1.304068 1 0.0
-2.246546 -1.571656 1 0.0
-0.862713 -0.862713 1 0.0
-8.285858 -0.941184 1 0.0
-3.889442 -3.889442 1 0.0
-9.950406 -0.85833 1 0.0
-0.816939 -0.816939 1 0.0
-1.022813 -0.825345 1 0.0
-3.886474 -0.724035 1 0.0
-1.184052 -0.709592 1 0.0
-1.845498 -0.845872 1 0.0
-1.022813 -0.82652 1 0.0
-6.981147 -6.981147 1 0.0
-1.054628 -1.054628 1 0.0
-2.062813 -1.205229 1 0.0
-3.889442 -3.889442 1 0.0
-3.030032 -0.774104 1 0.0
-0.70626 -0.343457 1 0.0
-3.782798 -1.669824 1 0.0
-2.294631 -0.8887 1 0.0
-2.452896 -0.824807 1 0.0
-3.224515 -3.224515 1 0.0
-5.425955 -1.035332 1 0.0
-5.478151 -5.478151 1 0.0
-1.235428 -0.914081 1 0.0
-3.218394 -3.218394 1 0.0
-1.134275 -1.134275 1 0.0
-0.874814 -0.441113 1 0.0
-0.342736 -0.342736 1 0.0
-3.600545 -1.402264 1 0.0
-5.142036 -2.461206 1 0.0
-3.419939 -0.558842 1 0.0
-4.948551 -1.869102 1 0.0
-1.198509 -0.80721 1 0.0
-6.312077 -6.312077 1 0.0
-3.029703 -3.029703 1 0.0
-1.264941 -1.264941 1 0.0
-7.572272 -2.193405 1 0.0
-1.91129 -1.171566 1 0.0
-2.811695 -1.461657 1 0.0
-7.788107 -0.868569 1 0.0
-5.702886 -1.177731 1 0.0
-0.757535 -0.757535 1 0.0
-1.671899 -0.866923 1 0.0
-3.972432 -1.526149 1 0.0
-1.293189 -0.932273 1 0.0
-3.324726 -1.54349 1 0.0
-1.819888 -1.819888 1 0.0
-0.779305 -0.480009 1 0.0
-2.861015 -0.840775 1 0.0
-0.148759 -0.148759 1 0.0
-3.316883 -3.316883 1 0.0
-0.384949 -0.384949 1 0.0
-5.736965 -5.736965 1 0.0
-3.735547 -3.735547 1 0.0
-2.481402 -1.883745 1 0.0
-4.409731 -0.936265 1 0.0
-1.357589 -0.848199 1 0.0
-6.381582 -1.938303 1 0.0
-0.653879 -0.653879 1 0.0
-3.089697 -0.745383 1 0.0
-5.138786 -5.138786 1 0.0
-0.84688 -0.84688 1 0.0
-1.61917 -0.548711 1 0.0
-0.437456 -0.349102 1 0.0
-1.420235 -0.707319 1 0.0
-2.652362 -1.559776 1 0.0
-1.900879 -1.060347 1 0.0
-5.207432 -2.918167 1 0.0
-1.631292 -1.631292 1 0.0
-0.816325 -0.816325 1 0.0
-2.53794 -2.53794 1 0.0
-0.204676 -0.204676 1 0.0
-1.467744 -0.338731 1 0.0
-1.009941 -0.564989 1 0.0
-0.484203 -0.484203 1 0.0
-1.312326 -0.638249 1 0.0
-2.53794 -2.53794 1 0.0
-1.427085 -0.795216 1 0.0
-2.953297 -2.953297 1 0.0
-2.736665 -2.736665 1 0.0
-2.052728 -0.965266 1 0.0
-1.12833 -1.12833 1 0.0
-2.399866 -1.295514 1 0.0
-2.314439 -0.854896 1 0.0
-5.678214 -2.324808 1 0.0
-1.17513 -1.17513 1 0.0
-0.988254 -0.469976 1 0.0
-1.064412 -1.064412 1 0.0
-4.256768 -1.474034 1 0.0
-1.887686 -1.887686 1 0.0
-4.334932 -1.06723 1 0.0
-1.718586 -0.628857 1 0.0
-5.273876 -1.96011 1 0.0
-6.187351 -1.648171 1 0.0
-8.773236 -2.509417 1 0.0
-3.592514 -1.406297 1 0.0
-2.314439 -0.872231 1 0.0
-4.083293 -0.855141 1 0.0
-1.538954 -0.86713 1 0.0
-3.643357 -0.846301 1 0.0
-3.029703 -0.969175 1 0.0
-0.755285 -0.569288 1 0.0
-4.222145 -4.222145 1 0.0
-6.28835 -1.656136 1 0.0
-2.444682 -2.444682 1 0.0
-1.16279 -0.595374 1 0.0
-0.243655 -0.243655 1 0.0
-0.302437 -0.302437 1 0.0
-2.322001 -2.322001 1 0.0
-0.70428 -0.70428 1 0.0
-2.735896 -0.647639 1 0.0
-5.235845 -5.235845 1 0.0
-1.19717 -0.51424 1 0.0
-0.84656 -0.761352 1 0.0
-2.491479 -2.491479 1 0.0
-0.434959 -0.434959 1 0.0
-2.635191 -2.635191 1 0.0
-2.607708 -2.607708 1 0.0
-5.174757 -1.007808 1 0.0
-0.878527 -0.878527 1 0.0
-1.61895 -1.050741 1 0.0
-4.826904 -4.826904 1 0.0
-3.242055 -0.573306 1 0.0
-1.971378 -1.283159 1 0.0
-0.334909 -0.334909 1 0.0
-10.6735 -10.6735 1 0.0
-6.210152 -0.661731 1 0.0
-0.65249 -0.65249 1 0.0
-2.84261 -2.84261 1 0.0
-3.850662 -3.850662 1 0.0
-4.819566 -1.161003 1 0.0
-7.980942 -1.890943 1 0.0
-3.987959 -3.987959 1 0.0
-3.316883 -3.316883 1 0.0
-4.15023 -1.773241 1 0.0
-2.444682 -2.444682 1 0.0
-5.54417 -5.54417 1 0.0
-1.016876 -1.016876 1 0.0
-1.718532 -0.743866 1 0.0
-4.643242 -1.048765 1 0.0
-4.530946 -0.862577 1 0.0
-6.01419 -6.01419 1 0.0
-4.79446 -4.79446 1 0.0
-0.466698 -0.466698 1 0.0
-0.522256 -0.522256 1 0.0
-4.409731 -1.287869 1 0.0
-5.478151 -5.478151 1 0.0
-2.736665 -2.736665 1 0.0
-14.838349 -0.931875 1 0.0
-1.311724 -1.311724 1 0.0
-1.12063 -1.12063 1 0.0
-4.510779 -4.510779 1 0.0
-10.07092 -2.323695 1 0.0
-4.916989 -4.916989 1 0.0
-5.66831 -2.053996 1 0.0
-1.398797 -0.817593 1 0.0
-6.366106 -6.366106 1 0.0
-1.304804 -1.304804 1 0.0
-0.419171 -0.419171 1 0.0
-1.264668 -1.241696 1 0.0
-5.501842 -0.906048 1 0.0
-6.080875 -1.142124 1 0.0
-2.901668 -1.194898 1 0.0
-1.664828 -1.664828 1 0.0
-5.469609 -5.469609 1 0.0
-2.574458 -2.574458 1 0.0
-1.592177 -1.592177 1 0.0
-5.499135 -1.303403 1 0.0
-11.723096 -11.723096 1 0.0
-10.75429 -1.64606 1 0.0
-24.43876 -1.276998 1 0.0
-0.14046 -0.14046 1 0.0
-3.094235 -3.094235 1 0.0
-2.176204 -2.176204 1 0.0
-0.779632 -0.41155 1 0.0
-4.605775 -4.605775 1 0.0
-6.434974 -1.106308 1 0.0
-2.202699 -0.776135 1 0.0
-3.458135 -3.026536 1 0.0
-2.026929 -1.291246 1 0.0
-0.5308 -0.5308 1 0.0
-3.448855 -3.448855 1 0.0
-4.913186 -3.065377 1 0.0
-0.931007 -0.931007 1 0.0
-0.120726 -0.120726 1 0.0
-1.497936 -1.497936 1 0.0
-4.008074 -4.008074 1 0.0
-1.824338 -0.448094 1 0.0
-0.892273 -0.765316 1 0.0
-0.200848 -0.200848 1 0.0
-4.185121 -4.185121 1 0.0
-2.72007 -0.574878 1 0.0
-2.35897 -2.35897 1 0.0
-0.680577 -0.680577 1 0.0
-0.488153 -0.488153 1 0.0
-0.869606 -0.869606 1 0.0
-4.531865 -4.531865 1 0.0
-2.64098 -2.64098 1 0.0
-3.281397 -3.281397 1 0.0
-2.70381 -1.099139 1 0.0
-1.693373 -1.693373 1 0.0
-2.962171 -2.962171 1 0.0
-3.123172 -3.123172 1 0.0
-8.172525 -8.172525 1 0.0
-1.19656 -1.19656 1 0.0
-0.402472 -0.225176 1 0.0
-1.457765 -1.457765 1 0.0
-3.482426 -3.482426 1 0.0
-2.686268 -0.58899 1 0.0
-2.024284 -2.024284 1 0.0
-0.802066 -0.802066 1 0.0
-6.911068 -6.911068 1 0.0
-3.643197 -3.643197 1 0.0
-1.413671 -1.413671 1 0.0
-1.928517 -1.928517 1 0.0
-0.297062 -0.297062 1 0.0
-12.55059 -0.918227 1 0.0
-5.741799 -1.728219 1 0.0
-1.314448 -1.112733 1 0.0
-1.113395 -1.113395 1 0.0
-4.065059 -4.065059 1 0.0
-3.159644 -3.159644 1 0.0
-4.038011 -4.038011 1 0.0
-12.633147 -12.633147 1 0.0
-6.109826 -6.109826 1 0.0
-4.37475 -4.37475 1 0.0
-1.427194 -1.427194 1 0.0
-2.412715 -2.412715 1 0.0
-4.138976 -4.138976 1 0.0
-9.233496 -9.233496 1 0.0
-6.438938 -6.438938 1 0.0
-4.272259 -1.178051 1 0.0
-2.00274 -2.00274 1 0.0
-0.753047 -0.334663 1 0.0
-1.172857 -1.172857 1 0.0
-3.822331 -1.154519 1 0.0
-0.428925 -0.428925 1 0.0
-3.50208 -0.921778 1 0.0
-1.606347 -1.606347 1 0.0
-5.913793 -1.781205 1 0.0
-2.05223 -2.05223 1 0.0
-1.064515 -0.675816 1 0.0
-1.90884 -0.743099 1 0.0
-1.861773 -1.861773 1 0.0
-1.030399 -1.030399 1 0.0
-1.39507 -1.39507 1 0.0
-0.909551 -0.909551 1 0.0
-1.110814 -0.700917 1 0.0
-0.531735 -0.473146 1 0.0
-4.145689 -3.038296 1 0.0
-3.658642 -1.592297 1 0.0
-0.844896 -0.844896 1 0.0
-2.545658 -1.639308 1 0.0
-0.906157 -0.906157 1 0.0
-1.246772 -1.246772 1 0.0
-2.134902 -1.248544 1 0.0
-1.786364 -1.786364 1 0.0
-2.178466 -2.178466 1 0.0
-5.672764 -1.701211 1 0.0
-2.285658 -2.285658 1 0.0
-5.220137 -1.097239 1 0.0
-1.312773 -1.312773 1 0.0
-0.538421 -0.538421 1 0.0
-0.907413 -0.907413 1 0.0
-2.087504 -0.505907 1 0.0
-0.332387 -0.332387 1 0.0
-3.2699 -3.2699 1 0.0
-1.477967 -1.477967 1 0.0
-4.029975 -4.029975 1 0.0
-2.042891 -2.042891 1 0.0
-2.818276 -2.818276 1 0.0
-2.348623 -0.657801 1 0.0
-8.383913 -0.695835 1 0.0
-5.759626 -5.759626 1 0.0
-0.516654 -0.140071 1 0.0
-1.606347 -1.606347 1 0.0
-0.072165 -0.072165 1 0.0
-1.265543 -1.265543 1 0.0
-2.373461 -2.373461 1 0.0
-1.16734 -1.16734 1 0.0
-3.16816 -3.16816 1 0.0
-2.531136 -0.536432 1 0.0
-0.715729 -0.715729 1 0.0
-1.081883 -1.081883 1 0.0
-3.321823 -3.321823 1 0.0
-0.441552 -0.441552 1 0.0
-1.697554 -1.697554 1 0.0
-4.029975 -0.69851 1 0.0
-2.512274 -2.512274 1 0.0
-3.888791 -3.888791 1 0.0
-3.224917 -3.224917 1 0.0
-0.701423 -0.701423 1 0.0
-2.436272 -0.72088 1 0.0
-3.109615 -3.109615 1 0.0
-1.577084 -1.577084 1 0.0
-2.16057 -2.16057 1 0.0
-1.034446 -1.034446 1 0.0
-3.296055 -3.296055 1 0.0
-3.048441 -3.048441 1 0.0
-2.896642 -2.896642 1 0.0
-6.700513 -0.81782 1 0.0
-1.76134 -1.76134 1 0.0
-7.220875 -7.220875 1 0.0
-4.589589 -4.589589 1 0.0
-3.452705 -1.353109 1 0.0
-5.819054 -1.496446 1 0.0
-4.555433 -4.555433 1 0.0
-6.640652 -0.441795 1 0.0
-5.843915 -5.843915 1 0.0
-3.16816 -3.16816 1 0.0
-3.231352 -3.231352 1 0.0
-2.60987 -2.60987 1 0.0
-3.082846 -0.807859 1 0.0
-4.789616 -0.858784 1 0.0
-3.775617 -3.775617 1 0.0
-3.390347 -3.390347 1 0.0
-10.819366 -10.819366 1 0.0
-19.342299 -19.342299 1 0.0
-0.802303 -0.802303 1 0.0
-0.823685 -0.823685 1 0.0
-1.687518 -0.868084 1 0.0
-1.498737 -1.498737 1 0.0
-2.098538 -2.098538 1 0.0
-0.172498 -0.172498 1 0.0
-1.481894 -0.627673 1 0.0
-0.443152 -0.443152 1 0.0
-7.642009 -2.28583 1 0.0
-2.081744 -2.081744 1 0.0
-1.671299 -1.671299 1 0.0
-0.779727 -0.779727 1 0.0
-5.204805 -2.7724 1 0.0
-6.137264 -6.137264 1 0.0
-3.550283 -1.83008 1 0.0
-1.619935 -0.700255 1 0.0
-0.934506 -0.934506 1 0.0
-2.120501 -2.120501 1 0.0
-3.808882 -3.808882 1 0.0
-1.119822 -1.119822 1 0.0
-2.494022 -0.964527 1 0.0
-15.147226 -1.604834 1 0.0
-1.797689 -1.797689 1 0.0
-1.147283 -1.116001 1 0.0
-1.960949 -1.960949 1 0.0
-3.120148 -3.120148 1 0.0
-2.631534 -1.296555 1 0.0
-0.877316 -0.877316 1 0.0
-0.468187 -0.255893 1 0.0
-1.814643 -1.375905 1 0.0
-3.138197 -3.138197 1 0.0
-2.897168 -2.897168 1 0.0
-3.223929 -0.991597 1 0.0
-1.86461 -1.86461 1 0.0
-1.463126 -0.667396 1 0.0
-3.283883 -3.283883 1 0.0
-0.399175 -0.399175 1 0.0
-14.155225 -1.626679 1 0.0
-2.918088 -2.918088 1 0.0
-2.359925 -2.359925 1 0.0
-0.831632 -0.831632 1 0.0
-16.851529 -1.128524 1 0.0
-2.296626 -2.296626 1 0.0
-3.492005 -0.729588 1 0.0
-2.200382 -2.200382 1 0.0
-2.37021 -2.37021 1 0.0
-1.577447 -0.239924 1 0.0
-1.419419 -1.419419 1 0.0
-2.241549 -2.241549 1 0.0
-1.121758 -1.121758 1 0.0
-11.177012 -1.848102 1 0.0
-3.987033 -3.987033 1 0.0
-3.69312 -3.69312 1 0.0
-4.642412 -4.642412 1 0.0
-2.222379 -2.222379 1 0.0
-3.4325 -3.4325 1 0.0
-10.368118 -1.256168 1 0.0
-8.665134 -8.665134 1 0.0
-7.102966 -7.102966 1 0.0
-8.373577 -1.053505 1 0.0
-7.295456 -7.295456 1 0.0
-11.185667 -1.486051 1 0.0
-63.262164 -1.01006 1 0.0
-20.259136 -0.812961 1 0.0
-3.138197 -0.991928 1 0.0
-9.228825 -9.228825 1 0.0
-17.646591 -1.129767 1 0.0
-8.40655 -8.40655 1 0.0
-2.42589 -1.597591 1 0.0
-0.48067 -0.48067 1 0.0
-3.362934 -2.24533 1 0.0
-0.802497 -0.802497 1 0.0
-3.092463 -2.096714 1 0.0
-0.236517 -0.236517 1 0.0
-0.13522 -0.13522 1 0.0
-2.256923 -2.256923 1 0.0
-2.771724 -2.771724 1 0.0
-0.274268 -0.274268 1 0.0
-9.0093 -0.721669 1 0.0
-0.568206 -0.568206 1 0.0
-0.650831 -0.650831 1 0.0
-1.232461 -0.778421 1 0.0
-3.31174 -3.31174 1 0.0
-2.610162 -1.407305 1 0.0
-0.418785 -0.418785 1 0.0
-2.630428 -1.534916 1 0.0
-2.58195 -0.824073 1 0.0
-1.155076 -0.556824 1 0.0
-0.78056 -0.78056 1 0.0
-1.825661 -1.825661 1 0.0
-1.971634 -1.160164 1 0.0
-2.16321 -1.480665 1 0.0
-2.063721 -0.980441 1 0.0
-1.468438 -1.468438 1 0.0
-0.522579 -0.522579 1 0.0
-2.806132 -0.884499 1 0.0
-5.918696 -2.807314 1 0.0
-1.632192 -1.632192 1 0.0
-7.592649 -0.70056 1 0.0
-0.783698 -0.783698 1 0.0
-2.109493 -2.109493 1 0.0
-1.309193 -0.809525 1 0.0
-2.05557 -0.608997 1 0.0
-1.190384 -0.342087 1 0.0
-2.187913 -1.241443 1 0.0
-1.023598 -1.023598 1 0.0
-1.006892 -0.2902 1 0.0
-2.416273 -0.817548 1 0.0
-0.467386 -0.467386 1 0.0
-1.223083 -0.464629 1 0.0
-1.087444 -0.321376 1 0.0
-2.736975 -0.968512 1 0.0
-1.12063 -1.12063 1 0.0
-2.955096 -2.955096 1 0.0
-0.811041 -0.811041 1 0.0
-2.015289 -1.779823 1 0.0
-2.181861 -2.181861 1 0.0
-5.184262 -0.786048 1 0.0
-4.421828 -2.761778 1 0.0
-1.435762 -0.694496 1 0.0
-6.009702 -6.009702 1 0.0
-2.381337 -1.159274 1 0.0
-2.080579 -0.490684 1 0.0
-0.571739 -0.571739 1 0.0
-1.513009 -0.373624 1 0.0
-0.785577 -0.785577 1 0.0
-2.109493 -2.109493 1 0.0
-0.475837 -0.475837 1 0.0
-1.805243 -1.487127 1 0.0
-0.835167 -0.835167 1 0.0
-2.597857 -0.97396 1 0.0
-3.807343 -2.193887 1 0.0
-0.433668 -0.433668 1 0.0
-1.580147 -1.580147 1 0.0
-1.427079 -0.945621 1 0.0
-1.795068 -1.329771 1 0.0
-2.90949 -1.730253 1 0.0
-2.674718 -2.003927 1 0.0
-2.773617 -0.696373 1 0.0
-0.22803 -0.22803 1 0.0
-1.279765 -1.279765 1 0.0
-1.365504 -1.365504 1 0.0
-2.4996 -2.4996 1 0.0
-5.528028 -0.993263 1 0.0
-0.551815 -0.551815 1 0.0
-2.877084 -1.362107 1 0.0
-1.226728 -1.226728 1 0.0
-1.972364 -1.972364 1 0.0
-0.46492 -0.46492 1 0.0
-1.669078 -1.669078 1 0.0
-3.645218 -0.570978 1 0.0
-2.112065 -1.125691 1 0.0
-1.025204 -1.025204 1 0.0
-2.166147 -2.166147 1 0.0
-2.166777 -1.647914 1 0.0
-0.327144 -0.327144 1 0.0
-4.279475 -4.279475 1 0.0
-2.316566 -0.859104 1 0.0
-2.48661 -2.48661 1 0.0
-1.896561 -1.274279 1 0.0
-1.079876 -1.079876 1 0.0
-3.425387 -3.425387 1 0.0
-1.699296 -0.766605 1 0.0
-4.010998 -4.010998 1 0.0
-2.77553 -2.159476 1 0.0
-1.427079 -0.4047 1 0.0
-0.46492 -0.46492 1 0.0
-0.120568 -0.120568 1 0.0
-1.907383 -1.907383 1 0.0
-1.182491 -1.182491 1 0.0
-1.794367 -1.794367 1 0.0
-5.434651 -2.031381 1 0.0
-3.920051 -2.356837 1 0.0
-4.279475 -4.279475 1 0.0
-3.735098 -0.923045 1 0.0
-1.059896 -0.816712 1 0.0
-1.907383 -1.907383 1 0.0
-0.750252 -0.750252 1 0.0
-1.794367 -1.794367 1 0.0
-0.27882 -0.27882 1 0.0
-0.655285 -0.655285 1 0.0
-0.155539 -0.155539 1 0.0
-0.655285 -0.655285 1 0.0
-2.698765 -2.698765 1 0.0
-0.434957 -0.25105 1 0.0
-1.197588 -1.197588 1 0.0
-0.520165 -0.520165 1 0.0
-1.288898 -1.288898 1 0.0
-1.653621 -1.653621 1 0.0
-1.383124 -1.383124 1 0.0
-5.659026 -5.659026 1 0.0
-1.005995 -1.005995 1 0.0
-1.322928 -1.322928 1 0.0
-1.810063 -1.810063 1 0.0
-0.475837 -0.475837 1 0.0
-0.363341 -0.363341 1 0.0
-0.725358 -0.725358 1 0.0
-2.181861 -2.181861 1 0.0
-6.250237 -6.250237 1 0.0
-2.48661 -2.48661 1 0.0
-3.506929 -1.402156 1 0.0
-0.948765 -0.948765 1 0.0
-2.039699 -2.039699 1 0.0
-2.334806 -2.334806 1 0.0
-4.010998 -0.653593 1 0.0
-0.606465 -0.386431 1 0.0
-3.023762 -3.023762 1 0.0
-0.906404 -0.906404 1 0.0
-1.368609 -1.368609 1 0.0
-2.033737 -2.033737 1 0.0
-4.208558 -1.482027 1 0.0
-1.573701 -1.573701 1 0.0
-2.377889 -0.612901 1 0.0
-1.043325 -1.043325 1 0.0
-1.49748 -0.797359 1 0.0
-2.276683 -1.273021 1 0.0
-3.873408 -1.113132 1 0.0
-6.191161 -1.807899 1 0.0
-3.816611 -2.005407 1 0.0
-2.278866 -1.30727 1 0.0
-2.721885 -2.721885 1 0.0
-6.095701 -1.060309 1 0.0
-1.825695 -1.825695 1 0.0
-2.377697 -2.377697 1 0.0
-2.662796 -2.662796 1 0.0
-2.161621 -1.567545 1 0.0
-2.225143 -0.741098 1 0.0
-1.573701 -1.573701 1 0.0
-8.21408 -8.21408 1 0.0
-2.823665 -0.773737 1 0.0
-4.859931 -1.091959 1 0.0
-5.172118 -1.423988 1 0.0
-6.117334 -6.117334 1 0.0
-6.787965 -6.787965 1 0.0
-0.754566 -0.754566 1 0.0
-3.273211 -0.979103 1 0.0
-2.98356 -1.080547 1 0.0
-4.927726 -4.927726 1 0.0
-6.983342 -6.983342 1 0.0
-9.291321 -9.291321 1 0.0
-12.812023 -12.812023 1 0.0
-1.226531 -0.752415 1 0.0
-3.222249 -3.222249 1 0.0
-1.873234 -1.873234 1 0.0
-2.247539 -2.247539 1 0.0
-4.224637 -1.38143 1 0.0
-4.589684 -4.589684 1 0.0
-0.931156 -0.931156 1 0.0
-0.837418 -0.837418 1 0.0
-1.643605 -0.861823 1 0.0
-1.542533 -1.542533 1 0.0
-4.589684 -4.589684 1 0.0
-2.061935 -2.061935 1 0.0
-2.766493 -0.758702 1 0.0
-0.708013 -0.708013 1 0.0
-1.140087 -1.003665 1 0.0
-0.920403 -0.899304 1 0.0
-2.633843 -0.638625 1 0.0
-1.605216 -0.41131 1 0.0
-2.622631 -2.622631 1 0.0
-1.455054 -0.875757 1 0.0
-0.640315 -0.640315 1 0.0
-2.330678 -2.330678 1 0.0
-3.373853 -1.724562 1 0.0
-3.285579 -1.102594 1 0.0
-4.385069 -4.385069 1 0.0
-2.507902 -2.507902 1 0.0
-4.073128 -4.073128 1 0.0
-0.258973 -0.258973 1 0.0
-0.667187 -0.667187 1 0.0
-0.65474 -0.65474 1 0.0
-0.663353 -0.663353 1 0.0
-1.279887 -1.194634 1 0.0
-0.759403 -0.759403 1 0.0
-2.732678 -1.059948 1 0.0
-2.285297 -0.89012 1 0.0
-4.50916 -4.50916 1 0.0
-4.080972 -1.301711 1 0.0
-0.850916 -0.850916 1 0.0
-1.845213 -1.845213 1 0.0
-0.672567 -0.672567 1 0.0
-2.503206 -2.503206 1 0.0
-8.002291 -8.002291 1 0.0
-3.734585 -3.734585 1 0.0
-3.926897 -1.447838 1 0.0
-3.628274 -3.628274 1 0.0
-1.327713 -1.327713 1 0.0
-8.931833 -8.931833 1 0.0
-2.699302 -0.93904 1 0.0
-0.819127 -0.819127 1 0.0
-0.44971 -0.411178 1 0.0
-1.398049 -1.398049 1 0.0
-2.336374 -0.886743 1 0.0
-6.889462 -6.889462 1 0.0
-2.780715 -2.780715 1 0.0
-4.133514 -4.133514 1 0.0
-3.130526 -3.130526 1 0.0
-2.317494 -2.317494 1 0.0
-2.881554 -2.881554 1 0.0
-2.458519 -2.458519 1 0.0
-5.311041 -5.311041 1 0.0
-4.353697 -4.353697 1 0.0
-3.956022 -3.956022 1 0.0
-3.070702 -3.070702 1 0.0
-4.194501 -4.194501 1 0.0
-7.504592 -1.12085 1 0.0
-3.601573 -3.601573 1 0.0
-11.042752 -11.042752 1 0.0
-1.837833 -0.447043 1 0.0
-1.224867 -1.224867 1 0.0
-1.943168 -1.943168 1 0.0
-1.199367 -1.199367 1 0.0
-0.383392 -0.383392 1 0.0
-3.054963 -3.054963 1 0.0
-2.145981 -1.61874 1 0.0
-0.543894 -0.543894 1 0.0
-1.526986 -0.733707 1 0.0
-2.88003 -2.88003 1 0.0
-1.966301 -0.844265 1 0.0
-1.167193 -1.112772 1 0.0
-0.830929 -0.739735 1 0.0
-1.320973 -0.784007 1 0.0
-6.16105 -1.144185 1 0.0
-1.206641 -0.454809 1 0.0
-2.22151 -2.22151 1 0.0
-1.928303 -1.928303 1 0.0
-1.010561 -1.010561 1 0.0
-0.95723 -0.881957 1 0.0
-0.449883 -0.449883 1 0.0
-0.437923 -0.437923 1 0.0
-1.240091 -1.240091 1 0.0
-1.084615 -0.741596 1 0.0
-1.607062 -0.992201 1 0.0
-0.838684 -0.838684 1 0.0
-0.392945 -0.392945 1 0.0
-3.503717 -0.878191 1 0.0
-1.178305 -1.162474 1 0.0
-1.391112 -0.896938 1 0.0
-1.449075 -0.726911 1 0.0
-1.629903 -1.629903 1 0.0
-1.33661 -0.728181 1 0.0
-0.683785 -0.683785 1 0.0
-0.352236 -0.352236 1 0.0
-3.134198 -1.078235 1 0.0
-3.731897 -0.857394 1 0.0
-1.118519 -1.118519 1 0.0
-1.11046 -1.11046 1 0.0
-1.949457 -1.948924 1 0.0
-2.523192 -2.349947 1 0.0
-2.644632 -0.957627 1 0.0
-1.76755 -0.976337 1 0.0
-0.835336 -0.835336 1 0.0
-1.439161 -1.439161 1 0.0
-3.345561 -2.093087 1 0.0
-2.256095 -1.004964 1 0.0
-1.043156 -1.043156 1 0.0
-2.290335 -1.018028 1 0.0
-1.268122 -1.268122 1 0.0
-4.453206 -1.622104 1 0.0
-3.66085 -3.66085 1 0.0
-1.207551 -0.700258 1 0.0
-2.937789 -2.937789 1 0.0
-0.669381 -0.331568 1 0.0
-0.131019 -0.131019 1 0.0
-3.402841 -1.898294 1 0.0
-2.183381 -0.897713 1 0.0
-2.178611 -2.178611 1 0.0
-1.063234 -0.408055 1 0.0
-2.583789 -1.234779 1 0.0
-3.329398 -2.265709 1 0.0
-1.052188 -0.907116 1 0.0
-3.762897 -0.727099 1 0.0
-2.008771 -1.458712 1 0.0
-3.853346 -1.592948 1 0.0
-2.161281 -2.161281 1 0.0
-3.503129 -3.503129 1 0.0
-0.845005 -0.845005 1 0.0
-1.176551 -0.6234 1 0.0
-2.161281 -0.874482 1 0.0
-2.27667 -2.27667 1 0.0
-0.145543 -0.145543 1 0.0
-3.496872 -3.496872 1 0.0
-1.846308 -1.846308 1 0.0
-3.195399 -1.463173 1 0.0
-4.423311 -4.423311 1 0.0
-0.857525 -0.857525 1 0.0
-1.014396 -1.014396 1 0.0
-3.956876 -1.300817 1 0.0
-1.115959 -1.115959 1 0.0
-8.132022 -0.824436 1 0.0
-4.557726 -1.729717 1 0.0
-2.965995 -2.965995 1 0.0
-0.878196 -0.878196 1 0.0
-4.019039 -4.019039 1 0.0
-2.478799 -2.478799 1 0.0
-1.551741 -1.551741 1 0.0
-1.081875 -0.765109 1 0.0
-1.878324 -1.193389 1 0.0
-0.931839 -0.931839 1 0.0
-3.134284 -2.334313 1 0.0
-1.134302 -1.134302 1 0.0
-1.247132 -1.247132 1 0.0
-13.660982 -1.088724 1 0.0
-4.068337 -0.905019 1 0.0
-1.190664 -0.571159 1 0.0
-0.899108 -0.899108 1 0.0
-3.183568 -3.183568 1 0.0
-1.014396 -1.014396 1 0.0
-1.560809 -1.068716 1 0.0
-2.796932 -2.796932 1 0.0
-1.014396 -1.014396 1 0.0
-2.844792 -2.844792 1 0.0
-1.983627 -1.983627 1 0.0
-1.134302 -1.134302 1 0.0
-1.036579 -1.036579 1 0.0
-2.064884 -0.792203 1 0.0
-1.373108 -0.612304 1 0.0
-3.253703 -1.053366 1 0.0
-2.594993 -1.197809 1 0.0
-2.772704 -0.758341 1 0.0
-2.898969 -0.836602 1 0.0
-0.610074 -0.610074 1 0.0
-3.222151 -1.026227 1 0.0
-3.147081 -3.147081 1 0.0
-1.617301 -1.617301 1 0.0
-1.823092 -1.823092 1 0.0
-2.150937 -2.150937 1 0.0
-0.91255 -0.91255 1 0.0
-1.723691 -1.723691 1 0.0
-1.199367 -1.199367 1 0.0
-4.128807 -1.100468 1 0.0
-0.394857 -0.394857 1 0.0
-4.019039 -4.019039 1 0.0
-3.268749 -0.685857 1 0.0
-1.551741 -0.954571 1 0.0
-3.391674 -1.268201 1 0.0
-6.752911 -6.752911 1 0.0
-8.897097 -0.779442 1 0.0
-2.91895 -2.91895 1 0.0
-4.593246 -4.593246 1 0.0
-4.915268 -4.915268 1 0.0
-16.460762 -16.460762 1 0.0
-6.523648 -6.523648 1 0.0
-8.933399 -2.983084 1 0.0
-4.366793 -4.366793 1 0.0
-4.216334 -4.216334 1 0.0
-5.149385 -5.149385 1 0.0
-6.027658 -1.818872 1 0.0
-2.732267 -2.732267 1 0.0
-8.092106 -1.118772 1 0.0
-11.021611 -11.021611 1 0.0
-1.269635 -1.015884 1 0.0
-7.410844 -7.410844 1 0.0
-0.93841 -0.708441 1 0.0
-0.250338 -0.250338 1 0.0
-1.190107 -0.822497 1 0.0
-4.427674 -4.427674 1 0.0
-1.354433 -1.354433 1 0.0
-2.890165 -1.678353 1 0.0
-3.9715 -3.9715 1 0.0
-7.453898 -1.28293 1 0.0
-1.458094 -1.458094 1 0.0
-1.204362 -0.614125 1 0.0
-3.7913 -3.7913 1 0.0
-4.622689 -4.622689 1 0.0
-2.753842 -1.602797 1 0.0
-3.588603 -3.588603 1 0.0
-17.385383 -1.908785 1 0.0
-9.955126 -9.955126 1 0.0
-9.41596 -3.645071 1 0.0
-2.425318 -2.425318 1 0.0
-1.67274 -1.67274 1 0.0
-3.138452 -1.119817 1 0.0
-1.998549 -1.998549 1 0.0
-2.410387 -1.685036 1 0.0
-6.352783 -2.258778 1 0.0
-3.468897 -2.391723 1 0.0
-1.635569 -1.635569 1 0.0
-1.840452 -0.774013 1 0.0
-1.175188 -1.028302 1 0.0
-5.734279 -5.734279 1 0.0
-1.098664 -0.652581 1 0.0
-2.457169 -2.457169 1 0.0
-2.503883 -0.846943 1 0.0
-5.99074 -2.747249 1 0.0
-1.482456 -1.12942 1 0.0
-3.029558 -3.029558 1 0.0
-0.827181 -0.827181 1 0.0
-3.688863 -1.40904 1 0.0
-2.243625 -2.243625 1 0.0
-0.373492 -0.373492 1 0.0
-1.051804 -0.348277 1 0.0
-10.660411 -2.097246 1 0.0
-2.623682 -2.623682 1 0.0
-4.823785 -4.823785 1 0.0
-1.923435 -1.923435 1 0.0
-4.457441 -0.889916 1 0.0
-3.819092 -3.819092 1 0.0
-7.825397 -2.43242 1 0.0
-7.024957 -7.024957 1 0.0
-3.737967 -3.737967 1 0.0
-3.710345 -3.710345 1 0.0
-2.103667 -2.103667 1 0.0
-4.16472 -1.248828 1 0.0
-6.147199 -1.137173 1 0.0
-3.895795 -0.295948 1 0.0
-4.666262 -1.279556 1 0.0
-1.745236 -0.704702 1 0.0
-2.157432 -0.619682 1 0.0
-8.642277 -8.642277 1 0.0
-5.248636 -5.248636 1 0.0
-6.523475 -6.523475 1 0.0
-0.784965 -0.784965 1 0.0
-10.943718 -1.317383 1 0.0
-0.423311 -0.423311 1 0.0
-0.980599 -0.980599 1 0.0
-1.379213 -0.985285 1 0.0
-2.350225 -2.350225 1 0.0
-6.037792 -6.037792 1 0.0
-4.322106 -4.322106 1 0.0
-1.037694 -1.037694 1 0.0
-3.367434 -3.367434 1 0.0
-10.70917 -1.177737 1 0.0
-9.081398 -0.605812 1 0.0
-1.219716 -1.219716 1 0.0
-6.126129 -1.290672 1 0.0
-2.561278 -2.561278 1 0.0
-15.381452 -4.917616 1 0.0
-4.07819 -4.07819 1 0.0
-4.359727 -2.537021 1 0.0
-2.884094 -2.884094 1 0.0
-3.066209 -0.698754 1 0.0
-3.167102 -1.610098 1 0.0
-1.080732 -0.972901 1 0.0
-5.028073 -1.70513 1 0.0
-9.496055 -9.496055 1 0.0
-1.691879 -1.691879 1 0.0
-1.835943 -1.835943 1 0.0
-6.628463 -2.248216 1 0.0
-4.493242 -1.929728 1 0.0
-3.902155 -0.972734 1 0.0
-1.218097 -0.89724 1 0.0
-3.134285 -0.998688 1 0.0
-7.950347 -1.904074 1 0.0
-4.535342 -1.321911 1 0.0
-2.906876 -1.476538 1 0.0
-2.02969 -2.02969 1 0.0
-1.58414 -0.620353 1 0.0
-7.779876 -7.779876 1 0.0
-2.194117 -1.286829 1 0.0
-1.316065 -1.316065 1 0.0
-13.675764 -3.179012 1 0.0
-4.94004 -2.207465 1 0.0
-4.298071 -4.298071 1 0.0
-4.772581 -1.628614 1 0.0
-0.61259 -0.61259 1 0.0
-4.128303 -4.128303 1 0.0
-1.146814 -0.574835 1 0.0
-4.749181 -1.284081 1 0.0
-3.746324 -3.746324 1 0.0
-2.935161 -2.935161 1 0.0
-1.380986 -0.829718 1 0.0
-1.159651 -1.159651 1 0.0
-14.503057 -2.810064 1 0.0
-6.081874 -6.081874 1 0.0
-2.772573 -2.772573 1 0.0
-6.418791 -2.93446 1 0.0
-1.682278 -1.44854 1 0.0
-17.586559 -3.076395 1 0.0
-7.338456 -2.527215 1 0.0
-3.171753 -1.9393 1 0.0
-2.033737 -2.033737 1 0.0
-2.681473 -1.477163 1 0.0
-1.851605 -1.851605 1 0.0
-3.988999 -3.988999 1 0.0
-7.220769 -2.520433 1 0.0
-1.146814 -1.146814 1 0.0
-8.474041 -3.613556 1 0.0
-0.694515 -0.694515 1 0.0
-4.198098 -4.198098 1 0.0
-1.657679 -1.657679 1 0.0
-2.68519 -2.68519 1 0.0
-1.547785 -0.743763 1 0.0
-4.605119 -1.316175 1 0.0
-1.014717 -0.864828 1 0.0
-3.73516 -3.73516 1 0.0
-2.622406 -2.622406 1 0.0
-2.075858 -2.075858 1 0.0
-2.501748 -2.501748 1 0.0
-3.894021 -1.216686 1 0.0
-3.791873 -1.407947 1 0.0
-8.333676 -2.147186 1 0.0
-1.379244 -1.379244 1 0.0
-1.229453 -1.229453 1 0.0
-4.079982 -4.079982 1 0.0
-4.902428 -1.503886 1 0.0
-3.970364 -1.215574 1 0.0
-2.114999 -0.854875 1 0.0
-2.387268 -2.387268 1 0.0
-0.992623 -0.992623 1 0.0
-2.447497 -2.447497 1 0.0
-15.066336 -2.065018 1 0.0
-5.291811 -2.832178 1 0.0
-7.491716 -1.028463 1 0.0
-2.434571 -1.170775 1 0.0
-3.819357 -3.819357 1 0.0
-9.608734 -3.039914 1 0.0
-4.480647 -1.664099 1 0.0
-8.593609 -1.909454 1 0.0
-3.680965 -3.680965 1 0.0
-2.138372 -1.569886 1 0.0
-3.117648 -1.262256 1 0.0
-3.819357 -3.819357 1 0.0
-2.551027 -2.551027 1 0.0
-4.412844 -4.412844 1 0.0
-7.263246 -7.263246 1 0.0
-2.501748 -2.501748 1 0.0
-2.500054 -1.285721 1 0.0
-2.253633 -2.253633 1 0.0
-5.500351 -5.500351 1 0.0
-12.861074 -1.508572 1 0.0
-1.441146 -1.441146 1 0.0
-7.926063 -1.550235 1 0.0
-10.3472 -2.755161 1 0.0
-8.684055 -8.684055 1 0.0
-8.203815 -2.31116 1 0.0
-6.588599 -6.588599 1 0.0
-4.298071 -4.298071 1 0.0
-1.508133 -1.508133 1 0.0
-10.845683 -3.625581 1 0.0
-6.755439 -2.637986 1 0.0
-9.03174 -1.409998 1 0.0
-4.904145 -2.275166 1 0.0
-3.215392 -3.215392 1 0.0
-3.817569 -3.817569 1 0.0
-4.915268 -4.915268 1 0.0
-2.175249 -2.175249 1 0.0
-6.801984 -6.801984 1 0.0
-12.008561 -1.881452 1 0.0
-4.419751 -0.958813 1 0.0
-40.816011 -0.841891 1 0.0
-5.312456 -1.75094 1 0.0
-4.915268 -4.915268 1 0.0
-5.148909 -1.620989 1 0.0
-5.053001 -5.053001 1 0.0
-7.089087 -2.344362 1 0.0
-8.91551 -8.91551 1 0.0
-6.588599 -6.588599 1 0.0
-42.8324 -2.325838 1 0.0
-6.588599 -6.588599 1 0.0
-4.915268 -4.915268 1 0.0
-7.283488 -7.283488 1 0.0
-1.591341 -1.591341 1 0.0
-10.141404 -2.986296 1 0.0
-9.802473 -9.802473 1 0.0
-1.388061 -1.388061 1 0.0
-0.982517 -0.982517 1 0.0
-4.358316 -4.358316 1 0.0
-4.83078 -4.83078 1 0.0
-9.758918 -0.834253 1 0.0
-1.00124 -0.823109 1 0.0
-0.741657 -0.741657 1 0.0
-1.013541 -0.799068 1 0.0
-1.285605 -1.285605 1 0.0
-4.355797 -4.355797 1 0.0
-0.972855 -0.972855 1 0.0
-2.161103 -2.161103 1 0.0
-0.369166 -0.369166 1 0.0
-3.167291 -3.167291 1 0.0
-1.649051 -1.649051 1 0.0
-1.697527 -0.988401 1 0.0
-1.155656 -1.155656 1 0.0
-0.363324 -0.363324 1 0.0
-4.216522 -4.216522 1 0.0
-2.813155 -2.813155 1 0.0
-1.488234 -1.065002 1 0.0
-3.267992 -1.448081 1 0.0
-2.549713 -2.549713 1 0.0
-2.263284 -0.579036 1 0.0
-5.969646 -1.396358 1 0.0
-2.545163 -0.587703 1 0.0
-1.433627 -0.252307 1 0.0
-5.055714 -0.961063 1 0.0
-0.333589 -0.333589 1 0.0
-0.889393 -0.889393 1 0.0
-1.038744 -1.038744 1 0.0
-3.620699 -0.728155 1 0.0
-2.785308 -2.785308 1 0.0
-4.787972 -0.99645 1 0.0
-11.419992 -11.419992 1 0.0
-5.320117 -5.320117 1 0.0
-10.717047 -1.399332 1 0.0
-1.063958 -1.063958 1 0.0
-2.893911 -2.893911 1 0.0
-8.270705 -8.270705 1 0.0
-11.011403 -0.839292 1 0.0
-5.445049 -5.445049 1 0.0
-2.364625 -2.364625 1 0.0
-4.614691 -2.172903 1 0.0
-2.908587 -1.086434 1 0.0
-3.600491 -3.600491 1 0.0
-0.889517 -0.730312 1 0.0
-2.283727 -2.283727 1 0.0
-2.529335 -1.21647 1 0.0
-1.144771 -0.908519 1 0.0
-22.669255 -1.640293 1 0.0
-4.798353 -4.798353 1 0.0
-2.067351 -1.33244 1 0.0
-7.710369 -7.710369 1 0.0
-1.957536 -1.21773 1 0.0
-7.196918 -7.196918 1 0.0
-2.694769 -2.694769 1 0.0
-2.722158 -2.722158 1 0.0
-6.487921 -6.487921 1 0.0
-1.500772 -0.751791 1 0.0
-1.890042 -0.713871 1 0.0
-4.626608 -2.208125 1 0.0
-0.466678 -0.466678 1 0.0
-6.630463 -6.630463 1 0.0
-4.430248 -0.734187 1 0.0
-3.08639 -3.08639 1 0.0
-8.695742 -3.212875 1 0.0
-6.462321 -0.878834 1 0.0
-0.226303 -0.226303 1 0.0
-0.849511 -0.262353 1 0.0
-3.835223 -3.835223 1 0.0
-4.223406 -0.946893 1 0.0
-4.089792 -4.089792 1 0.0
-5.635142 -1.292438 1 0.0
-6.226802 -6.226802 1 0.0
-4.223406 -4.223406 1 0.0
-4.994629 -1.303403 1 0.0
-1.339503 -1.339503 1 0.0
-3.700893 -3.700893 1 0.0
-1.316825 -0.914815 1 0.0
-2.012036 -1.029581 1 0.0
-5.744177 -1.135785 1 0.0
-3.884473 -3.884473 1 0.0
-3.288628 -1.050848 1 0.0
-4.606622 -4.606622 1 0.0
-5.216426 -5.216426 1 0.0
-2.690114 -2.690114 1 0.0
-8.953758 -8.953758 1 0.0
-10.160674 -10.160674 1 0.0
-2.865913 -1.107903 1 0.0
-2.126676 -1.085961 1 0.0
-4.620313 -1.832378 1 0.0
-3.093818 -3.093818 1 0.0
-3.766684 -3.766684 1 0.0
-8.127473 -8.127473 1 0.0
-6.373688 -6.373688 1 0.0
-3.468999 -1.295435 1 0.0
-0.912793 -0.912793 1 0.0
-1.734052 -1.734052 1 0.0
-1.984546 -1.984546 1 0.0
-2.610198 -1.113965 1 0.0
-3.868591 -3.868591 1 0.0
-5.160082 -5.160082 1 0.0
-2.599761 -2.599761 1 0.0
-3.64943 -1.234579 1 0.0
-2.461886 -2.461886 1 0.0
-2.689084 -1.309998 1 0.0
-1.480211 -1.480211 1 0.0
-2.118233 -2.118233 1 0.0
-0.993444 -0.862737 1 0.0
-1.291256 -1.178544 1 0.0
-4.85895 -0.730788 1 0.0
-0.422828 -0.422828 1 0.0
-6.97052 -1.407085 1 0.0
-0.583576 -0.457292 1 0.0
-1.969044 -1.969044 1 0.0
-4.801727 -4.801727 1 0.0
-0.869883 -0.869883 1 0.0
-0.19411 -0.19411 1 0.0
-1.473116 -1.473116 1 0.0
-6.546005 -6.546005 1 0.0
-2.588386 -2.588386 1 0.0
-0.66591 -0.66591 1 0.0
-0.179024 -0.179024 1 0.0
-0.851316 -0.851316 1 0.0
-7.211205 -7.211205 1 0.0
-5.809063 -5.809063 1 0.0
-1.553023 -0.369998 1 0.0
-2.055003 -2.055003 1 0.0
-1.167146 -0.647081 1 0.0
-0.37589 -0.37589 1 0.0
-1.297734 -1.128217 1 0.0
-7.954203 -7.954203 1 0.0
-3.332672 -3.332672 1 0.0
-1.495939 -1.495939 1 0.0
-1.717003 -1.717003 1 0.0
-2.432545 -2.432545 1 0.0
-12.213798 -0.778713 1 0.0
-9.2331 -9.2331 1 0.0
-5.911783 -5.911783 1 0.0
-14.017012 -14.017012 1 0.0
-1.865484 -1.865484 1 0.0
-12.104856 -12.104856 1 0.0
-4.634517 -4.634517 1 0.0
-25.170963 -3.17586 1 0.0
-0.750561 -0.750561 1 0.0
-0.583245 -0.583245 1 0.0
-1.954159 -1.138547 1 0.0
-2.637442 -2.637442 1 0.0
-9.280927 -9.280927 1 0.0
-8.193698 -1.723561 1 0.0
-7.82849 -7.82849 1 0.0
-13.062305 -2.458012 1 0.0
-4.07946 -4.07946 1 0.0
-1.575174 -0.535065 1 0.0
-3.20028 -1.030166 1 0.0
-1.56093 -1.56093 1 0.0
-3.330763 -0.98541 1 0.0
-3.242569 -1.065148 1 0.0
-4.700649 -1.073342 1 0.0
-2.679659 -2.679659 1 0.0
-4.555229 -4.555229 1 0.0
-4.738687 -4.738687 1 0.0
-7.987006 -7.987006 1 0.0
-2.118726 -2.118726 1 0.0
-6.075528 -6.075528 1 0.0
-2.174766 -2.174766 1 0.0
-12.522903 -2.564353 1 0.0
-2.809247 -2.809247 1 0.0
-5.892699 -3.272346 1 0.0
-5.103795 -2.400432 1 0.0
-7.320081 -2.933575 1 0.0
-4.184042 -1.898201 1 0.0
-11.032375 -11.032375 1 0.0
-6.785095 -2.022364 1 0.0
-13.289452 -3.573109 1 0.0
-2.388061 -1.858823 1 0.0
-4.494202 -4.494202 1 0.0
-1.022075 -0.866225 1 0.0
-2.908992 -1.710244 1 0.0
-5.16883 -2.021657 1 0.0
-3.284564 -3.284564 1 0.0
-3.326373 -1.182913 1 0.0
-12.356265 -2.225987 1 0.0
-14.791592 -1.801885 1 0.0
-14.791592 -2.470782 1 0.0
-0.974048 -0.808833 1 0.0
-6.946502 -1.498137 1 0.0
-1.390223 -0.690987 1 0.0
-0.948534 -0.723402 1 0.0
-3.77178 -3.77178 1 0.0
-4.280485 -1.144342 1 0.0
-3.23775 -3.23775 1 0.0
-3.707994 -3.707994 1 0.0
-0.628281 -0.628281 1 0.0
-31.345318 -1.895169 1 0.0
-0.966122 -0.966122 1 0.0
-8.121059 -8.121059 1 0.0
-8.263554 -2.395602 1 0.0
-0.373987 -0.373987 1 0.0
-18.517816 -5.593638 1 0.0
-12.972751 -2.625683 1 0.0
-5.051966 -5.051966 1 0.0
-9.23113 -2.622421 1 0.0
-3.635146 -1.058395 1 0.0
-2.27863 -2.27863 1 0.0
-2.954639 -2.954639 1 0.0
-1.468476 -0.695168 1 0.0
-1.647314 -1.647314 1 0.0
-0.882429 -0.882429 1 0.0
-8.367021 -8.367021 1 0.0
-0.32362 -0.32362 1 0.0
-1.77862 -1.77862 1 0.0
-4.336125 -4.336125 1 0.0
-5.499372 -1.278354 1 0.0
-1.77862 -1.77862 1 0.0
-3.635146 -3.635146 1 0.0
-5.153714 -1.329458 1 0.0
-6.299017 -2.162606 1 0.0
-6.932603 -6.932603 1 0.0
-3.671418 -3.671418 1 0.0
-2.427 -2.427 1 0.0
-6.299017 -1.234781 1 0.0
-2.229747 -2.229747 1 0.0
-2.075593 -2.075593 1 0.0
-3.530701 -0.762219 1 0.0
-7.250055 -7.250055 1 0.0
-4.153367 -4.153367 1 0.0
-2.605315 -1.173977 1 0.0
-22.420811 -3.570536 1 0.0
-9.80477 -1.927272 1 0.0
-2.695938 -0.750082 1 0.0
-3.524546 -3.524546 1 0.0
-2.44228 -0.892357 1 0.0
-4.84431 -1.516508 1 0.0
-1.837539 -1.188142 1 0.0
-16.699798 -2.771921 1 0.0
-4.280485 -4.280485 1 0.0
-8.16072 -8.16072 1 0.0
-2.846295 -2.846295 1 0.0
-7.417916 -7.417916 1 0.0
-6.286393 -6.286393 1 0.0
-24.780212 -4.613458 1 0.0
-5.648859 -1.709789 1 0.0
-6.229796 -6.229796 1 0.0
-9.401286 -3.326127 1 0.0
-20.948587 -3.773912 1 0.0
-9.603584 -3.114171 1 0.0
-7.863751 -1.454599 1 0.0
-5.16792 -1.699536 1 0.0
-5.590005 -5.590005 1 0.0
-12.678784 -1.794679 1 0.0
-7.088413 -7.088413 1 0.0
-5.743697 -5.743697 1 0.0
-8.290769 -1.061185 1 0.0
-1.42989 -1.152677 1 0.0
-1.724415 -1.210855 1 0.0
-3.124803 -0.887487 1 0.0
-5.117844 -1.60866 1 0.0
-1.208596 -1.208596 1 0.0
-4.974885 -4.974885 1 0.0
-1.973102 -0.950975 1 0.0
-4.217437 -4.217437 1 0.0
-2.559614 -2.559614 1 0.0
-0.617125 -0.617125 1 0.0
-2.194328 -2.052859 1 0.0
-0.235142 -0.235142 1 0.0
-1.668477 -0.938802 1 0.0
-3.929502 -3.929502 1 0.0
-5.708888 -5.708888 1 0.0
-2.222986 -2.222986 1 0.0
-0.332986 -0.332986 1 0.0
-0.473602 -0.473602 1 0.0
-0.55603 -0.55603 1 0.0
-5.227888 -5.227888 1 0.0
-1.888149 -0.589914 1 0.0
-5.598539 -5.598539 1 0.0
-3.5406 -3.5406 1 0.0
-4.584221 -4.584221 1 0.0
-3.945686 -3.945686 1 0.0
-0.316321 -0.316321 1 0.0
-1.325363 -1.325363 1 0.0
-13.483304 -2.694009 1 0.0
-2.483407 -2.483407 1 0.0
-1.865484 -1.865484 1 0.0
-4.014791 -2.444118 1 0.0
-0.550813 -0.550813 1 0.0
-1.658734 -1.578588 1 0.0
-4.313353 -1.297056 1 0.0
-1.488564 -0.988646 1 0.0
-3.034115 -3.034115 1 0.0
-1.191944 -1.017526 1 0.0
-4.350629 -0.70088 1 0.0
-1.948804 -1.637678 1 0.0
-19.960308 -3.469369 1 0.0
-6.916188 -2.469828 1 0.0
-4.189821 -4.189821 1 0.0
-4.437069 -1.823743 1 0.0
-6.897124 -6.897124 1 0.0
-3.483025 -3.483025 1 0.0
-0.173688 -0.173688 1 0.0
-5.656367 -5.656367 1 0.0
-3.987533 -1.089952 1 0.0
-3.578155 -3.578155 1 0.0
-2.103667 -2.103667 1 0.0
-4.074995 -4.074995 1 0.0
-0.259189 -0.259189 1 0.0
-2.598079 -1.518559 1 0.0
-9.981185 -2.052408 1 0.0
-0.94508 -0.571292 1 0.0
-1.051804 -0.661427 1 0.0
-3.435089 -3.435089 1 0.0
-4.444036 -4.444036 1 0.0
-0.859065 -0.859065 1 0.0
-10.245604 -1.537713 1 0.0
-13.800141 -13.800141 1 0.0
-4.210456 -4.210456 1 0.0
-1.674809 -0.813369 1 0.0
-1.410912 -0.703695 1 0.0
-9.353825 -9.353825 1 0.0
-3.188238 -3.188238 1 0.0
-9.385275 -3.1605 1 0.0
-2.158468 -2.158468 1 0.0
-9.571467 -9.571467 1 0.0
-6.202545 -6.202545 1 0.0
-6.310473 -6.310473 1 0.0
-7.727477 -7.727477 1 0.0
-1.490774 -1.490774 1 0.0
-3.182006 -3.182006 1 0.0
-0.925105 -0.913743 1 0.0
-1.117948 -1.117948 1 0.0
-1.179097 -0.657981 1 0.0
-1.881638 -1.881638 1 0.0
-3.820804 -1.640572 1 0.0
-2.980305 -1.184255 1 0.0
-2.608159 -1.505016 1 0.0
-2.369399 -0.569319 1 0.0
-7.088035 -7.088035 1 0.0
-3.906994 -3.906994 1 0.0
-6.454282 -6.454282 1 0.0
-7.75116 -7.75116 1 0.0
-3.629393 -3.629393 1 0.0
-2.05343 -2.05343 1 0.0
-1.133332 -0.879071 1 0.0
-1.691986 -1.248928 1 0.0
-2.910141 -1.008484 1 0.0
-1.136383 -0.993254 1 0.0
-4.980665 -4.980665 1 0.0
-0.906886 -0.699745 1 0.0
-3.964186 -0.850585 1 0.0
-4.022339 -4.022339 1 0.0
-0.373849 -0.373849 1 0.0
-6.248107 -6.248107 1 0.0
-3.339109 -1.058445 1 0.0
-3.707075 -3.707075 1 0.0
-0.353344 -0.353344 1 0.0
-1.784238 -0.625597 1 0.0
-3.652649 -0.968585 1 0.0
-1.189837 -1.189837 1 0.0
-1.098031 -1.098031 1 0.0
-6.509982 -1.59875 1 0.0
-3.111488 -0.792555 1 0.0
-0.179024 -0.179024 1 0.0
-0.276393 -0.276393 1 0.0
-0.851316 -0.851316 1 0.0
-4.362233 -0.935774 1 0.0
-3.212216 -3.212216 1 0.0
-4.414615 -0.610793 1 0.0
-0.965682 -0.965682 1 0.0
-1.077615 -0.199289 1 0.0
-2.621105 -0.778595 1 0.0
-3.250005 -3.250005 1 0.0
-0.656742 -0.656742 1 0.0
-3.61079 -0.584754 1 0.0
-1.167146 -1.167146 1 0.0
-0.764599 -0.764599 1 0.0
-0.926621 -0.926621 1 0.0
-2.266667 -2.266667 1 0.0
-4.274831 -4.274831 1 0.0
-5.40851 -5.40851 1 0.0
-4.73097 -1.472868 1 0.0
-8.54406 -0.715096 1 0.0
-3.450336 -3.450336 1 0.0
-5.704382 -5.704382 1 0.0
-4.577267 -0.581842 1 0.0
-9.977788 -1.373118 1 0.0
-2.538565 -2.538565 1 0.0
-5.305198 -0.43974 1 0.0
-1.108017 -1.108017 1 0.0
-3.531267 -3.531267 1 0.0
-0.857341 -0.857341 1 0.0
-3.732831 -1.213667 1 0.0
-6.544846 -6.544846 1 0.0
-0.856178 -0.856178 1 0.0
-4.65499 -4.65499 1 0.0
-1.939345 -1.939345 1 0.0
-3.387076 -3.387076 1 0.0
-1.475821 -1.475821 1 0.0
-4.795267 -1.184735 1 0.0
-6.618349 -2.882437 1 0.0
-0.794188 -0.794188 1 0.0
-1.129906 -1.129906 1 0.0
-1.856466 -0.92899 1 0.0
-0.955505 -0.955505 1 0.0
-2.209719 -0.836478 1 0.0
-0.729884 -0.729884 1 0.0
-0.938383 -0.766797 1 0.0
-0.88762 -0.88762 1 0.0
-3.326824 -1.948201 1 0.0
-1.733824 -0.878395 1 0.0
-1.597052 -0.871806 1 0.0
-7.926572 -2.202897 1 0.0
-10.409888 -2.437271 1 0.0
-0.918778 -0.836248 1 0.0
-1.185231 -1.185231 1 0.0
-0.64451 -0.505319 1 0.0
-1.713461 -0.791665 1 0.0
-2.108097 -2.108097 1 0.0
-1.578881 -1.578881 1 0.0
-2.642419 -1.49882 1 0.0
-1.026767 -1.026767 1 0.0
-0.86791 -0.86791 1 0.0
-2.023508 -2.023508 1 0.0
-5.197339 -1.792206 1 0.0
-5.075239 -1.63703 1 0.0
-1.3053 -1.3053 1 0.0
-2.164569 -1.120357 1 0.0
-2.866503 -2.866503 1 0.0
-2.620944 -2.620944 1 0.0
-1.589207 -1.250982 1 0.0
-4.562058 -4.562058 1 0.0
-3.650537 -2.148917 1 0.0
-10.368042 -2.465221 1 0.0
-4.524746 -4.524746 1 0.0
-0.799782 -0.777182 1 0.0
-1.583201 -0.406317 1 0.0
-1.938144 -1.938144 1 0.0
-1.22132 -0.802869 1 0.0
-1.695779 -0.712889 1 0.0
-0.90981 -0.470101 1 0.0
-3.22597 -3.22597 1 0.0
-4.418226 -4.418226 1 0.0
-1.74494 -1.01485 1 0.0
-5.08116 -0.84284 1 0.0
-0.648929 -0.648929 1 0.0
-1.893524 -1.440098 1 0.0
-4.78698 -2.112702 1 0.0
-2.367745 -1.394343 1 0.0
-3.68069 -1.422652 1 0.0
-3.203103 -1.215893 1 0.0
-0.747631 -0.747631 1 0.0
-2.78177 -1.666403 1 0.0
-3.426432 -3.426432 1 0.0
-0.984937 -0.824211 1 0.0
-2.206102 -2.206102 1 0.0
-4.686857 -4.686857 1 0.0
-3.929772 -3.929772 1 0.0
-2.051739 -2.051739 1 0.0
-3.647732 -1.192966 1 0.0
-1.617153 -1.617153 1 0.0
-5.412657 -1.999527 1 0.0
-6.272127 -6.272127 1 0.0
-3.066356 -2.119737 1 0.0
-1.631755 -1.631755 1 0.0
-2.763913 -2.763913 1 0.0
-2.067634 -2.067634 1 0.0
-2.008283 -2.008283 1 0.0
-4.248608 -1.554029 1 0.0
-0.082258 -0.082258 1 0.0
-1.86075 -1.162256 1 0.0
-0.546577 -0.546577 1 0.0
-4.698602 -1.284699 1 0.0
-0.260158 -0.260158 1 0.0
-3.805626 -2.09498 1 0.0
-5.748766 -3.426393 1 0.0
-3.057392 -3.057392 1 0.0
-0.24624 -0.24624 1 0.0
-1.656382 -1.656382 1 0.0
-2.743028 -1.117457 1 0.0
-1.434825 -1.434825 1 0.0
-4.131707 -1.990159 1 0.0
-2.066449 -0.907203 1 0.0
-1.320751 -0.808102 1 0.0
-4.963812 -4.963812 1 0.0
-1.880757 -0.989367 1 0.0
-0.792763 -0.792763 1 0.0
-8.129197 -1.668919 1 0.0
-2.354312 -2.354312 1 0.0
-2.158903 -2.158903 1 0.0
-4.192286 -4.192286 1 0.0
-2.284071 -0.920073 1 0.0
-1.780093 -1.780093 1 0.0
-2.381952 -2.381952 1 0.0
-4.556228 -4.556228 1 0.0
-2.023508 -2.023508 1 0.0
-3.203103 -3.203103 1 0.0
-0.570619 -0.499298 1 0.0
-5.509649 -2.353689 1 0.0
-2.807832 -2.807832 1 0.0
-2.564949 -2.564949 1 0.0
-3.853379 -2.034099 1 0.0
-1.304066 -1.304066 1 0.0
-3.52915 -2.384722 1 0.0
-4.225266 -1.416548 1 0.0
-5.507853 -5.507853 1 0.0
-2.883518 -1.317421 1 0.0
-1.373787 -1.373787 1 0.0
-2.206102 -2.206102 1 0.0
-2.023508 -0.965341 1 0.0
-2.804019 -2.804019 1 0.0
-4.304387 -2.117279 1 0.0
-4.634517 -4.634517 1 0.0
-7.520264 -2.970159 1 0.0
-2.980758 -2.980758 1 0.0
-0.851873 -0.851873 1 0.0
-5.002539 -5.002539 1 0.0
-3.78345 -2.006277 1 0.0
-11.071229 -3.008787 1 0.0
-8.614341 -8.614341 1 0.0
-8.095939 -8.095939 1 0.0
-4.686857 -4.686857 1 0.0
-1.823441 -1.823441 1 0.0
-6.340125 -6.340125 1 0.0
-8.761845 -8.761845 1 0.0
-1.563085 -1.563085 1 0.0
-3.217743 -3.217743 1 0.0
-1.40369 -0.807684 1 0.0
-2.159996 -2.159996 1 0.0
-7.846996 -1.921361 1 0.0
-3.057392 -3.057392 1 0.0
-6.139141 -6.139141 1 0.0
-3.566109 -3.566109 1 0.0
-5.237093 -3.269816 1 0.0
-5.54352 -2.151078 1 0.0
-4.26821 -1.528148 1 0.0
-3.219446 -1.529693 1 0.0
-3.321073 -1.573517 1 0.0
-1.956915 -1.482535 1 0.0
-2.534677 -2.03059 1 0.0
-1.86921 -1.86921 1 0.0
-1.14357 -0.8568 1 0.0
-1.336481 -0.703219 1 0.0
-1.560359 -0.79599 1 0.0
-5.173154 -1.990053 1 0.0
-5.387829 -1.765737 1 0.0
-2.22397 -2.22397 1 0.0
-1.304461 -1.043438 1 0.0
-3.138918 -3.138918 1 0.0
-3.203761 -1.911555 1 0.0
-6.816131 -2.812376 1 0.0
-0.349642 -0.349642 1 0.0
-7.633114 -7.633114 1 0.0
-5.323126 -5.323126 1 0.0
-1.957616 -1.673897 1 0.0
-0.447811 -0.447811 1 0.0
-2.22397 -2.22397 1 0.0
-1.910042 -1.910042 1 0.0
-1.310045 -0.840407 1 0.0
-1.297939 -1.297939 1 0.0
-1.650652 -1.650652 1 0.0
-1.215317 -1.215317 1 0.0
-2.526164 -1.210357 1 0.0
-1.92559 -1.92559 1 0.0
-5.483716 -1.539089 1 0.0
-2.642067 -2.642067 1 0.0
-1.197304 -1.197304 1 0.0
-2.382151 -1.478692 1 0.0
-0.951867 -0.951867 1 0.0
-3.323762 -0.939626 1 0.0
-2.336703 -2.336703 1 0.0
-26.795881 -3.707315 1 0.0
-3.25052 -1.941229 1 0.0
-3.333687 -1.843529 1 0.0
-1.573701 -1.573701 1 0.0
-2.875764 -1.862237 1 0.0
-6.794282 -2.829562 1 0.0
-4.025304 -4.025304 1 0.0
-2.482469 -2.482469 1 0.0
-0.726443 -0.726443 1 0.0
-5.653205 -2.189922 1 0.0
-0.933996 -0.730599 1 0.0
-1.85332 -0.943222 1 0.0
-1.371437 -0.972642 1 0.0
-1.758549 -1.758549 1 0.0
-4.448788 -4.448788 1 0.0
-1.92559 -1.92559 1 0.0
-3.690136 -1.039646 1 0.0
-2.397536 -1.028737 1 0.0
-1.270476 -1.270476 1 0.0
-3.167813 -1.195409 1 0.0
-1.453729 -0.845584 1 0.0
-5.811461 -5.811461 1 0.0
-0.175754 -0.175754 1 0.0
-6.204408 -1.123087 1 0.0
-1.919296 -1.244384 1 0.0
-1.607821 -1.607821 1 0.0
-2.247691 -2.247691 1 0.0
-3.657296 -3.657296 1 0.0
-6.122118 -2.353409 1 0.0
-3.766684 -3.766684 1 0.0
-2.875764 -2.875764 1 0.0
-4.332871 -4.332871 1 0.0
-3.745187 -3.745187 1 0.0
-2.477307 -2.477307 1 0.0
-3.548729 -1.658995 1 0.0
-1.019806 -1.019806 1 0.0
-5.812154 -2.121049 1 0.0
-5.048443 -5.048443 1 0.0
-8.972129 -8.972129 1 0.0
-1.383953 -1.383953 1 0.0
-2.224802 -0.786698 1 0.0
-1.805806 -1.410075 1 0.0
-4.182119 -2.227718 1 0.0
-6.793314 -1.940175 1 0.0
-4.703374 -2.641081 1 0.0
-2.148055 -0.704043 1 0.0
-3.745187 -3.745187 1 0.0
-2.001345 -1.419533 1 0.0
-0.623686 -0.623686 1 0.0
-4.092502 -4.092502 1 0.0
-2.925141 -2.925141 1 0.0
-2.207586 -1.59605 1 0.0
-7.286722 -3.438804 1 0.0
-2.371095 -1.116067 1 0.0
-1.760863 -0.634639 1 0.0
-4.007963 -4.007963 1 0.0
-14.222699 -3.173108 1 0.0
-5.1236 -2.812608 1 0.0
-4.360114 -2.307521 1 0.0
-6.707355 -1.865496 1 0.0
-2.297257 -1.005604 1 0.0
-6.311919 -2.600842 1 0.0
-5.941036 -5.941036 1 0.0
-3.497066 -1.760035 1 0.0
-2.260741 -0.975338 1 0.0
-3.408491 -3.408491 1 0.0
-2.086628 -1.202666 1 0.0
-2.631039 -2.631039 1 0.0
-5.183215 -5.183215 1 0.0
-3.929067 -3.929067 1 0.0
-0.5253 -0.5253 1 0.0
-1.11743 -1.11743 1 0.0
-5.779043 -2.630619 1 0.0
-7.050784 -1.949755 1 0.0
-3.961153 -2.299675 1 0.0
-3.434675 -1.053586 1 0.0
-2.902937 -2.902937 1 0.0
-5.183215 -5.183215 1 0.0
-5.073194 -1.616929 1 0.0
-4.470171 -2.334381 1 0.0
-6.673352 -6.673352 1 0.0
-2.595094 -2.595094 1 0.0
-3.107887 -3.107887 1 0.0
-9.713002 -9.713002 1 0.0
-7.094225 -7.094225 1 0.0
-8.953859 -8.953859 1 0.0
-0.936769 -0.936769 1 0.0
-12.005089 -1.643745 1 0.0
-3.572328 -3.572328 1 0.0
-1.723428 -1.723428 1 0.0
-1.862656 -1.862656 1 0.0
-4.11339 -2.096958 1 0.0
-2.552288 -2.552288 1 0.0
-1.43032 -1.43032 1 0.0
-0.970874 -0.698667 1 0.0
-2.486618 -1.200892 1 0.0
-2.499943 -1.291982 1 0.0
-2.265892 -1.157664 1 0.0
-8.659492 -8.659492 1 0.0
-1.790133 -1.790133 1 0.0
-0.819413 -0.765743 1 0.0
-16.866947 -1.520338 1 0.0
-2.092697 -0.908644 1 0.0
-5.465585 -1.50856 1 0.0
-8.030863 -0.960759 1 0.0
-2.152024 -1.011542 1 0.0
-3.146208 -3.146208 1 0.0
-7.677257 -0.991383 1 0.0
-0.456011 -0.456011 1 0.0
-5.773014 -1.511476 1 0.0
-3.121023 -1.358988 1 0.0
-0.936769 -0.936769 1 0.0
-1.615072 -1.06854 1 0.0
-6.701023 -2.232974 1 0.0
-1.261051 -0.930812 1 0.0
-4.33146 -4.33146 1 0.0
-2.41403 -2.41403 1 0.0
-0.716638 -0.716638 1 0.0
-0.994843 -0.880093 1 0.0
-1.802322 -1.802322 1 0.0
-1.35068 -1.019155 1 0.0
-1.011541 -1.011541 1 0.0
-1.32752 -1.32752 1 0.0
-1.172348 -1.172348 1 0.0
-6.118239 -1.272364 1 0.0
-3.04095 -1.030473 1 0.0
-7.895953 -7.895953 1 0.0
-1.125388 -0.475733 1 0.0
-1.97914 -1.97914 1 0.0
-2.746545 -1.094342 1 0.0
-0.620097 -0.620097 1 0.0
-2.122822 -1.232946 1 0.0
-0.917723 -0.917723 1 0.0
-0.385237 -0.385237 1 0.0
-2.020547 -2.020547 1 0.0
-14.919421 -2.090913 1 0.0
-0.913633 -0.913633 1 0.0
-5.948649 -5.948649 1 0.0
-3.170187 -1.589632 1 0.0
-4.257182 -4.257182 1 0.0
-1.35201 -1.112792 1 0.0
-0.610131 -0.610131 1 0.0
-2.061771 -0.736285 1 0.0
-0.960452 -0.960452 1 0.0
-1.201868 -1.201868 1 0.0
-3.129251 -3.129251 1 0.0
-3.992281 -3.992281 1 0.0
-2.320707 -1.099186 1 0.0
-1.835528 -1.835528 1 0.0
-4.124749 -4.124749 1 0.0
-17.315246 -1.698656 1 0.0
-6.376844 -2.249517 1 0.0
-2.156558 -2.156558 1 0.0
-1.615132 -1.615132 1 0.0
-2.79668 -1.352496 1 0.0
-30.049426 -2.932189 1 0.0
-2.619012 -2.619012 1 0.0
-3.285109 -1.413428 1 0.0
-3.836701 -3.836701 1 0.0
-1.294929 -1.294929 1 0.0
-9.711692 -1.764551 1 0.0
-2.108611 -2.108611 1 0.0
-1.793518 -1.067205 1 0.0
-3.017202 -3.017202 1 0.0
-2.455355 -1.666029 1 0.0
-2.236917 -2.236917 1 0.0
-6.97449 -1.162633 1 0.0
-0.206735 -0.206735 1 0.0
-0.579758 -0.579758 1 0.0
-2.043187 -2.043187 1 0.0
-3.03138 -2.443687 1 0.0
-1.518104 -0.788709 1 0.0
-1.790133 -1.790133 1 0.0
-0.728703 -0.728703 1 0.0
-2.029623 -2.029623 1 0.0
-0.826479 -0.826479 1 0.0
-0.692767 -0.692767 1 0.0
-2.246565 -0.885638 1 0.0
-10.68877 -1.984494 1 0.0
-2.189552 -2.189552 1 0.0
-6.882039 -1.382732 1 0.0
-2.580207 -0.786897 1 0.0
-3.407913 -3.407913 1 0.0
-4.078391 -4.078391 1 0.0
-2.061771 -2.061771 1 0.0
-1.762429 -1.762429 1 0.0
-0.800039 -0.800039 1 0.0
-3.700501 -3.700501 1 0.0
-3.911574 -3.911574 1 0.0
-19.920086 -1.749753 1 0.0
-11.140374 -2.714233 1 0.0
-0.960472 -0.960472 1 0.0
-27.31 -1.31726 1 0.0
-1.259472 -1.259472 1 0.0
-1.884875 -0.707205 1 0.0
-4.494104 -1.556134 1 0.0
-7.508553 -1.387855 1 0.0
-0.168216 -0.168216 1 0.0
-4.860009 -1.669829 1 0.0
-2.83137 -2.83137 1 0.0
-1.139089 -0.702644 1 0.0
-1.820495 -1.820495 1 0.0
-8.811263 -1.523906 1 0.0
-2.831102 -2.831102 1 0.0
-4.489809 -1.255786 1 0.0
-6.23751 -0.964242 1 0.0
-5.081688 -5.081688 1 0.0
-12.001072 -12.001072 1 0.0
-4.439613 -4.439613 1 0.0
-11.252315 -3.227977 1 0.0
-12.725732 -1.752836 1 0.0
-21.579122 -0.904064 1 0.0
-2.687714 -2.687714 1 0.0
-7.895953 -7.895953 1 0.0
-5.738387 -5.738387 1 0.0
-11.341027 -11.341027 1 0.0
-5.367431 -0.941371 1 0.0
-2.887094 -2.887094 1 0.0
-5.541115 -5.541115 1 0.0
-4.221038 -4.221038 1 0.0
-1.045926 -0.733372 1 0.0
-1.874721 -1.387624 1 0.0
-2.942574 -1.924572 1 0.0
-1.359331 -1.32131 1 0.0
-1.236657 -0.914375 1 0.0
-4.414822 -4.414822 1 0.0
-0.744772 -0.62214 1 0.0
-2.392763 -0.992417 1 0.0
-4.296258 -4.296258 1 0.0
-0.820335 -0.820335 1 0.0
-2.9788 -2.091552 1 0.0
-1.765989 -0.990648 1 0.0
-2.900279 -2.900279 1 0.0
-0.543405 -0.543405 1 0.0
-4.51994 -1.87418 1 0.0
-3.710163 -3.710163 1 0.0
-2.467315 -2.467315 1 0.0
-2.563542 -2.039522 1 0.0
-0.595813 -0.595813 1 0.0
-3.694888 -1.48334 1 0.0
-4.952106 -4.952106 1 0.0
-3.264633 -3.264633 1 0.0
-3.425675 -3.425675 1 0.0
-5.823113 -2.273906 1 0.0
-5.36599 -5.36599 1 0.0
-5.513716 -5.513716 1 0.0
-11.739195 -3.159514 1 0.0
-14.371972 -14.371972 1 0.0
-3.846959 -3.846959 1 0.0
-0.949437 -0.949437 1 0.0
-3.713325 -3.713325 1 0.0
-1.681832 -1.635787 1 0.0
-1.151713 -1.151713 1 0.0
-1.404725 -0.703437 1 0.0
-0.549012 -0.549012 1 0.0
-5.588742 -0.97408 1 0.0
-0.724374 -0.724374 1 0.0
-3.985992 -1.581404 1 0.0
-0.731659 -0.731659 1 0.0
-2.773959 -2.773959 1 0.0
-5.08543 -0.690941 1 0.0
-3.748704 -3.748704 1 0.0
-5.21544 -1.284292 1 0.0
-5.975895 -1.04787 1 0.0
-7.755431 -7.755431 1 0.0
-8.400288 -8.400288 1 0.0
-19.968921 -19.968921 1 0.0
-2.916006 -0.912596 1 0.0
-15.762855 -15.762855 1 0.0
-5.224574 -2.460403 1 0.0
-7.998124 -7.998124 1 0.0
-13.313097 -13.313097 1 0.0
-14.464624 -14.464624 1 0.0
-4.474912 -1.103002 1 0.0
-27.95218 -2.398496 1 0.0
-19.968921 -19.968921 1 0.0
-1.36134 -1.318584 1 0.0
-0.83531 -0.337027 1 0.0
-0.591849 -0.591849 1 0.0
-4.77101 -4.77101 1 0.0
-3.564743 -1.224981 1 0.0
-2.195864 -2.195864 1 0.0
-4.736382 -1.066899 1 0.0
-6.796004 -1.170259 1 0.0
-1.917803 -0.825288 1 0.0
-1.49748 -0.801647 1 0.0
-6.39375 -2.5717 1 0.0
-3.43651 -0.739304 1 0.0
-1.514606 -1.085001 1 0.0
-0.991835 -0.991835 1 0.0
-0.83429 -0.83429 1 0.0
-2.567837 -2.567837 1 0.0
-6.335256 -6.335256 1 0.0
-6.471359 -6.471359 1 0.0
-1.040612 -1.040612 1 0.0
-0.865735 -0.865735 1 0.0
-5.955956 -1.507191 1 0.0
-2.677123 -1.135304 1 0.0
-6.117334 -6.117334 1 0.0
-5.712776 -0.904371 1 0.0
-2.886763 -2.886763 1 0.0
-7.559402 -0.47063 1 0.0
-0.814736 -0.814736 1 0.0
-0.775699 -0.775699 1 0.0
-12.268587 -1.551741 1 0.0
-11.873409 -1.993758 1 0.0
-9.668909 -1.042579 1 0.0
-4.92059 -2.051704 1 0.0
-2.373184 -2.373184 1 0.0
-4.570772 -4.570772 1 0.0
-0.925169 -0.925169 1 0.0
-0.695406 -0.695406 1 0.0
-3.107704 -1.173419 1 0.0
-1.367111 -1.285326 1 0.0
-6.058175 -6.058175 1 0.0
-3.940753 -3.940753 1 0.0
-0.578967 -0.578967 1 0.0
-9.021009 -1.956554 1 0.0
-1.213486 -0.655148 1 0.0
-2.691944 -2.691944 1 0.0
-2.835974 -2.835974 1 0.0
-3.582066 -3.582066 1 0.0
-7.169069 -1.349059 1 0.0
-2.722112 -2.722112 1 0.0
-11.071424 -2.386777 1 0.0
-2.548916 -1.078149 1 0.0
-0.538651 -0.538651 1 0.0
-18.140424 -3.477223 1 0.0
-4.873683 -4.873683 1 0.0
-5.493479 -5.493479 1 0.0
-14.394135 -2.229238 1 0.0
-13.100174 -13.100174 1 0.0
-17.836543 -1.715031 1 0.0
-5.123386 -5.123386 1 0.0
-0.62358 -0.62358 1 0.0
-1.24001 -1.203635 1 0.0
-3.225496 -1.592912 1 0.0
-1.02113 -1.02113 1 0.0
-1.559212 -0.721236 1 0.0
-1.700094 -1.025842 1 0.0
-0.829094 -0.73332 1 0.0
-2.193439 -1.311042 1 0.0
-1.134443 -1.134443 1 0.0
-1.736279 -1.736279 1 0.0
-2.998688 -0.71973 1 0.0
-1.387781 -1.365485 1 0.0
-0.876069 -0.876069 1 0.0
-1.225066 -0.838734 1 0.0
-8.722758 -1.343113 1 0.0
-2.152189 -0.758364 1 0.0
-3.979961 -1.44265 1 0.0
-1.342505 -1.214874 1 0.0
-1.666147 -1.094538 1 0.0
-0.156706 -0.156706 1 0.0
-1.575174 -0.926334 1 0.0
-3.312622 -1.567942 1 0.0
-0.660363 -0.246462 1 0.0
-2.114804 -2.114804 1 0.0
-1.329879 -1.329879 1 0.0
-0.966213 -0.271779 1 0.0
-0.985976 -0.714514 1 0.0
-3.501461 -0.705704 1 0.0
-1.461385 -0.763158 1 0.0
-6.611768 -0.833412 1 0.0
-2.796989 -2.796989 1 0.0
-2.826138 -2.281305 1 0.0
-1.575174 -1.004448 1 0.0
-1.428137 -0.75327 1 0.0
-2.644272 -1.535635 1 0.0
-1.361702 -1.361702 1 0.0
-0.405502 -0.307099 1 0.0
-1.860078 -1.445188 1 0.0
-0.751209 -0.751209 1 0.0
-1.582081 -0.833587 1 0.0
-1.721426 -1.721426 1 0.0
-1.332999 -1.332999 1 0.0
-1.907319 -0.846325 1 0.0
-0.476635 -0.476635 1 0.0
-2.796989 -2.796989 1 0.0
-1.089343 -1.051246 1 0.0
-0.989576 -0.871384 1 0.0
-0.959815 -0.77527 1 0.0
-2.330257 -0.62524 1 0.0
-4.041962 -0.747885 1 0.0
-1.146864 -1.146864 1 0.0
-1.191181 -0.779711 1 0.0
-1.824173 -0.78139 1 0.0
-0.811577 -0.811577 1 0.0
-1.407243 -1.407243 1 0.0
-2.914738 -1.461252 1 0.0
-1.45237 -0.795933 1 0.0
-0.664209 -0.637817 1 0.0
-0.658828 -0.658828 1 0.0
-1.282632 -0.887535 1 0.0
-2.382615 -1.434838 1 0.0
-1.465108 -0.801509 1 0.0
-1.072259 -1.072259 1 0.0
-0.31437 -0.31437 1 0.0
-2.939015 -2.939015 1 0.0
-0.770473 -0.770473 1 0.0
-0.25859 -0.25859 1 0.0
-1.469737 -0.79537 1 0.0
-3.176612 -3.176612 1 0.0
-0.999136 -0.999136 1 0.0
-5.340509 -0.852429 1 0.0
-0.976612 -0.976612 1 0.0
-2.835208 -1.348724 1 0.0
-4.194491 -1.062159 1 0.0
-1.461385 -0.880214 1 0.0
-0.997298 -0.805584 1 0.0
-1.313244 -1.313244 1 0.0
-1.843253 -1.843253 1 0.0
-2.542945 -0.893263 1 0.0
-0.587046 -0.587046 1 0.0
-2.593886 -0.632671 1 0.0
-3.607559 -1.052556 1 0.0
-0.770016 -0.770016 1 0.0
-0.876069 -0.876069 1 0.0
-2.593886 -2.593886 1 0.0
-3.886706 -1.411252 1 0.0
-2.235554 -1.705095 1 0.0
-4.216401 -0.904477 1 0.0
-0.79791 -0.79791 1 0.0
-0.702889 -0.702889 1 0.0
-2.219754 -0.74571 1 0.0
-2.293223 -1.328343 1 0.0
-1.00413 -0.717607 1 0.0
-0.887893 -0.699308 1 0.0
-0.695312 -0.695312 1 0.0
-1.181712 -0.90225 1 0.0
-3.68451 -0.838539 1 0.0
-1.974103 -1.974103 1 0.0
-2.593886 -2.593886 1 0.0
-2.592568 -1.094427 1 0.0
-0.829391 -0.829391 1 0.0
-0.297062 -0.297062 1 0.0
-0.911539 -0.739739 1 0.0
-0.22459 -0.22459 1 0.0
-1.564144 -0.956162 1 0.0
-0.764853 -0.764853 1 0.0
-1.843253 -1.843253 1 0.0
-1.837833 -0.482093 1 0.0
-1.766824 -1.766824 1 0.0
-0.139136 -0.139136 1 0.0
-2.170795 -2.135216 1 0.0
-1.31077 -1.31077 1 0.0
-0.666502 -0.666502 1 0.0
-0.619113 -0.619113 1 0.0
-3.474436 -3.474436 1 0.0
-1.11598 -1.11598 1 0.0
-0.277359 -0.277359 1 0.0
-2.361287 -1.746451 1 0.0
-1.79222 -1.79222 1 0.0
-1.833336 -0.768577 1 0.0
-1.269635 -1.269635 1 0.0
-1.813586 -0.974718 1 0.0
-1.068249 -1.068249 1 0.0
-1.900062 -1.197898 1 0.0
-0.732406 -0.732406 1 0.0
-1.490774 -1.490774 1 0.0
-0.400477 -0.400477 1 0.0
-1.356391 -1.356391 1 0.0
-0.849312 -0.699215 1 0.0
-2.669662 -0.753234 1 0.0
-0.16856 -0.16856 1 0.0
-1.295217 -1.295217 1 0.0
-1.096745 -1.096745 1 0.0
-1.576574 -0.900274 1 0.0
-2.599961 -1.119792 1 0.0
-2.874977 -2.874977 1 0.0
-20.082641 -0.969542 1 0.0
-0.931465 -0.931465 1 0.0
-2.339597 -2.057146 1 0.0
-3.134489 -1.081389 1 0.0
-0.732406 -0.732406 1 0.0
-1.090568 -0.744644 1 0.0
-2.606079 -2.606079 1 0.0
-2.055994 -1.238286 1 0.0
-1.193189 -0.763655 1 0.0
-1.585222 -1.585222 1 0.0
-2.14713 -1.151126 1 0.0
-1.478135 -0.841739 1 0.0
-2.488133 -0.785347 1 0.0
-3.125033 -0.976746 1 0.0
-4.037362 -4.037362 1 0.0
-1.142984 -1.142984 1 0.0
-1.18129 -0.788093 1 0.0
-2.464249 -0.68859 1 0.0
-4.889269 -4.889269 1 0.0
-2.975785 -1.102483 1 0.0
-2.04939 -0.819577 1 0.0
-6.041198 -0.967048 1 0.0
-0.750572 -0.750572 1 0.0
-0.931465 -0.931465 1 0.0
-0.839129 -0.839129 1 0.0
-1.467758 -1.467758 1 0.0
-1.735032 -1.011338 1 0.0
-4.264586 -3.625163 1 0.0
-2.546033 -1.32885 1 0.0
-4.40764 -1.723946 1 0.0
-4.362158 -4.362158 1 0.0
-0.31437 -0.31437 1 0.0
-1.615737 -1.615737 1 0.0
-5.217185 -1.819175 1 0.0
-7.372072 -1.473848 1 0.0
-2.756522 -0.892261 1 0.0
-2.593886 -1.014844 1 0.0
-3.795904 -1.23133 1 0.0
-1.79222 -1.79222 1 0.0
-0.944908 -0.944908 1 0.0
-0.664209 -0.664209 1 0.0
-1.098795 -1.098795 1 0.0
-1.606693 -1.086853 1 0.0
-6.171404 -1.468686 1 0.0
-1.583898 -0.844268 1 0.0
-1.401839 -1.401839 1 0.0
-1.12096 -0.752359 1 0.0
-5.271333 -1.048963 1 0.0
-0.817365 -0.699689 1 0.0
-2.663701 -1.96739 1 0.0
-0.839129 -0.839129 1 0.0
-1.721426 -1.721426 1 0.0
-2.044029 -1.017118 1 0.0
-1.666147 -0.607351 1 0.0
-2.835208 -1.638632 1 0.0
-1.974103 -1.974103 1 0.0
-4.362158 -4.362158 1 0.0
-3.197176 -1.522613 1 0.0
-1.523485 -0.987858 1 0.0
-2.437913 -0.835726 1 0.0
-0.209187 -0.209187 1 0.0
-3.742779 -3.742779 1 0.0
-0.658828 -0.658828 1 0.0
-1.307326 -0.910057 1 0.0
-1.040389 -0.708658 1 0.0
-2.563973 -0.348132 1 0.0
-2.320489 -2.320489 1 0.0
-2.917627 -0.932147 1 0.0
-1.666147 -0.347628 1 0.0
-1.015836 -0.744235 1 0.0
-0.997597 -0.997597 1 0.0
-1.99917 -1.294108 1 0.0
-1.591328 -0.957326 1 0.0
-1.344607 -0.617759 1 0.0
-1.379523 -0.780375 1 0.0
-0.757287 -0.757287 1 0.0
-1.792827 -1.082442 1 0.0
-2.688519 -2.688519 1 0.0
-1.970741 -0.638486 1 0.0
-2.230515 -0.814811 1 0.0
-0.258529 -0.258529 1 0.0
-0.911011 -0.911011 1 0.0
-1.058425 -0.935454 1 0.0
-1.562256 -1.422151 1 0.0
-3.877549 -0.908886 1 0.0
-2.316111 -1.009593 1 0.0
-4.909619 -4.909619 1 0.0
-2.114804 -2.114804 1 0.0
-1.233142 -1.078443 1 0.0
-12.958158 -0.79598 1 0.0
-3.201176 -0.735965 1 0.0
-2.756522 -2.756522 1 0.0
-1.31077 -1.31077 1 0.0
-0.811577 -0.811577 1 0.0
-0.150508 -0.150508 1 0.0
-4.430857 -1.630751 1 0.0
-1.776989 -1.503542 1 0.0
-2.687288 -1.935422 1 0.0
-2.232211 -1.245269 1 0.0
-1.186919 -0.971983 1 0.0
-0.298762 -0.298762 1 0.0
-0.719312 -0.710731 1 0.0
-1.843253 -1.843253 1 0.0
-2.963031 -0.975635 1 0.0
-9.875762 -1.910705 1 0.0
-2.154862 -2.154862 1 0.0
-3.586104 -1.05349 1 0.0
-4.422021 -0.851528 1 0.0
-2.799202 -1.130751 1 0.0
-1.256491 -0.472532 1 0.0
-0.925057 -0.925057 1 0.0
-1.047029 -1.014949 1 0.0
-1.417102 -0.630201 1 0.0
-0.488734 -0.362967 1 0.0
-0.1096 -0.1096 1 0.0
-5.574018 -5.574018 1 0.0
-1.383347 -1.383347 1 0.0
-3.730071 -0.917831 1 0.0
-2.771666 -1.377325 1 0.0
-1.490774 -1.490774 1 0.0
-1.170252 -1.170252 1 0.0
-4.362158 -4.362158 1 0.0
-1.239136 -1.239136 1 0.0
-2.660439 -2.660439 1 0.0
-3.054008 -3.054008 1 0.0
-1.843253 -1.843253 1 0.0
-1.776989 -1.776989 1 0.0
-2.291826 -2.291826 1 0.0
-1.501981 -1.501981 1 0.0
-2.376562 -0.48441 1 0.0
-2.633125 -0.617029 1 0.0
-2.502695 -2.502695 1 0.0
-0.462528 -0.462528 1 0.0
-1.48898 -0.52053 1 0.0
-3.054008 -3.054008 1 0.0
-0.488734 -0.488734 1 0.0
-2.291826 -2.291826 1 0.0
-2.144787 -0.522476 1 0.0
-2.432078 -0.166332 1 0.0
-1.12096 -0.43892 1 0.0
-1.906207 -1.906207 1 0.0
-1.12096 -1.12096 1 0.0
-3.26883 -2.291174 1 0.0
-0.258529 -0.258529 1 0.0
-0.276106 -0.276106 1 0.0
-3.335484 -3.335484 1 0.0
-2.644272 -2.214052 1 0.0
-0.86557 -0.86557 1 0.0
-1.269635 -1.250825 1 0.0
-0.817444 -0.762512 1 0.0
-4.452278 -1.251399 1 0.0
-1.843253 -1.843253 1 0.0
-3.233797 -3.233797 1 0.0
-1.059363 -1.059363 1 0.0
-1.186919 -0.554305 1 0.0
-1.48898 -1.48898 1 0.0
-1.061249 -1.061249 1 0.0
-2.760599 -2.760599 1 0.0
-1.403118 -1.403118 1 0.0
-3.877549 -3.877549 1 0.0
-0.533386 -0.533386 1 0.0
-1.970741 -0.664968 1 0.0
-3.233797 -0.994837 1 0.0
-0.357335 -0.357335 1 0.0
-3.521963 -3.521963 1 0.0
-3.004019 -3.004019 1 0.0
-4.630673 -1.838325 1 0.0
-0.318221 -0.318221 1 0.0
-4.050776 -4.050776 1 0.0
-1.490774 -1.490774 1 0.0
-0.43047 -0.43047 1 0.0
-0.509121 -0.34954 1 0.0
-1.490774 -0.740596 1 0.0
-1.776989 -1.776989 1 0.0
-2.917627 -1.667681 1 0.0
-1.685565 -0.604103 1 0.0
-2.257754 -0.543371 1 0.0
-0.757287 -0.757287 1 0.0
-0.907453 -0.481373 1 0.0
-1.905644 -1.905644 1 0.0
-3.004019 -3.004019 1 0.0
-2.081732 -2.081732 1 0.0
-0.931465 -0.931465 1 0.0
-0.380735 -0.380735 1 0.0
-1.905644 -0.453821 1 0.0
-6.150566 -6.150566 1 0.0
-1.736279 -0.97919 1 0.0
-1.068249 -1.068249 1 0.0
-0.702889 -0.42227 1 0.0
-1.912622 -0.919324 1 0.0
-3.706029 -0.832026 1 0.0
-2.606079 -2.606079 1 0.0
-1.848443 -1.848443 1 0.0
-1.607887 -1.607887 1 0.0
-4.731769 -1.512618 1 0.0
-1.143749 -1.143749 1 0.0
-4.362158 -4.362158 1 0.0
-0.462528 -0.462528 1 0.0
-3.877549 -3.877549 1 0.0
-5.194257 -5.194257 1 0.0
-1.063912 -1.063912 1 0.0
-5.573416 -0.967225 1 0.0
-1.186919 -0.703407 1 0.0
-4.328795 -4.328795 1 0.0
-1.403118 -1.403118 1 0.0
-1.565277 -1.565277 1 0.0
-1.833336 -0.944189 1 0.0
-1.239136 -1.239136 1 0.0
-3.548106 -1.711394 1 0.0
-2.154862 -2.154862 1 0.0
-4.037362 -4.037362 1 0.0
-2.006541 -1.040583 1 0.0
-1.905644 -1.905644 1 0.0
-0.706443 -0.706443 1 0.0
-0.999136 -0.999136 1 0.0
-1.141271 -1.141271 1 0.0
-2.756522 -1.351413 1 0.0
-4.217437 -3.189946 1 0.0
-1.843253 -1.843253 1 0.0
-0.869551 -0.869551 1 0.0
-2.916006 -2.916006 1 0.0
-1.49322 -1.49322 1 0.0
-8.428067 -0.770983 1 0.0
-0.205087 -0.205087 1 0.0
-0.56035 -0.56035 1 0.0
-7.79002 -1.847042 1 0.0
-2.429653 -2.429653 1 0.0
-2.437913 -2.437913 1 0.0
-0.876069 -0.876069 1 0.0
-1.12096 -0.325529 1 0.0
-4.328795 -0.693756 1 0.0
-5.714309 -5.714309 1 0.0
-1.79222 -1.79222 1 0.0
-2.939015 -2.939015 1 0.0
-0.43047 -0.43047 1 0.0
-2.916006 -0.822069 1 0.0
-2.203651 -2.203651 1 0.0
-3.556186 -0.630547 1 0.0
-2.376562 -0.920843 1 0.0
-2.633125 -1.000234 1 0.0
-0.145618 -0.145618 1 0.0
-3.877549 -3.877549 1 0.0
-2.939015 -2.939015 1 0.0
-5.319219 -5.319219 1 0.0
-2.224338 -2.086815 1 0.0
-2.437913 -2.437913 1 0.0
-1.721426 -1.721426 1 0.0
-4.009706 -4.009706 1 0.0
-1.501981 -1.501981 1 0.0
-1.094634 -1.094634 1 0.0
-0.580242 -0.580242 1 0.0
-0.459425 -0.332693 1 0.0
-4.050776 -4.050776 1 0.0
-1.146884 -0.720846 1 0.0
-2.779469 -2.779469 1 0.0
-2.18246 -0.518284 1 0.0
-5.365388 -1.466048 1 0.0
-3.820804 -0.805043 1 0.0
-4.371064 -4.371064 1 0.0
-5.951324 -5.951324 1 0.0
-1.716674 -1.716674 1 0.0
-3.694887 -3.694887 1 0.0
-3.530227 -3.530227 1 0.0
-2.28333 -2.28333 1 0.0
-6.965434 -6.965434 1 0.0
-4.365865 -4.365865 1 0.0
-3.923476 -0.434069 1 0.0
-3.356238 -3.356238 1 0.0
-0.916887 -0.779474 1 0.0
-0.481836 -0.481836 1 0.0
-2.477315 -1.832079 1 0.0
-1.407504 -1.291243 1 0.0
-1.491954 -1.491954 1 0.0
-3.861119 -3.861119 1 0.0
-2.335399 -2.335399 1 0.0
-1.643008 -1.643008 1 0.0
-3.377502 -3.377502 1 0.0
-6.382513 -0.299334 1 0.0
-0.324861 -0.324861 1 0.0
-1.710822 -1.710822 1 0.0
-1.171693 -0.558227 1 0.0
-0.858433 -0.858433 1 0.0
-2.97359 -2.97359 1 0.0
-1.556181 -1.556181 1 0.0
-1.89631 -1.89631 1 0.0
-2.653415 -2.164461 1 0.0
-4.391076 -2.021769 1 0.0
-3.625827 -3.625827 1 0.0
-1.185295 -1.185295 1 0.0
-2.720128 -2.720128 1 0.0
-6.628749 -6.628749 1 0.0
-1.474507 -1.474507 1 0.0
-2.141858 -2.141858 1 0.0
-4.562103 -4.562103 1 0.0
-8.385308 -8.385308 1 0.0
-1.261359 -0.21435 1 0.0
-4.05042 -4.05042 1 0.0
-0.92023 -0.92023 1 0.0
-0.835755 -0.835755 1 0.0
-0.863541 -0.455477 1 0.0
-1.74186 -1.74186 1 0.0
-3.524447 -1.22403 1 0.0
-2.527781 -2.527781 1 0.0
-8.003197 -1.708358 1 0.0
-3.157994 -3.157994 1 0.0
-7.354643 -0.745914 1 0.0
-3.236347 -3.236347 1 0.0
-6.019658 -6.019658 1 0.0
-2.491192 -2.491192 1 0.0
-13.364916 -0.750909 1 0.0
-3.016856 -1.041194 1 0.0
-2.034874 -1.428272 1 0.0
-2.855284 -0.813339 1 0.0
-2.652262 -2.652262 1 0.0
-6.423528 -6.423528 1 0.0
-1.661417 -0.771705 1 0.0
-1.618245 -1.618245 1 0.0
-1.443813 -0.85276 1 0.0
-1.276618 -1.276618 1 0.0
-10.149219 -1.928748 1 0.0
-3.517423 -1.216309 1 0.0
-3.470365 -3.470365 1 0.0
-3.483716 -3.483716 1 0.0
-2.008579 -0.538591 1 0.0
-11.417322 -2.470037 1 0.0
-2.279314 -0.739312 1 0.0
-1.478616 -0.96648 1 0.0
-0.88082 -0.88082 1 0.0
-0.933595 -0.933595 1 0.0
-7.003799 -7.003799 1 0.0
-9.253792 -1.597292 1 0.0
-3.333537 -3.333537 1 0.0
-2.368655 -1.148637 1 0.0
-4.77772 -0.683408 1 0.0
-12.588749 -1.268339 1 0.0
-2.790444 -0.992049 1 0.0
-6.51265 -1.542227 1 0.0
-6.289496 -0.981183 1 0.0
-2.691864 -2.691864 1 0.0
-10.496115 -2.347119 1 0.0
-4.661943 -4.661943 1 0.0
-2.857223 -2.857223 1 0.0
-11.940946 -1.268621 1 0.0
-3.377297 -3.377297 1 0.0
-2.857223 -2.857223 1 0.0
-1.762898 -0.566909 1 0.0
-3.420551 -0.858797 1 0.0
-0.542562 -0.542562 1 0.0
-0.70418 -0.70418 1 0.0
-1.191245 -1.191245 1 0.0
-3.080854 -3.080854 1 0.0
-7.150862 -7.150862 1 0.0
-5.377588 -1.326115 1 0.0
-2.847908 -0.814185 1 0.0
-4.359868 -4.359868 1 0.0
-3.202909 -3.202909 1 0.0
-4.447662 -4.447662 1 0.0
-3.594289 -3.594289 1 0.0
-5.604296 -1.204416 1 0.0
-2.263024 -1.177668 1 0.0
-2.341937 -1.675912 1 0.0
-10.048854 -10.048854 1 0.0
-2.993533 -0.850356 1 0.0
-6.078629 -6.078629 1 0.0
-3.092192 -3.092192 1 0.0
-5.440552 -5.440552 1 0.0
-0.466209 -0.466209 1 0.0
-4.410334 -4.410334 1 0.0
-8.287161 -1.385348 1 0.0
-20.470211 -1.12069 1 0.0
-3.935883 -3.935883 1 0.0
-1.634281 -1.634281 1 0.0
-4.337651 -4.337651 1 0.0
-6.240188 -6.240188 1 0.0
-8.089255 -8.089255 1 0.0
-2.215535 -2.215535 1 0.0
-1.506617 -0.694762 1 0.0
-2.696423 -1.888796 1 0.0
-2.069215 -2.069215 1 0.0
-6.837661 -0.807952 1 0.0
-4.750573 -0.747013 1 0.0
-18.545068 -3.621891 1 0.0
-9.920023 -2.11725 1 0.0
-12.106363 -1.152741 1 0.0
-3.461619 -0.727163 1 0.0
-0.753881 -0.753881 1 0.0
-3.677081 -3.677081 1 0.0
-0.278782 -0.278782 1 0.0
-3.300549 -3.300549 1 0.0
-2.471455 -1.21296 1 0.0
-2.721639 -0.79411 1 0.0
-2.720154 -0.730765 1 0.0
-1.809038 -0.825777 1 0.0
-1.590626 -1.02673 1 0.0
-0.768942 -0.768942 1 0.0
-0.74884 -0.74884 1 0.0
-0.820869 -0.820869 1 0.0
-3.264633 -3.264633 1 0.0
-2.149768 -0.707835 1 0.0
-4.522007 -0.835014 1 0.0
-5.17674 -3.25693 1 0.0
-0.33731 -0.33731 1 0.0
-1.362274 -0.723176 1 0.0
-0.759078 -0.759078 1 0.0
-0.583245 -0.583245 1 0.0
-3.14543 -0.996741 1 0.0
-1.304026 -1.304026 1 0.0
-1.773849 -1.118571 1 0.0
-3.085721 -3.085721 1 0.0
-2.224725 -1.569998 1 0.0
-3.905876 -1.434497 1 0.0
-2.142126 -2.142126 1 0.0
-1.514509 -1.514509 1 0.0
-3.616503 -1.251308 1 0.0
-1.491612 -0.931028 1 0.0
-1.380724 -1.380724 1 0.0
-4.634028 -2.465374 1 0.0
-1.333402 -0.765021 1 0.0
-2.994053 -0.930114 1 0.0
-0.610196 -0.395522 1 0.0
-4.089069 -4.089069 1 0.0
-2.167882 -2.167882 1 0.0
-0.33731 -0.33731 1 0.0
-1.943056 -1.943056 1 0.0
-2.202351 -1.152946 1 0.0
-4.795556 -2.529653 1 0.0
-8.768254 -0.827207 1 0.0
-1.038601 -1.038601 1 0.0
-2.85537 -1.230736 1 0.0
-1.461792 -1.461792 1 0.0
-1.048697 -0.986175 1 0.0
-2.4801 -1.517344 1 0.0
-2.005426 -1.070895 1 0.0
-0.350985 -0.350985 1 0.0
-1.752278 -1.331107 1 0.0
-1.358947 -1.358947 1 0.0
-3.905876 -3.905876 1 0.0
-2.287685 -1.038489 1 0.0
-4.252788 -1.605617 1 0.0
-1.390204 -0.894138 1 0.0
-1.638148 -1.638148 1 0.0
-4.695482 -1.583842 1 0.0
-2.373184 -2.373184 1 0.0
-0.802345 -0.700596 1 0.0
-1.145192 -0.770923 1 0.0
-1.257886 -1.250922 1 0.0
-4.375318 -0.992743 1 0.0
-0.511508 -0.511508 1 0.0
-2.452585 -0.735887 1 0.0
-3.405067 -1.819997 1 0.0
-0.976003 -0.976003 1 0.0
-1.954262 -1.954262 1 0.0
-0.27201 -0.27201 1 0.0
-0.720699 -0.720699 1 0.0
-0.836763 -0.836763 1 0.0
-3.83474 -3.83474 1 0.0
-1.64831 -1.052775 1 0.0
-0.748919 -0.748919 1 0.0
-2.903814 -2.903814 1 0.0
-1.552253 -1.434178 1 0.0
-0.864825 -0.801362 1 0.0
-3.853317 -0.952283 1 0.0
-0.803152 -0.696308 1 0.0
-0.882217 -0.882217 1 0.0
-4.719403 -1.598828 1 0.0
-2.270497 -2.270497 1 0.0
-1.436599 -1.007138 1 0.0
-0.57457 -0.57457 1 0.0
-1.210915 -1.118434 1 0.0
-0.875433 -0.875433 1 0.0
-6.615444 -1.197622 1 0.0
-4.214037 -0.875247 1 0.0
-0.67074 -0.67074 1 0.0
-0.753166 -0.753166 1 0.0
-0.959487 -0.959487 1 0.0
-3.475931 -1.66243 1 0.0
-5.049899 -1.786203 1 0.0
-2.586366 -2.586366 1 0.0
-2.364324 -0.749326 1 0.0
-2.086992 -2.086992 1 0.0
-1.569667 -0.977199 1 0.0
-19.605308 -1.812486 1 0.0
-0.450278 -0.450278 1 0.0
-4.352228 -0.831102 1 0.0
-0.634497 -0.634497 1 0.0
-0.882633 -0.832637 1 0.0
-3.14543 -0.865026 1 0.0
-1.144779 -1.144779 1 0.0
-0.170257 -0.170257 1 0.0
-0.871975 -0.84972 1 0.0
-2.805198 -1.030602 1 0.0
-0.835058 -0.835058 1 0.0
-5.994627 -5.994627 1 0.0
-0.849423 -0.849423 1 0.0
-1.407434 -1.407434 1 0.0
-1.519603 -1.519603 1 0.0
-5.161154 -1.342762 1 0.0
-0.774001 -0.774001 1 0.0
-2.225116 -2.225116 1 0.0
-0.988031 -0.988031 1 0.0
-0.820869 -0.820869 1 0.0
-2.450824 -2.450824 1 0.0
-3.251932 -3.251932 1 0.0
-1.379826 -1.379826 1 0.0
-1.092807 -1.092807 1 0.0
-2.452585 -0.885563 1 0.0
-0.886723 -0.886723 1 0.0
-1.648775 -0.84946 1 0.0
-2.254539 -1.434071 1 0.0
-2.31471 -1.020445 1 0.0
-3.14543 -1.033411 1 0.0
-1.231445 -0.472064 1 0.0
-0.647841 -0.647841 1 0.0
-2.122467 -0.869935 1 0.0
-1.943785 -1.943785 1 0.0
-0.886723 -0.886723 1 0.0
-1.050844 -0.998102 1 0.0
-3.786801 -3.786801 1 0.0
-3.086935 -0.73813 1 0.0
-1.038601 -1.038601 1 0.0
-3.911638 -1.993338 1 0.0
-1.384581 -0.79079 1 0.0
-0.765651 -0.765651 1 0.0
-8.606437 -1.90532 1 0.0
-2.461486 -1.658105 1 0.0
-1.18013 -0.69848 1 0.0
-3.905876 -3.905876 1 0.0
-2.887094 -2.887094 1 0.0
-0.974952 -0.974952 1 0.0
-1.670108 -1.493005 1 0.0
-4.046708 -4.046708 1 0.0
-4.171425 -1.531114 1 0.0
-1.427141 -0.472754 1 0.0
-0.779558 -0.779558 1 0.0
-4.063176 -4.063176 1 0.0
-0.976003 -0.976003 1 0.0
-5.753365 -2.978459 1 0.0
-3.688513 -1.431881 1 0.0
-2.794565 -2.794565 1 0.0
-1.692722 -1.692722 1 0.0
-1.166163 -0.780734 1 0.0
-2.704695 -2.704695 1 0.0
-3.905876 -0.927228 1 0.0
-1.172844 -0.959749 1 0.0
-1.571696 -1.445612 1 0.0
-0.905967 -0.819523 1 0.0
-5.337965 -5.337965 1 0.0
-1.837365 -1.837365 1 0.0
-9.137709 -1.832743 1 0.0
-4.200218 -2.281754 1 0.0
-1.464584 -0.947267 1 0.0
-1.541016 -1.230508 1 0.0
-0.791039 -0.493197 1 0.0
-1.105187 -0.727408 1 0.0
-2.254539 -1.049238 1 0.0
-1.304804 -1.304804 1 0.0
-0.405984 -0.405984 1 0.0
-3.53349 -3.53349 1 0.0
-0.357853 -0.357853 1 0.0
-2.086992 -2.086992 1 0.0
-3.300549 -3.300549 1 0.0
-1.426617 -1.426617 1 0.0
-3.128925 -1.522985 1 0.0
-0.849423 -0.620351 1 0.0
-7.758147 -1.858751 1 0.0
-1.180383 -1.180383 1 0.0
-4.21111 -1.096891 1 0.0
-2.03752 -1.359076 1 0.0
-1.837365 -1.837365 1 0.0
-0.70885 -0.70885 1 0.0
-1.863063 -1.863063 1 0.0
-0.753392 -0.696846 1 0.0
-3.211356 -1.602781 1 0.0
-0.687612 -0.687612 1 0.0
-6.909826 -1.75856 1 0.0
-2.532129 -2.532129 1 0.0
-2.305809 -2.305809 1 0.0
-0.56108 -0.56108 1 0.0
-1.8456 -0.46292 1 0.0
-0.915824 -0.915824 1 0.0
-7.777151 -1.280425 1 0.0
-2.251222 -1.086844 1 0.0
-1.108017 -1.108017 1 0.0
-1.533669 -1.533669 1 0.0
-1.042955 -0.62258 1 0.0
-1.325289 -0.86349 1 0.0
-3.616503 -1.483412 1 0.0
-0.703918 -0.703918 1 0.0
-2.489831 -0.883012 1 0.0
-1.257382 -1.257382 1 0.0
-4.170624 -1.346167 1 0.0
-1.099827 -0.842952 1 0.0
-1.734052 -0.578394 1 0.0
-2.703036 -2.703036 1 0.0
-0.978053 -0.703882 1 0.0
-2.225937 -1.095606 1 0.0
-0.774001 -0.774001 1 0.0
-3.332026 -1.713934 1 0.0
-2.740108 -2.740108 1 0.0
-0.915824 -0.915824 1 0.0
-5.3536 -1.210509 1 0.0
-1.817547 -1.817547 1 0.0
-1.746827 -0.844594 1 0.0
-0.849423 -0.849423 1 0.0
-1.284906 -1.284906 1 0.0
-1.943056 -1.943056 1 0.0
-0.478801 -0.478801 1 0.0
-2.231783 -0.943905 1 0.0
-0.747773 -0.747773 1 0.0
-1.091517 -0.822604 1 0.0
-0.450278 -0.450278 1 0.0
-2.305809 -2.305809 1 0.0
-2.944282 -2.944282 1 0.0
-2.742582 -0.723941 1 0.0
-1.833195 -1.025055 1 0.0
-5.604296 -1.195997 1 0.0
-1.403821 -1.403821 1 0.0
-2.703036 -2.703036 1 0.0
-5.476631 -5.476631 1 0.0
-1.53448 -0.755149 1 0.0
-3.20028 -1.525857 1 0.0
-3.786801 -3.786801 1 0.0
-2.450472 -0.746727 1 0.0
-1.285175 -0.895058 1 0.0
-2.049756 -0.700107 1 0.0
-3.83474 -3.83474 1 0.0
-1.091517 -0.498061 1 0.0
-1.162746 -1.162746 1 0.0
-0.977392 -0.818186 1 0.0
-1.010513 -1.010513 1 0.0
-1.307694 -0.839342 1 0.0
-2.254539 -0.738176 1 0.0
-2.270497 -2.270497 1 0.0
-0.452796 -0.452796 1 0.0
-0.915824 -0.915824 1 0.0
-1.865025 -0.956643 1 0.0
-1.097443 -0.882897 1 0.0
-2.391242 -0.840048 1 0.0
-1.412717 -0.852563 1 0.0
-4.411084 -1.051564 1 0.0
-2.162581 -2.162581 1 0.0
-2.123235 -1.50822 1 0.0
-4.870022 -1.832651 1 0.0
-2.644769 -1.104274 1 0.0
-3.811322 -0.983261 1 0.0
-0.793965 -0.793965 1 0.0
-1.091517 -1.091517 1 0.0
-1.334948 -0.739596 1 0.0
-2.123235 -2.123235 1 0.0
-3.929731 -1.278526 1 0.0
-2.479401 -0.889548 1 0.0
-0.299371 -0.283365 1 0.0
-1.579178 -1.579178 1 0.0
-0.922639 -0.922639 1 0.0
-2.51854 -1.11343 1 0.0
-2.225937 -1.403434 1 0.0
-2.458656 -0.996178 1 0.0
-2.62255 -1.951662 1 0.0
-4.416851 -0.939212 1 0.0
-1.198979 -0.612574 1 0.0
-0.379515 -0.379515 1 0.0
-2.364324 -0.615459 1 0.0
-3.038385 -0.960268 1 0.0
-1.701715 -0.980388 1 0.0
-1.215286 -0.72284 1 0.0
-1.632576 -1.098704 1 0.0
-7.395754 -0.806392 1 0.0
-1.097712 -1.097712 1 0.0
-1.339341 -1.339341 1 0.0
-1.328833 -0.784825 1 0.0
-1.395174 -0.481048 1 0.0
-1.797024 -0.898248 1 0.0
-4.719403 -4.719403 1 0.0
-1.422572 -0.426064 1 0.0
-1.752278 -1.752278 1 0.0
-3.83474 -0.728979 1 0.0
-1.61873 -1.61873 1 0.0
-2.056951 -2.056951 1 0.0
-0.158419 -0.158419 1 0.0
-0.820869 -0.300122 1 0.0
-1.978435 -1.978435 1 0.0
-1.039982 -1.039982 1 0.0
-0.242627 -0.242627 1 0.0
-0.805948 -0.805948 1 0.0
-1.775948 -0.910632 1 0.0
-1.734052 -1.734052 1 0.0
-1.569667 -0.698234 1 0.0
-2.600066 -1.14057 1 0.0
-0.755829 -0.755829 1 0.0
-1.380724 -0.804284 1 0.0
-2.149768 -2.149768 1 0.0
-1.571559 -0.974036 1 0.0
-1.8456 -1.8456 1 0.0
-3.463794 -3.463794 1 0.0
-2.270497 -0.737687 1 0.0
-1.0928 -1.0928 1 0.0
-1.519603 -1.519603 1 0.0
-1.837365 -1.837365 1 0.0
-0.1961 -0.1961 1 0.0
-1.426617 -1.426617 1 0.0
-1.257382 -1.257382 1 0.0
-0.183461 -0.183461 1 0.0
-3.447298 -1.066709 1 0.0
-0.583245 -0.583245 1 0.0
-5.067025 -5.067025 1 0.0
-6.623008 -3.789425 1 0.0
-1.837304 -0.713955 1 0.0
-2.153932 -1.205331 1 0.0
-1.349927 -1.349927 1 0.0
-0.807284 -0.409739 1 0.0
-0.622534 -0.622534 1 0.0
-4.703158 -1.263231 1 0.0
-4.698839 -4.698839 1 0.0
-2.740108 -2.740108 1 0.0
-3.990121 -1.027974 1 0.0
-0.695406 -0.695406 1 0.0
-2.703036 -2.703036 1 0.0
-3.905876 -3.905876 1 0.0
-0.976003 -0.976003 1 0.0
-1.227076 -1.105074 1 0.0
-1.752278 -0.315439 1 0.0
-1.180383 -1.180383 1 0.0
-2.794565 -2.794565 1 0.0
-5.043755 -1.546346 1 0.0
-1.775948 -1.775948 1 0.0
-2.177702 -0.650949 1 0.0
-3.596191 -0.967057 1 0.0
-2.305809 -2.305809 1 0.0
-2.07292 -1.822482 1 0.0
-1.547501 -1.547501 1 0.0
-3.786801 -3.786801 1 0.0
-3.300549 -3.300549 1 0.0
-4.703158 -4.703158 1 0.0
-0.546281 -0.546281 1 0.0
-0.881838 -0.881838 1 0.0
-0.748919 -0.293001 1 0.0
-2.94847 -0.813291 1 0.0
-3.786801 -3.786801 1 0.0
-1.957986 -1.957986 1 0.0
-4.365865 -4.365865 1 0.0
-2.805198 -1.425557 1 0.0
-5.476631 -5.476631 1 0.0
-3.168916 -0.99391 1 0.0
-0.922639 -0.40827 1 0.0
-0.546281 -0.546281 1 0.0
-3.905876 -3.905876 1 0.0
-2.553223 -1.101017 1 0.0
-2.887094 -2.887094 1 0.0
-0.976003 -0.976003 1 0.0
-3.078336 -1.071505 1 0.0
-1.527979 -0.768007 1 0.0
-4.769274 -4.769274 1 0.0
-1.449131 -1.11281 1 0.0
-2.740108 -2.740108 1 0.0
-4.698839 -4.698839 1 0.0
-5.013386 -5.013386 1 0.0
-0.835058 -0.835058 1 0.0
-6.122425 -1.569549 1 0.0
-5.654075 -1.374326 1 0.0
-1.304026 -1.304026 1 0.0
-0.729625 -0.729625 1 0.0
-4.769274 -4.769274 1 0.0
-1.25549 -0.917145 1 0.0
-444.579712 -1.172856 1 0.0
-2.567042 -1.356166 1 0.0
-1.670158 -1.670158 1 0.0
-2.716751 -2.716751 1 0.0
-1.050759 -0.488679 1 0.0
-3.688672 -3.688672 1 0.0
-4.601663 -2.032943 1 0.0
-6.120236 -2.131259 1 0.0
-0.252799 -0.252799 1 0.0
-6.396335 -1.201995 1 0.0
-4.77258 -1.78913 1 0.0
-1.601714 -0.712598 1 0.0
-0.333305 -0.333305 1 0.0
-2.340027 -2.340027 1 0.0
-4.286581 -2.706582 1 0.0
-4.176917 -4.176917 1 0.0
-1.601439 -1.601439 1 0.0
-0.916991 -0.916991 1 0.0
-1.46367 -1.46367 1 0.0
-1.568145 -1.568145 1 0.0
-2.441586 -2.441586 1 0.0
-0.386678 -0.386678 1 0.0
-5.853768 -2.212954 1 0.0
-2.262464 -0.694522 1 0.0
-1.195206 -1.195206 1 0.0
-1.276605 -0.859284 1 0.0
-1.074501 -0.861569 1 0.0
-1.954233 -1.752303 1 0.0
-3.161352 -1.962288 1 0.0
-2.74639 -2.74639 1 0.0
-17.859347 -1.241189 1 0.0
-1.647784 -0.855383 1 0.0
-2.910058 -2.910058 1 0.0
-1.333144 -1.333144 1 0.0
-4.866713 -1.777428 1 0.0
-4.986365 -4.986365 1 0.0
-7.464436 -1.179403 1 0.0
-4.585375 -2.224599 1 0.0
-3.174428 -1.939444 1 0.0
-6.249221 -6.249221 1 0.0
-4.959913 -1.623362 1 0.0
-1.470301 -0.969553 1 0.0
-1.111806 -1.111806 1 0.0
-0.854019 -0.854019 1 0.0
-1.132128 -1.132128 1 0.0
-1.333144 -1.333144 1 0.0
-7.964407 -2.509731 1 0.0
-2.602536 -0.594779 1 0.0
-2.033567 -2.033567 1 0.0
-2.46936 -1.798551 1 0.0
-4.723442 -0.999257 1 0.0
-3.102102 -1.496164 1 0.0
-1.977794 -0.87738 1 0.0
-1.396929 -0.841408 1 0.0
-1.705617 -1.705617 1 0.0
-5.256147 -2.02728 1 0.0
-1.533719 -1.533719 1 0.0
-4.146554 -1.201947 1 0.0
-1.272336 -1.272336 1 0.0
-0.450372 -0.450372 1 0.0
-4.685489 -1.347162 1 0.0
-6.657158 -1.720054 1 0.0
-4.286581 -1.624733 1 0.0
-2.248895 -0.861941 1 0.0
-1.434493 -0.794737 1 0.0
-0.213981 -0.213981 1 0.0
-1.011081 -1.011081 1 0.0
-3.145344 -3.145344 1 0.0
-1.297671 -0.358456 1 0.0
-5.224163 -1.084266 1 0.0
-1.429875 -1.429875 1 0.0
-1.570018 -1.570018 1 0.0
-5.663353 -1.796204 1 0.0
-1.40517 -0.797129 1 0.0
-1.46367 -1.46367 1 0.0
-0.934116 -0.934116 1 0.0
-5.762648 -1.639008 1 0.0
-2.64706 -2.64706 1 0.0
-3.184006 -1.591562 1 0.0
-8.472274 -2.170572 1 0.0
-2.140755 -0.937739 1 0.0
-5.226048 -5.226048 1 0.0
-2.954096 -1.444347 1 0.0
-5.693558 -0.728217 1 0.0
-1.85028 -1.85028 1 0.0
-3.569792 -3.569792 1 0.0
-0.118636 -0.118636 1 0.0
-1.684307 -1.684307 1 0.0
-9.469775 -0.836393 1 0.0
-0.67447 -0.67447 1 0.0
-4.064014 -1.371897 1 0.0
-2.242932 -2.242932 1 0.0
-1.607198 -1.607198 1 0.0
-4.516785 -4.516785 1 0.0
-1.105977 -1.105977 1 0.0
-2.779469 -2.779469 1 0.0
-6.663398 -6.663398 1 0.0
-6.663398 -6.663398 1 0.0
-14.500868 -3.434365 1 0.0
-4.137469 -1.491379 1 0.0
-2.254768 -0.972566 1 0.0
-2.113066 -0.862847 1 0.0
-0.82456 -0.805689 1 0.0
-5.034059 -1.573903 1 0.0
-1.543438 -1.543438 1 0.0
-0.917543 -0.917543 1 0.0
-3.400705 -2.025554 1 0.0
-17.43823 -3.835442 1 0.0
-4.862499 -4.862499 1 0.0
-0.71577 -0.71577 1 0.0
-1.064029 -0.958398 1 0.0
-3.425675 -3.425675 1 0.0
-2.046481 -2.046481 1 0.0
-3.690489 -2.113162 1 0.0
-0.341911 -0.341911 1 0.0
-1.078783 -0.833863 1 0.0
-4.272144 -0.772286 1 0.0
-1.486001 -0.82598 1 0.0
-2.231185 -2.231185 1 0.0
-2.756705 -0.999598 1 0.0
-2.10307 -1.296149 1 0.0
-4.01218 -4.01218 1 0.0
-3.135225 -1.243063 1 0.0
-1.216594 -1.216594 1 0.0
-1.318108 -1.20748 1 0.0
-3.750996 -2.074733 1 0.0
-0.731203 -0.731203 1 0.0
-2.133768 -0.819643 1 0.0
-0.181843 -0.181843 1 0.0
-0.942876 -0.735194 1 0.0
-0.573867 -0.573867 1 0.0
-1.464703 -1.464703 1 0.0
-1.816521 -0.900198 1 0.0
-1.794383 -0.824443 1 0.0
-1.024501 -1.024501 1 0.0
-0.734299 -0.734299 1 0.0
-2.7755 -1.407638 1 0.0
-1.367466 -0.806552 1 0.0
-0.864069 -0.864069 1 0.0
-2.980548 -0.967404 1 0.0
-2.893593 -1.761545 1 0.0
-2.977733 -1.017472 1 0.0
-53.600184 -2.96276 1 0.0
-13.77642 -2.783009 1 0.0
-2.071735 -1.078712 1 0.0
-1.971394 -1.210568 1 0.0
-0.44919 -0.36693 1 0.0
-0.917543 -0.917543 1 0.0
-0.747222 -0.747222 1 0.0
-3.712208 -1.713474 1 0.0
-1.48196 -0.946037 1 0.0
-0.759403 -0.759403 1 0.0
-13.637564 -1.374102 1 0.0
-11.904112 -2.430466 1 0.0
-1.51928 -0.880068 1 0.0
-1.176475 -1.176475 1 0.0
-1.193258 -0.734734 1 0.0
-2.268407 -1.242626 1 0.0
-1.543438 -0.482209 1 0.0
-1.486001 -1.436507 1 0.0
-1.224878 -0.826699 1 0.0
-13.802027 -3.148154 1 0.0
-8.707945 -5.397792 1 0.0
-7.081288 -1.300777 1 0.0
-0.859272 -0.533475 1 0.0
-31.164962 -4.217901 1 0.0
-8.572721 -0.941657 1 0.0
-1.488033 -1.488033 1 0.0
-3.092177 -3.092177 1 0.0
-0.880957 -0.880957 1 0.0
-7.019259 -1.469885 1 0.0
-1.556009 -1.326091 1 0.0
-9.55514 -1.987411 1 0.0
-4.700382 -1.652428 1 0.0
-3.229567 -1.34667 1 0.0
-2.030754 -0.941074 1 0.0
-5.641044 -1.544426 1 0.0
-2.022701 -0.922831 1 0.0
-2.773871 -0.959783 1 0.0
-0.990544 -0.990544 1 0.0
-5.359527 -2.181747 1 0.0
-5.050298 -1.170589 1 0.0
-2.10307 -1.233451 1 0.0
-1.361003 -1.361003 1 0.0
-2.113066 -2.113066 1 0.0
-3.253842 -3.253842 1 0.0
-3.269732 -1.377036 1 0.0
-4.597875 -1.537995 1 0.0
-1.593577 -0.954183 1 0.0
-0.435218 -0.435218 1 0.0
-2.707995 -1.233269 1 0.0
-1.822188 -0.942397 1 0.0
-2.046481 -2.046481 1 0.0
-0.844671 -0.813647 1 0.0
-6.494373 -1.264252 1 0.0
-0.759403 -0.759403 1 0.0
-3.676456 -1.946871 1 0.0
-2.071735 -0.763906 1 0.0
-3.676456 -1.913107 1 0.0
-2.329955 -2.329955 1 0.0
-1.11425 -1.053904 1 0.0
-1.416171 -1.416171 1 0.0
-0.878218 -0.878218 1 0.0
-3.372217 -1.429785 1 0.0
-10.276148 -3.358185 1 0.0
-1.891133 -1.891133 1 0.0
-0.411639 -0.335757 1 0.0
-5.691839 -1.565805 1 0.0
-10.294097 -2.64253 1 0.0
-3.868743 -3.868743 1 0.0
-0.181853 -0.181853 1 0.0
-0.972985 -0.747445 1 0.0
-13.182927 -3.24291 1 0.0
-1.717854 -1.717854 1 0.0
-2.225258 -0.809803 1 0.0
-1.418576 -1.418576 1 0.0
-12.819362 -3.020394 1 0.0
-3.803713 -3.803713 1 0.0
-1.925156 -0.877166 1 0.0
-3.709151 -1.004313 1 0.0
-8.038434 -2.506833 1 0.0
-1.222925 -1.030054 1 0.0
-2.801937 -0.693449 1 0.0
-2.29552 -2.29552 1 0.0
-0.233338 -0.233338 1 0.0
-2.796158 -2.796158 1 0.0
-1.070257 -0.482679 1 0.0
-1.891133 -1.891133 1 0.0
-9.403569 -1.283675 1 0.0
-0.636366 -0.636366 1 0.0
-2.809211 -1.103524 1 0.0
-2.941058 -1.524943 1 0.0
-2.532084 -2.532084 1 0.0
-3.092177 -3.092177 1 0.0
-1.361003 -0.63013 1 0.0
-1.843186 -1.161932 1 0.0
-0.556954 -0.415498 1 0.0
-4.499067 -1.11467 1 0.0
-1.914286 -1.045287 1 0.0
-1.984546 -1.984546 1 0.0
-1.415049 -1.415049 1 0.0
-0.872608 -0.872608 1 0.0
-4.570772 -1.706591 1 0.0
-0.655933 -0.655933 1 0.0
-2.654983 -2.654983 1 0.0
-4.895272 -1.910387 1 0.0
-2.308282 -2.308282 1 0.0
-1.862652 -1.666592 1 0.0
-3.463737 -3.463737 1 0.0
-1.229069 -1.229069 1 0.0
-2.197503 -0.876117 1 0.0
-1.159516 -1.159516 1 0.0
-0.75209 -0.75209 1 0.0
-1.003326 -0.71033 1 0.0
-1.927766 -0.934335 1 0.0
-1.101213 -0.879771 1 0.0
-4.071059 -1.227725 1 0.0
-2.773871 -0.774087 1 0.0
-1.802327 -1.802327 1 0.0
-1.039086 -1.039086 1 0.0
-2.118179 -1.086176 1 0.0
-5.851327 -5.851327 1 0.0
-4.036094 -0.738901 1 0.0
-9.002866 -0.518992 1 0.0
-2.329955 -2.329955 1 0.0
-0.964374 -0.964374 1 0.0
-4.376287 -1.512803 1 0.0
-0.80397 -0.432385 1 0.0
-2.418266 -1.788581 1 0.0
-2.186401 -2.186401 1 0.0
-2.807209 -0.609899 1 0.0
-1.649915 -1.649915 1 0.0
-0.533699 -0.452911 1 0.0
-5.370945 -1.383221 1 0.0
-0.688847 -0.688847 1 0.0
-2.030754 -0.864578 1 0.0
-0.898055 -0.898055 1 0.0
-0.980599 -0.980599 1 0.0
-1.753357 -0.847898 1 0.0
-0.706326 -0.706326 1 0.0
-1.229069 -1.229069 1 0.0
-1.717854 -1.717854 1 0.0
-3.890473 -3.890473 1 0.0
-0.94272 -0.94272 1 0.0
-2.781556 -2.781556 1 0.0
-2.231185 -2.231185 1 0.0
-0.172283 -0.172283 1 0.0
-2.197503 -1.25181 1 0.0
-2.266188 -1.166046 1 0.0
-3.311597 -3.311597 1 0.0
-0.77877 -0.641151 1 0.0
-5.033533 -1.44533 1 0.0
-0.463588 -0.463588 1 0.0
-3.463737 -3.463737 1 0.0
-9.815956 -2.014207 1 0.0
-4.039603 -1.314012 1 0.0
-3.803713 -3.803713 1 0.0
-4.682813 -1.59375 1 0.0
-3.132313 -0.728966 1 0.0
-4.62356 -0.960313 1 0.0
-3.259541 -3.259541 1 0.0
-18.880659 -2.894986 1 0.0
-2.314514 -2.314514 1 0.0
-22.815756 -3.111899 1 0.0
-21.673544 -2.899276 1 0.0
-4.705457 -4.705457 1 0.0
-3.311597 -1.278567 1 0.0
-1.543438 -1.543438 1 0.0
-12.492954 -1.32759 1 0.0
-0.32782 -0.243174 1 0.0
-0.995145 -0.803821 1 0.0
-3.890473 -0.991026 1 0.0
-1.173731 -0.60484 1 0.0
-2.118179 -1.088503 1 0.0
-0.859272 -0.859272 1 0.0
-0.378724 -0.378724 1 0.0
-5.985645 -1.019491 1 0.0
-2.520092 -1.326659 1 0.0
-3.30997 -3.30997 1 0.0
-2.660427 -2.660427 1 0.0
-3.029493 -0.813126 1 0.0
-4.059645 -4.059645 1 0.0
-1.132224 -0.865193 1 0.0
-2.654983 -2.654983 1 0.0
-3.092177 -3.092177 1 0.0
-1.889306 -1.889306 1 0.0
-7.213166 -1.997434 1 0.0
-6.435801 -2.24777 1 0.0
-2.716595 -1.745686 1 0.0
-1.580361 -1.580361 1 0.0
-3.392415 -3.392415 1 0.0
-4.682813 -1.571532 1 0.0
-2.13677 -2.13677 1 0.0
-2.29552 -2.29552 1 0.0
-0.396302 -0.396302 1 0.0
-3.828376 -1.388707 1 0.0
-6.117664 -1.938499 1 0.0
-7.258782 -7.258782 1 0.0
-2.654983 -0.747658 1 0.0
-3.092177 -3.092177 1 0.0
-0.487398 -0.487398 1 0.0
-8.964544 -2.173246 1 0.0
-3.792949 -3.792949 1 0.0
-0.573867 -0.573867 1 0.0
-3.987454 -3.987454 1 0.0
-2.082861 -2.082861 1 0.0
-2.345262 -1.21785 1 0.0
-1.580361 -1.580361 1 0.0
-3.676456 -0.816336 1 0.0
-1.665472 -0.794348 1 0.0
-4.705457 -0.893027 1 0.0
-2.186401 -2.186401 1 0.0
-6.000296 -6.000296 1 0.0
-2.376735 -0.494165 1 0.0
-0.742469 -0.742469 1 0.0
-1.014712 -1.014712 1 0.0
-1.216594 -1.216594 1 0.0
-4.682813 -1.596309 1 0.0
-0.262938 -0.262938 1 0.0
-5.011536 -5.011536 1 0.0
-10.11033 -4.781151 1 0.0
-4.15416 -4.15416 1 0.0
-1.117948 -0.541649 1 0.0
-7.258782 -1.223212 1 0.0
-2.197503 -2.197503 1 0.0
-9.194371 -9.194371 1 0.0
-4.159812 -0.707098 1 0.0
-6.920655 -1.950246 1 0.0
-0.797196 -0.797196 1 0.0
-12.477676 -1.16141 1 0.0
-1.352375 -1.352375 1 0.0
-8.681165 -8.681165 1 0.0
-7.719707 -7.719707 1 0.0
-1.388559 -0.643656 1 0.0
-7.258782 -7.258782 1 0.0
-1.891133 -1.891133 1 0.0
-3.677278 -1.312742 1 0.0
-0.852484 -0.852484 1 0.0
-0.555955 -0.555955 1 0.0
-1.194993 -1.051659 1 0.0
-2.310562 -2.310562 1 0.0
-4.44027 -1.30225 1 0.0
-4.872179 -1.353412 1 0.0
-5.911923 -1.251772 1 0.0
-2.670693 -2.670693 1 0.0
-1.677864 -0.718475 1 0.0
-7.508185 -1.630903 1 0.0
-4.748237 -1.37626 1 0.0
-0.824586 -0.824586 1 0.0
-0.943341 -0.904626 1 0.0
-1.460396 -1.044716 1 0.0
-1.465446 -1.345839 1 0.0
-2.371523 -1.173434 1 0.0
-1.301288 -0.539929 1 0.0
-2.266475 -0.990454 1 0.0
-3.774526 -0.857669 1 0.0
-1.406384 -0.744627 1 0.0
-0.852484 -0.852484 1 0.0
-3.266826 -1.303185 1 0.0
-0.837161 -0.756763 1 0.0
-1.450732 -0.724649 1 0.0
-1.874683 -1.13219 1 0.0
-0.920612 -0.920612 1 0.0
-2.626499 -0.973786 1 0.0
-6.371552 -1.260918 1 0.0
-2.670693 -2.670693 1 0.0
-0.900535 -0.796668 1 0.0
-4.439132 -2.082865 1 0.0
-0.904055 -0.779557 1 0.0
-1.136166 -0.826198 1 0.0
-1.14967 -0.952557 1 0.0
-11.076543 -1.967601 1 0.0
-2.131276 -1.212324 1 0.0
-2.306868 -2.306868 1 0.0
-2.579066 -2.579066 1 0.0
-1.318204 -0.721831 1 0.0
-1.221773 -1.221773 1 0.0
-2.670693 -2.670693 1 0.0
-1.531459 -1.531459 1 0.0
-2.902477 -1.208164 1 0.0
-2.100543 -1.025757 1 0.0
-5.708405 -1.387319 1 0.0
-4.027574 -2.611186 1 0.0
-3.889698 -3.889698 1 0.0
-9.461044 -1.074636 1 0.0
-0.746295 -0.746295 1 0.0
-1.374126 -0.94695 1 0.0
-1.117282 -0.819024 1 0.0
-1.917082 -0.758424 1 0.0
-2.268431 -0.900691 1 0.0
-3.938683 -2.327537 1 0.0
-1.416797 -1.416797 1 0.0
-1.073779 -1.073779 1 0.0
-8.000048 -2.832117 1 0.0
-15.054745 -3.626922 1 0.0
-3.832969 -1.600162 1 0.0
-2.475384 -0.994126 1 0.0
-0.437095 -0.432522 1 0.0
-3.873408 -0.709991 1 0.0
-1.229344 -0.95248 1 0.0
-0.804283 -0.804283 1 0.0
-3.337017 -3.337017 1 0.0
-0.967521 -0.967521 1 0.0
-3.602422 -0.718924 1 0.0
-2.082364 -1.188327 1 0.0
-5.919824 -5.919824 1 0.0
-0.368037 -0.368037 1 0.0
-15.886602 -2.166173 1 0.0
-3.704638 -3.704638 1 0.0
-0.979733 -0.907137 1 0.0
-1.76755 -0.694169 1 0.0
-0.746646 -0.746646 1 0.0
-1.351677 -0.715806 1 0.0
-1.517436 -0.871214 1 0.0
-4.225658 -1.271963 1 0.0
-3.786699 -0.72476 1 0.0
-11.398189 -0.787121 1 0.0
-1.119619 -0.982033 1 0.0
-4.057039 -1.554121 1 0.0
-8.644005 -4.59383 1 0.0
-0.857341 -0.857341 1 0.0
-2.456359 -1.091633 1 0.0
-2.257138 -1.291227 1 0.0
-0.378105 -0.317162 1 0.0
-3.858962 -0.84613 1 0.0
-3.34451 -0.804108 1 0.0
-1.50931 -1.50931 1 0.0
-4.225658 -0.780853 1 0.0
-3.797242 -2.755623 1 0.0
-1.81321 -0.759621 1 0.0
-4.048693 -1.119027 1 0.0
-3.49348 -0.893303 1 0.0
-5.323334 -1.011457 1 0.0
-9.379165 -0.775355 1 0.0
-3.182422 -2.096244 1 0.0
-1.73803 -1.73803 1 0.0
-5.034121 -2.017182 1 0.0
-1.411876 -0.794907 1 0.0
-2.483407 -2.483407 1 0.0
-0.48964 -0.48964 1 0.0
-0.828269 -0.828269 1 0.0
-12.062624 -2.552663 1 0.0
-0.788673 -0.788673 1 0.0
-0.920612 -0.920612 1 0.0
-0.691386 -0.691386 1 0.0
-0.207042 -0.207042 1 0.0
-0.192257 -0.192257 1 0.0
-2.235333 -0.91465 1 0.0
-4.029884 -4.029884 1 0.0
-5.247023 -2.063353 1 0.0
-0.751028 -0.751028 1 0.0
-0.117698 -0.117698 1 0.0
-4.587369 -1.414262 1 0.0
-1.22056 -0.781192 1 0.0
-3.228433 -3.228433 1 0.0
-3.455049 -1.014657 1 0.0
-3.461071 -1.247828 1 0.0
-6.47156 -1.55699 1 0.0
-1.301288 -0.919644 1 0.0
-1.375097 -0.69039 1 0.0
-0.771091 -0.771091 1 0.0
-1.138548 -1.138548 1 0.0
-1.639933 -0.882912 1 0.0
-1.811593 -1.811593 1 0.0
-0.403603 -0.403603 1 0.0
-2.380807 -0.98771 1 0.0
-4.515958 -1.956567 1 0.0
-3.565489 -1.880147 1 0.0
-3.795194 -1.216688 1 0.0
-8.17514 -0.709857 1 0.0
-0.368037 -0.368037 1 0.0
-0.920612 -0.920612 1 0.0
-0.884162 -0.884162 1 0.0
-3.068404 -3.068404 1 0.0
-2.099614 -1.692702 1 0.0
-1.387191 -1.387191 1 0.0
-5.707536 -1.374305 1 0.0
-0.943562 -0.943562 1 0.0
-1.58561 -0.744597 1 0.0
-2.110991 -0.528352 1 0.0
-19.594256 -1.042655 1 0.0
-0.818948 -0.818948 1 0.0
-6.099478 -1.392865 1 0.0
-1.446835 -1.446835 1 0.0
-9.637611 -6.082977 1 0.0
-4.54893 -1.777541 1 0.0
-2.874056 -2.874056 1 0.0
-1.301483 -1.301483 1 0.0
-5.707536 -1.846058 1 0.0
-1.227124 -1.227124 1 0.0
-1.678672 -1.678672 1 0.0
-4.14717 -0.710576 1 0.0
-6.03416 -1.045465 1 0.0
-1.191562 -1.043748 1 0.0
-3.40283 -3.40283 1 0.0
-2.483407 -2.483407 1 0.0
-3.21157 -1.853425 1 0.0
-1.707066 -1.449041 1 0.0
-2.622267 -2.622267 1 0.0
-1.478364 -1.478364 1 0.0
-0.800381 -0.800381 1 0.0
-7.71591 -1.197525 1 0.0
-4.777055 -2.210566 1 0.0
-0.884162 -0.276172 1 0.0
-0.909466 -0.50769 1 0.0
-3.013744 -2.139371 1 0.0
-1.037518 -1.037518 1 0.0
-4.439132 -4.439132 1 0.0
-1.409362 -0.765025 1 0.0
-7.486622 -7.486622 1 0.0
-4.225658 -1.014378 1 0.0
-6.44291 -1.973328 1 0.0
-2.902477 -2.179069 1 0.0
-0.523662 -0.523662 1 0.0
-1.138548 -1.138548 1 0.0
-2.579066 -2.007016 1 0.0
-3.592981 -3.592981 1 0.0
-1.119619 -0.796846 1 0.0
-1.842337 -1.842337 1 0.0
-6.298309 -1.145841 1 0.0
-1.227124 -0.742611 1 0.0
-13.157314 -0.853991 1 0.0
-3.040643 -0.797405 1 0.0
-2.236319 -1.965 1 0.0
-1.229344 -1.17285 1 0.0
-1.310981 -1.310981 1 0.0
-1.73803 -1.73803 1 0.0
-2.926813 -2.926813 1 0.0
-1.678672 -0.568387 1 0.0
-1.289407 -1.136239 1 0.0
-2.613803 -2.613803 1 0.0
-2.040406 -0.758014 1 0.0
-9.197091 -1.372592 1 0.0
-7.115544 -1.250315 1 0.0
-1.880758 -0.940532 1 0.0
-5.147378 -2.006626 1 0.0
-5.273693 -5.273693 1 0.0
-1.446835 -0.749245 1 0.0
-21.792782 -2.65562 1 0.0
-3.902267 -2.003402 1 0.0
-1.08259 -0.752364 1 0.0
-0.78355 -0.78355 1 0.0
-1.103568 -0.717715 1 0.0
-1.619551 -1.619551 1 0.0
-4.985774 -1.8623 1 0.0
-1.310981 -1.310981 1 0.0
-1.229344 -0.908967 1 0.0
-1.548026 -0.463272 1 0.0
-3.640318 -3.640318 1 0.0
-0.594676 -0.594676 1 0.0
-1.842337 -0.458842 1 0.0
-0.804568 -0.804568 1 0.0
-1.02961 -1.02961 1 0.0
-4.966665 -4.966665 1 0.0
-4.966665 -4.966665 1 0.0
-0.872104 -0.823971 1 0.0
-3.933442 -0.793745 1 0.0
-0.863253 -0.863253 1 0.0
-1.376568 -1.224503 1 0.0
-1.548026 -1.548026 1 0.0
-2.603803 -1.768821 1 0.0
-0.96248 -0.816584 1 0.0
-1.065033 -1.065033 1 0.0
-5.024372 -1.392752 1 0.0
-1.073779 -0.438727 1 0.0
-4.993942 -1.558056 1 0.0
-0.239754 -0.239754 1 0.0
-0.691386 -0.691386 1 0.0
-1.623557 -0.720589 1 0.0
-2.531527 -1.004455 1 0.0
-1.707066 -0.670249 1 0.0
-1.58658 -0.866176 1 0.0
-3.09541 -3.09541 1 0.0
-1.310981 -1.310981 1 0.0
-1.864794 -1.223718 1 0.0
-1.060871 -1.060871 1 0.0
-1.23203 -1.135238 1 0.0
-1.859446 -1.123573 1 0.0
-2.00274 -2.00274 1 0.0
-0.94668 -0.710472 1 0.0
-7.592682 -1.214571 1 0.0
-2.50606 -1.065764 1 0.0
-1.446835 -0.963872 1 0.0
-2.762245 -0.956593 1 0.0
-1.252425 -0.881329 1 0.0
-0.277095 -0.277095 1 0.0
-2.423719 -2.080189 1 0.0
-1.465446 -1.465446 1 0.0
-2.310562 -2.310562 1 0.0
-2.032507 -1.031231 1 0.0
-2.053409 -1.586518 1 0.0
-1.145087 -1.145087 1 0.0
-2.306868 -2.306868 1 0.0
-2.461251 -1.261914 1 0.0
-1.022288 -0.8821 1 0.0
-7.919928 -2.516886 1 0.0
-1.73803 -1.73803 1 0.0
-3.774526 -1.29146 1 0.0
-3.09541 -3.09541 1 0.0
-2.626499 -1.89058 1 0.0
-4.001321 -4.001321 1 0.0
-3.714512 -3.600038 1 0.0
-0.909466 -0.691541 1 0.0
-6.984433 -6.984433 1 0.0
-0.994719 -0.717901 1 0.0
-4.578521 -1.657264 1 0.0
-1.842337 -0.651206 1 0.0
-1.788683 -1.788683 1 0.0
-1.78263 -1.162646 1 0.0
-1.073779 -1.073779 1 0.0
-0.662727 -0.662727 1 0.0
-0.178438 -0.178438 1 0.0
-6.547982 -1.183036 1 0.0
-1.81321 -0.992898 1 0.0
-1.952044 -1.952044 1 0.0
-2.670693 -2.670693 1 0.0
-4.966665 -4.966665 1 0.0
-3.356204 -1.779697 1 0.0
-1.308163 -0.960589 1 0.0
-5.791068 -1.335815 1 0.0
-3.382356 -1.903624 1 0.0
-3.267329 -2.819765 1 0.0
-1.678672 -1.678672 1 0.0
-2.626499 -1.382853 1 0.0
-2.040406 -0.86817 1 0.0
-5.03202 -1.838404 1 0.0
-46.065973 -1.256733 1 0.0
-3.09541 -3.09541 1 0.0
-3.592981 -1.35495 1 0.0
-0.742995 -0.742995 1 0.0
-0.857341 -0.857341 1 0.0
-0.521787 -0.521787 1 0.0
-1.952044 -1.952044 1 0.0
-3.267293 -3.267293 1 0.0
-2.532766 -1.178663 1 0.0
-2.874056 -2.874056 1 0.0
-0.621267 -0.621267 1 0.0
-0.598107 -0.598107 1 0.0
-2.729338 -1.464821 1 0.0
-4.960253 -1.749096 1 0.0
-2.591539 -2.591539 1 0.0
-1.224867 -0.421415 1 0.0
-0.679644 -0.679644 1 0.0
-0.988346 -0.988346 1 0.0
-2.957361 -1.389197 1 0.0
-0.413662 -0.413662 1 0.0
-8.26108 -4.867739 1 0.0
-2.622267 -2.622267 1 0.0
-1.58658 -0.864374 1 0.0
-2.327719 -2.327719 1 0.0
-1.547994 -1.547994 1 0.0
-4.845533 -1.824711 1 0.0
-2.859362 -0.180386 1 0.0
-1.446744 -0.999218 1 0.0
-1.437454 -1.180668 1 0.0
-0.961759 -0.961759 1 0.0
-1.375097 -1.072231 1 0.0
-3.496609 -3.496609 1 0.0
-0.698648 -0.698648 1 0.0
-1.842337 -1.842337 1 0.0
-0.138701 -0.138701 1 0.0
-2.00274 -2.00274 1 0.0
-0.857341 -0.857341 1 0.0
-4.804105 -1.640756 1 0.0
-7.900262 -2.559915 1 0.0
-2.00274 -2.00274 1 0.0
-0.594676 -0.269902 1 0.0
-9.899284 -2.749634 1 0.0
-1.738671 -1.738671 1 0.0
-0.459287 -0.400166 1 0.0
-5.024372 -0.900255 1 0.0
-3.356204 -1.138352 1 0.0
-0.383785 -0.383785 1 0.0
-1.387191 -1.028419 1 0.0
-0.83836 -0.83836 1 0.0
-0.988346 -0.988346 1 0.0
-1.060871 -1.060871 1 0.0
-5.413332 -5.413332 1 0.0
-0.691386 -0.691386 1 0.0
-1.299076 -1.299076 1 0.0
-1.865484 -1.865484 1 0.0
-0.828269 -0.828269 1 0.0
-2.874056 -2.874056 1 0.0
-3.424923 -3.424923 1 0.0
-1.460396 -0.782483 1 0.0
-3.892331 -3.892331 1 0.0
-2.310562 -2.310562 1 0.0
-1.73803 -1.73803 1 0.0
-1.73803 -1.73803 1 0.0
-0.192257 -0.175619 1 0.0
-1.865484 -1.865484 1 0.0
-1.50931 -1.50931 1 0.0
-1.930828 -0.275979 1 0.0
-3.601573 -3.601573 1 0.0
-7.062482 -1.057021 1 0.0
-0.594676 -0.594676 1 0.0
-0.224183 -0.224183 1 0.0
-1.387191 -0.789833 1 0.0
-2.762245 -0.652333 1 0.0
-1.619551 -1.619551 1 0.0
-1.575385 -0.925322 1 0.0
-4.213266 -4.213266 1 0.0
-2.310562 -2.310562 1 0.0
-2.532766 -0.973111 1 0.0
-3.185938 -0.796449 1 0.0
-7.631631 -2.255479 1 0.0
-3.46239 -2.593457 1 0.0
-21.957043 -1.080638 1 0.0
-0.988346 -0.988346 1 0.0
-3.491248 -0.806099 1 0.0
-6.649193 -6.649193 1 0.0
-4.985774 -4.985774 1 0.0
-0.943562 -0.943562 1 0.0
-2.610198 -2.610198 1 0.0
-2.874056 -2.874056 1 0.0
-8.516589 -2.739732 1 0.0
-3.648613 -1.321604 1 0.0
-4.213266 -4.213266 1 0.0
-2.099614 -1.474116 1 0.0
-3.09541 -3.09541 1 0.0
-0.920612 -0.920612 1 0.0
-1.678672 -1.678672 1 0.0
-2.030943 -2.030943 1 0.0
-0.555823 -0.555823 1 0.0
-4.786648 -4.786648 1 0.0
-4.346633 -1.236718 1 0.0
-5.965569 -5.965569 1 0.0
-1.24749 -1.24749 1 0.0
-2.670693 -2.670693 1 0.0
-2.194328 -1.38235 1 0.0
-7.231277 -0.826118 1 0.0
-1.40665 -1.40665 1 0.0
-1.40665 -1.40665 1 0.0
-4.569306 -4.569306 1 0.0
-3.601573 -3.601573 1 0.0
-4.461743 -4.461743 1 0.0
-2.874056 -2.874056 1 0.0
-0.383785 -0.383785 1 0.0
-5.53009 -2.027908 1 0.0
-0.629972 -0.459271 1 0.0
-0.521787 -0.521787 1 0.0
-5.533372 -5.533372 1 0.0
-7.062482 -0.955373 1 0.0
-6.44615 -1.395515 1 0.0
-5.533372 -5.533372 1 0.0
-3.103851 -1.020955 1 0.0
-1.705212 -1.077681 1 0.0
-0.521787 -0.521787 1 0.0
-0.988346 -0.988346 1 0.0
-4.213266 -4.213266 1 0.0
-2.532766 -1.232547 1 0.0
-2.321576 -0.820128 1 0.0
-1.374126 -0.562749 1 0.0
-3.892331 -3.892331 1 0.0
-3.09541 -3.09541 1 0.0
-1.058215 -1.058215 1 0.0
-2.00274 -2.00274 1 0.0
-1.842337 -0.848325 1 0.0
-2.796982 -2.796982 1 0.0
-2.396871 -2.396871 1 0.0
-1.006688 -0.296925 1 0.0
-0.625181 -0.625181 1 0.0
-5.919824 -5.919824 1 0.0
-3.477647 -3.477647 1 0.0
-1.581398 -0.739723 1 0.0
-4.164608 -4.164608 1 0.0
-3.859928 -0.883937 1 0.0
-4.805787 -4.805787 1 0.0
-3.146523 -3.146523 1 0.0
-3.886222 -3.886222 1 0.0
-4.928291 -0.786667 1 0.0
-0.679713 -0.679713 1 0.0
-2.429837 -1.432386 1 0.0
-1.00508 -0.584124 1 0.0
-3.046069 -3.046069 1 0.0
-5.189404 -5.189404 1 0.0
-7.699637 -1.206609 1 0.0
-3.215707 -3.215707 1 0.0
-6.702784 -6.702784 1 0.0
-4.773474 -4.773474 1 0.0
-4.022294 -4.022294 1 0.0
-24.715894 -2.003154 1 0.0
-1.322421 -1.020705 1 0.0
-0.627625 -0.627625 1 0.0
-5.666014 -5.666014 1 0.0
-7.819804 -0.855652 1 0.0
-4.296347 -4.296347 1 0.0
-5.666014 -5.666014 1 0.0
-7.298056 -7.298056 1 0.0
-7.081762 -7.081762 1 0.0
-10.542932 -10.542932 1 0.0
-3.643588 -3.643588 1 0.0
-8.184168 -1.610935 1 0.0
-2.516233 -2.516233 1 0.0
-3.12499 -1.028367 1 0.0
-4.214426 -4.214426 1 0.0
-3.573857 -1.015131 1 0.0
-0.957167 -0.289144 1 0.0
-4.155144 -0.866797 1 0.0
-5.122513 -1.067333 1 0.0
-1.939345 -1.939345 1 0.0
-7.783038 -7.783038 1 0.0
-2.969038 -2.969038 1 0.0
-6.992229 -0.834118 1 0.0
-4.85492 -4.85492 1 0.0
-7.77415 -0.301167 1 0.0
-2.611259 -2.611259 1 0.0
-3.270289 -3.270289 1 0.0
-5.8728 -5.8728 1 0.0
-6.719442 -6.719442 1 0.0
-7.540222 -7.540222 1 0.0
-0.821612 -0.821612 1 0.0
-1.021567 -1.021567 1 0.0
-0.979035 -0.972994 1 0.0
-1.199063 -1.199063 1 0.0
-5.744648 -5.744648 1 0.0
-1.902691 -1.902691 1 0.0
-0.282074 -0.282074 1 0.0
-1.097307 -0.319897 1 0.0
-2.91551 -1.260463 1 0.0
-0.998489 -0.998489 1 0.0
-1.063523 -1.063523 1 0.0
-0.147269 -0.147269 1 0.0
-2.162108 -1.137355 1 0.0
-2.445126 -2.445126 1 0.0
-0.88823 -0.88823 1 0.0
-2.925368 -2.925368 1 0.0
-2.504938 -2.504938 1 0.0
-0.987471 -0.987471 1 0.0
-0.909636 -0.48615 1 0.0
-3.835668 -3.835668 1 0.0
-3.290707 -0.580396 1 0.0
-4.77101 -4.77101 1 0.0
-1.799116 -0.324518 1 0.0
-2.582142 -2.582142 1 0.0
-2.744809 -2.744809 1 0.0
-0.751332 -0.751332 1 0.0
-1.386625 -1.045022 1 0.0
-0.487576 -0.487576 1 0.0
-3.347551 -0.975517 1 0.0
-0.506549 -0.289318 1 0.0
-3.362356 -3.362356 1 0.0
-3.326373 -3.326373 1 0.0
-4.300711 -1.259233 1 0.0
-1.581736 -1.581736 1 0.0
-3.156237 -3.156237 1 0.0
-2.830538 -2.830538 1 0.0
-7.998124 -7.998124 1 0.0
-10.164462 -10.164462 1 0.0
-7.38624 -7.38624 1 0.0
-4.060289 -4.060289 1 0.0
-1.490477 -1.490477 1 0.0
-5.384682 -1.225259 1 0.0
-6.805043 -0.738958 1 0.0
-1.350275 -1.350275 1 0.0
-4.289677 -4.289677 1 0.0
-6.365385 -6.365385 1 0.0
-7.25255 -7.25255 1 0.0
-9.123778 -0.767022 1 0.0
-7.5948 -7.5948 1 0.0
-2.954875 -1.026268 1 0.0
-6.02582 -6.02582 1 0.0
-3.198207 -3.198207 1 0.0
-0.957172 -0.957172 1 0.0
-1.04574 -1.04574 1 0.0
-4.096994 -4.096994 1 0.0
-2.41552 -2.41552 1 0.0
-6.148587 -6.148587 1 0.0
-6.921816 -1.167524 1 0.0
-16.527451 -1.022701 1 0.0
-4.687549 -0.942594 1 0.0
-3.298494 -1.351364 1 0.0
-10.12399 -0.736062 1 0.0
-0.902152 -0.902152 1 0.0
-1.225359 -1.188711 1 0.0
-3.032293 -1.863191 1 0.0
-0.412763 -0.412763 1 0.0
-1.09788 -0.90653 1 0.0
-2.183055 -2.183055 1 0.0
-1.393383 -0.631918 1 0.0
-3.277147 -1.910675 1 0.0
-2.4025 -1.236113 1 0.0
-2.626887 -1.545769 1 0.0
-0.744772 -0.744772 1 0.0
-3.341587 -1.199092 1 0.0
-0.464258 -0.464258 1 0.0
-1.487671 -0.709209 1 0.0
-1.396872 -0.866929 1 0.0
-1.23867 -1.23867 1 0.0
-0.902152 -0.688307 1 0.0
-1.445285 -1.445285 1 0.0
-0.28828 -0.28828 1 0.0
-5.619301 -1.205494 1 0.0
-1.135973 -1.135973 1 0.0
-1.950117 -1.010332 1 0.0
-1.223114 -1.223114 1 0.0
-5.519817 -1.743702 1 0.0
-2.549172 -0.682803 1 0.0
-1.098103 -1.098103 1 0.0
-2.572023 -2.122268 1 0.0
-1.034125 -0.989931 1 0.0
-4.509227 -1.833301 1 0.0
-5.196512 -1.638929 1 0.0
-1.490293 -1.071092 1 0.0
-3.356598 -1.978024 1 0.0
-2.979023 -0.716086 1 0.0
-4.836231 -4.836231 1 0.0
-4.873483 -2.129355 1 0.0
-0.334037 -0.334037 1 0.0
-7.914221 -7.914221 1 0.0
-4.913917 -2.250376 1 0.0
-1.146573 -0.819119 1 0.0
-0.889348 -0.889348 1 0.0
-2.753756 -0.847109 1 0.0
-0.889615 -0.889615 1 0.0
-4.426157 -0.916604 1 0.0
-0.235233 -0.235233 1 0.0
-1.341426 -1.00652 1 0.0
-0.109849 -0.109849 1 0.0
-1.341296 -0.701092 1 0.0
-2.747818 -2.747818 1 0.0
-0.769116 -0.769116 1 0.0
-1.538479 -1.538479 1 0.0
-0.832052 -0.832052 1 0.0
-1.054852 -0.831211 1 0.0
-3.782772 -3.782772 1 0.0
-2.267547 -2.267547 1 0.0
-1.347991 -1.153353 1 0.0
-0.858215 -0.858215 1 0.0
-1.025937 -1.025937 1 0.0
-1.301027 -0.971263 1 0.0
-1.766349 -0.626693 1 0.0
-2.4159 -1.13202 1 0.0
-0.424753 -0.424753 1 0.0
-2.857051 -2.857051 1 0.0
-0.412763 -0.412763 1 0.0
-0.794185 -0.794185 1 0.0
-0.654991 -0.654991 1 0.0
-2.14448 -2.14448 1 0.0
-0.884215 -0.830579 1 0.0
-3.196367 -1.333179 1 0.0
-0.442716 -0.442716 1 0.0
-3.216221 -3.216221 1 0.0
-2.785237 -1.575121 1 0.0
-2.302757 -2.302757 1 0.0
-0.808677 -0.808677 1 0.0
-2.715949 -1.79973 1 0.0
-2.183055 -2.183055 1 0.0
-1.628865 -0.945643 1 0.0
-1.622766 -1.117955 1 0.0
-2.267547 -2.267547 1 0.0
-0.824839 -0.824839 1 0.0
-1.184812 -0.950745 1 0.0
-2.089223 -1.904821 1 0.0
-2.164263 -1.26802 1 0.0
-0.366609 -0.366609 1 0.0
-0.312481 -0.312481 1 0.0
-0.49539 -0.49539 1 0.0
-2.507412 -2.507412 1 0.0
-2.719013 -1.189011 1 0.0
-0.563564 -0.563564 1 0.0
-1.584837 -1.262128 1 0.0
-1.282321 -0.914497 1 0.0
-1.741806 -1.741806 1 0.0
-0.820002 -0.64543 1 0.0
-1.380412 -1.380412 1 0.0
-3.090915 -3.090915 1 0.0
-9.589648 -3.054864 1 0.0
-5.530235 -1.741477 1 0.0
-1.94927 -1.94927 1 0.0
-1.757255 -0.979499 1 0.0
-3.782772 -3.782772 1 0.0
-1.245193 -1.245193 1 0.0
-3.659364 -1.043172 1 0.0
-4.253181 -1.680356 1 0.0
-2.577725 -1.16573 1 0.0
-2.183055 -2.183055 1 0.0
-2.857051 -2.857051 1 0.0
-1.679525 -1.679525 1 0.0
-7.314587 -1.808727 1 0.0
-1.731716 -0.967574 1 0.0
-0.779616 -0.779616 1 0.0
-0.396801 -0.396801 1 0.0
-3.531992 -2.081043 1 0.0
-1.411615 -0.768254 1 0.0
-4.035704 -1.546854 1 0.0
-3.127433 -2.566525 1 0.0
-3.707013 -2.307441 1 0.0
-1.17509 -1.17509 1 0.0
-6.88869 -1.923137 1 0.0
-1.766349 -1.348859 1 0.0
-1.741806 -1.741806 1 0.0
-1.146573 -0.834952 1 0.0
-0.396964 -0.396964 1 0.0
-0.608584 -0.608584 1 0.0
-0.727338 -0.727338 1 0.0
-2.922453 -0.963548 1 0.0
-4.010273 -1.195805 1 0.0
-2.447456 -2.447456 1 0.0
-0.290439 -0.290439 1 0.0
-2.101955 -2.101955 1 0.0
-1.929479 -0.700678 1 0.0
-1.531941 -0.531879 1 0.0
-0.19397 -0.19397 1 0.0
-0.926055 -0.551043 1 0.0
-1.538479 -1.538479 1 0.0
-0.955913 -0.854504 1 0.0
-2.381965 -0.889352 1 0.0
-4.474779 -1.239165 1 0.0
-3.401728 -3.401728 1 0.0
-2.165652 -0.656413 1 0.0
-2.423182 -2.423182 1 0.0
-8.803951 -3.114369 1 0.0
-3.477737 -1.536184 1 0.0
-4.851495 -1.260289 1 0.0
-0.864635 -0.864635 1 0.0
-1.448447 -0.800121 1 0.0
-1.845772 -0.91107 1 0.0
-2.729021 -1.081053 1 0.0
-3.773963 -1.963339 1 0.0
-0.698186 -0.342003 1 0.0
-3.982327 -1.504699 1 0.0
-0.37052 -0.37052 1 0.0
-3.153698 -1.578172 1 0.0
-5.04425 -2.145357 1 0.0
-2.664541 -1.70549 1 0.0
-2.447456 -2.447456 1 0.0
-3.224779 -1.995173 1 0.0
-1.701431 -0.559651 1 0.0
-6.188241 -6.188241 1 0.0
-0.778103 -0.778103 1 0.0
-1.605216 -0.659737 1 0.0
-0.633273 -0.633273 1 0.0
-5.723055 -5.723055 1 0.0
-0.864635 -0.864635 1 0.0
-3.477737 -1.123855 1 0.0
-1.245193 -1.245193 1 0.0
-2.857051 -2.857051 1 0.0
-2.110056 -0.873127 1 0.0
-0.633273 -0.571153 1 0.0
-5.616316 -5.616316 1 0.0
-1.061437 -1.061437 1 0.0
-1.877378 -1.877378 1 0.0
-2.537446 -2.024637 1 0.0
-2.338914 -1.537863 1 0.0
-0.958688 -0.958688 1 0.0
-0.926055 -0.926055 1 0.0
-0.172503 -0.172503 1 0.0
-1.440576 -0.885286 1 0.0
-2.922757 -1.024305 1 0.0
-4.312938 -4.312938 1 0.0
-4.158252 -4.158252 1 0.0
-3.146879 -0.759369 1 0.0
-2.747818 -2.747818 1 0.0
-4.680099 -4.680099 1 0.0
-2.61607 -1.992091 1 0.0
-0.521676 -0.521676 1 0.0
-2.643318 -2.643318 1 0.0
-1.808267 -1.808267 1 0.0
-2.341037 -1.592574 1 0.0
-4.897242 -1.510125 1 0.0
-13.423668 -1.307954 1 0.0
-6.356791 -6.356791 1 0.0
-2.21151 -0.723552 1 0.0
-2.857051 -2.857051 1 0.0
-3.541761 -1.767146 1 0.0
-5.616316 -5.616316 1 0.0
-1.877378 -1.877378 1 0.0
-8.972629 -8.972629 1 0.0
-4.892475 -4.892475 1 0.0
-0.28828 -0.28828 1 0.0
-0.426956 -0.426956 1 0.0
-2.46406 -0.93259 1 0.0
-1.485585 -0.887634 1 0.0
-1.347991 -0.678102 1 0.0
-0.92339 -0.92339 1 0.0
-1.155726 -1.155726 1 0.0
-2.101955 -2.101955 1 0.0
-3.401728 -1.380295 1 0.0
-2.747818 -2.747818 1 0.0
-3.0044 -0.33698 1 0.0
-4.291065 -4.291065 1 0.0
-1.17509 -1.17509 1 0.0
-6.775984 -1.508752 1 0.0
-6.639587 -6.639587 1 0.0
-2.149227 -1.614728 1 0.0
-4.61175 -4.61175 1 0.0
-12.656056 -2.293538 1 0.0
-5.534259 -1.58788 1 0.0
-5.532092 -5.532092 1 0.0
-3.061893 -0.517512 1 0.0
-3.09345 -3.09345 1 0.0
-9.883306 -9.883306 1 0.0
-4.507014 -4.507014 1 0.0
-8.529333 -2.486009 1 0.0
-5.531053 -1.092114 1 0.0
-6.213843 -1.865373 1 0.0
-8.993143 -2.217816 1 0.0
-2.513778 -0.699467 1 0.0
-2.312673 -2.312673 1 0.0
-1.097598 -1.097598 1 0.0
-2.962171 -2.962171 1 0.0
-5.418098 -1.319482 1 0.0
-8.023015 -8.023015 1 0.0
-5.446143 -1.145288 1 0.0
-11.898654 -11.898654 1 0.0
-1.007687 -1.007687 1 0.0
-5.268899 -5.268899 1 0.0
-4.893204 -1.78309 1 0.0
-0.954679 -0.954679 1 0.0
-3.038439 -3.038439 1 0.0
-5.727708 -0.779932 1 0.0
-3.066447 -3.066447 1 0.0
-1.158083 -1.158083 1 0.0
-3.01159 -3.01159 1 0.0
-1.733939 -0.629468 1 0.0
-0.446155 -0.446155 1 0.0
-1.347079 -0.954829 1 0.0
-3.450235 -3.450235 1 0.0
-8.097945 -1.061283 1 0.0
-1.316203 -1.316203 1 0.0
-1.827407 -1.827407 1 0.0
-1.074729 -1.074729 1 0.0
-3.028816 -3.028816 1 0.0
-0.402966 -0.402966 1 0.0
-2.599282 -2.599282 1 0.0
-0.360682 -0.360682 1 0.0
-1.48151 -1.48151 1 0.0
-0.713257 -0.713257 1 0.0
-3.563297 -3.563297 1 0.0
-0.935635 -0.935635 1 0.0
-1.522881 -1.522881 1 0.0
-2.565972 -2.565972 1 0.0
-3.977739 -3.977739 1 0.0
-14.987334 -0.928869 1 0.0
-0.800714 -0.800714 1 0.0
-1.235246 -0.9409 1 0.0
-0.440205 -0.440205 1 0.0
-4.948744 -4.948744 1 0.0
-3.199829 -0.734147 1 0.0
-0.970473 -0.970473 1 0.0
-7.080977 -7.080977 1 0.0
-2.369407 -2.369407 1 0.0
-4.430174 -0.948779 1 0.0
-4.191236 -1.532514 1 0.0
-2.726526 -0.70789 1 0.0
-4.976796 -4.976796 1 0.0
-1.251183 -1.251183 1 0.0
-2.658057 -2.658057 1 0.0
-4.919097 -1.192988 1 0.0
-9.146331 -1.134477 1 0.0
-5.064634 -5.064634 1 0.0
-6.432541 -6.432541 1 0.0
-2.753672 -2.753672 1 0.0
-13.29421 -13.29421 1 0.0
-4.967893 -4.967893 1 0.0
-3.685575 -0.971419 1 0.0
-23.569215 -2.132557 1 0.0
-1.46242 -0.595264 1 0.0
-4.454867 -4.454867 1 0.0
-3.255988 -3.255988 1 0.0
-2.048582 -2.048582 1 0.0
-6.124016 -2.430658 1 0.0
-1.561002 -1.561002 1 0.0
-9.033742 -9.033742 1 0.0
-4.160064 -4.160064 1 0.0
-1.477556 -1.477556 1 0.0
-6.429522 -6.429522 1 0.0
-5.183513 -5.183513 1 0.0
-9.539964 -9.539964 1 0.0
-6.282821 -6.282821 1 0.0
-1.029836 -1.029836 1 0.0
-6.270694 -6.270694 1 0.0
-9.989001 -1.337689 1 0.0
-9.810557 -9.810557 1 0.0
-5.329327 -5.329327 1 0.0
-1.377088 -1.377088 1 0.0
-0.736579 -0.736579 1 0.0
-1.282673 -0.528205 1 0.0
-2.29174 -2.29174 1 0.0
-1.135436 -0.451019 1 0.0
-6.014054 -6.014054 1 0.0
-4.412309 -4.412309 1 0.0
-4.858686 -4.858686 1 0.0
-2.475523 -2.475523 1 0.0
-1.095713 -1.095713 1 0.0
-1.604181 -1.604181 1 0.0
-0.715048 -0.715048 1 0.0
-1.154913 -1.073375 1 0.0
-2.392763 -1.746308 1 0.0
-1.55141 -0.907562 1 0.0
-1.902385 -1.277122 1 0.0
-2.278278 -1.656027 1 0.0
-0.254367 -0.254367 1 0.0
-2.753672 -2.753672 1 0.0
-2.003121 -0.620697 1 0.0
-0.979997 -0.92561 1 0.0
-0.909072 -0.909072 1 0.0
-1.555481 -0.523824 1 0.0
-0.930744 -0.930744 1 0.0
-0.913467 -0.913467 1 0.0
-2.053069 -2.053069 1 0.0
-2.216902 -1.247208 1 0.0
-2.854138 -2.854138 1 0.0
-2.525051 -1.39608 1 0.0
-3.12515 -1.760518 1 0.0
-2.704695 -0.875229 1 0.0
-1.814663 -0.687839 1 0.0
-2.564568 -2.564568 1 0.0
-1.356818 -0.785067 1 0.0
-1.476406 -0.947183 1 0.0
-0.621606 -0.621606 1 0.0
-0.83429 -0.83429 1 0.0
-2.658326 -0.976859 1 0.0
-1.018935 -0.680507 1 0.0
-3.030743 -1.723545 1 0.0
-6.301216 -6.301216 1 0.0
-1.040291 -1.040291 1 0.0
-3.92247 -3.92247 1 0.0
-2.228263 -2.228263 1 0.0
-1.715448 -0.798096 1 0.0
-0.749462 -0.749462 1 0.0
-0.928771 -0.858949 1 0.0
-0.185405 -0.185405 1 0.0
-3.473175 -0.993917 1 0.0
-2.99482 -1.170245 1 0.0
-3.127552 -1.413348 1 0.0
-3.082203 -1.800223 1 0.0
-1.062771 -0.693159 1 0.0
-6.07291 -2.345926 1 0.0
-5.858675 -5.858675 1 0.0
-0.549595 -0.549595 1 0.0
-2.87288 -0.804479 1 0.0
-1.213767 -1.05877 1 0.0
-0.716817 -0.716817 1 0.0
-1.423635 -1.423635 1 0.0
-3.441923 -1.288802 1 0.0
-2.670439 -0.881575 1 0.0
-5.281275 -5.281275 1 0.0
-4.844975 -4.844975 1 0.0
-3.709922 -1.933818 1 0.0
-2.501261 -0.953705 1 0.0
-0.520913 -0.520913 1 0.0
-0.291524 -0.291524 1 0.0
-4.346938 -1.393836 1 0.0
-1.939345 -1.939345 1 0.0
-1.375736 -1.375736 1 0.0
-2.897138 -1.296226 1 0.0
-0.976542 -0.976542 1 0.0
-0.740402 -0.740402 1 0.0
-3.301019 -3.301019 1 0.0
-1.040291 -0.84575 1 0.0
-2.557269 -0.991305 1 0.0
-4.901075 -1.825722 1 0.0
-2.473071 -2.473071 1 0.0
-2.798751 -1.392096 1 0.0
-0.723166 -0.723166 1 0.0
-2.473071 -2.473071 1 0.0
-1.423635 -1.423635 1 0.0
-3.409131 -3.409131 1 0.0
-0.775982 -0.433618 1 0.0
-3.102958 -0.805479 1 0.0
-2.557269 -0.950463 1 0.0
-0.671672 -0.585748 1 0.0
-0.084115 -0.084115 1 0.0
-0.946382 -0.946382 1 0.0
-5.654764 -5.654764 1 0.0
-1.382272 -1.354452 1 0.0
-1.58392 -0.832451 1 0.0
-2.803162 -2.803162 1 0.0
-3.935161 -1.989551 1 0.0
-0.535843 -0.535843 1 0.0
-0.643822 -0.643822 1 0.0
-5.063839 -5.063839 1 0.0
-3.425407 -3.425407 1 0.0
-2.551467 -2.551467 1 0.0
-2.952202 -2.952202 1 0.0
-1.77421 -0.801839 1 0.0
-4.427224 -4.427224 1 0.0
-1.682712 -1.682712 1 0.0
-4.346938 -1.348677 1 0.0
-0.976542 -0.766633 1 0.0
-3.267797 -1.512927 1 0.0
-1.561206 -1.041366 1 0.0
-4.478176 -4.478176 1 0.0
-1.333221 -0.736203 1 0.0
-2.660855 -2.040607 1 0.0
-3.068046 -3.068046 1 0.0
-2.832313 -1.089283 1 0.0
-0.745589 -0.745589 1 0.0
-1.991306 -1.991306 1 0.0
-0.451185 -0.451185 1 0.0
-1.654394 -1.654394 1 0.0
-1.62857 -0.908754 1 0.0
-2.447495 -1.524698 1 0.0
-0.410724 -0.410724 1 0.0
-0.985858 -0.840856 1 0.0
-0.850628 -0.850628 1 0.0
-2.716393 -2.716393 1 0.0
-3.503812 -1.81831 1 0.0
-2.753672 -2.753672 1 0.0
-1.018935 -0.981149 1 0.0
-1.63605 -1.63605 1 0.0
-1.902385 -0.814499 1 0.0
-1.241497 -1.241497 1 0.0
-0.716818 -0.716818 1 0.0
-2.078433 -2.078433 1 0.0
-2.506367 -1.179916 1 0.0
-1.420865 -1.420865 1 0.0
-4.858686 -4.858686 1 0.0
-2.117536 -1.013718 1 0.0
-1.546457 -1.546457 1 0.0
-0.861081 -0.861081 1 0.0
-0.271405 -0.271405 1 0.0
-3.864975 -3.864975 1 0.0
-7.596344 -2.757649 1 0.0
-1.75105 -1.168843 1 0.0
-2.307534 -2.307534 1 0.0
-7.360806 -7.360806 1 0.0
-1.853872 -1.128685 1 0.0
-1.098664 -0.753627 1 0.0
-1.608595 -1.275496 1 0.0
-2.551467 -1.002432 1 0.0
-0.82169 -0.82169 1 0.0
-2.290985 -2.290985 1 0.0
-3.182006 -3.182006 1 0.0
-2.327569 -0.698299 1 0.0
-0.425183 -0.425183 1 0.0
-0.822946 -0.822946 1 0.0
-2.151942 -2.151942 1 0.0
-3.17826 -1.759661 1 0.0
-4.297623 -4.297623 1 0.0
-2.396462 -0.712 1 0.0
-1.814663 -1.814663 1 0.0
-1.46242 -1.46242 1 0.0
-3.504344 -3.504344 1 0.0
-0.775982 -0.582625 1 0.0
-7.359294 -3.218808 1 0.0
-2.193528 -0.830199 1 0.0
-2.33762 -0.937074 1 0.0
-1.689756 -1.689756 1 0.0
-4.858686 -4.858686 1 0.0
-0.322318 -0.322318 1 0.0
-3.691748 -3.691748 1 0.0
-3.023821 -1.328881 1 0.0
-1.039609 -1.039609 1 0.0
-1.99062 -1.99062 1 0.0
-3.182006 -3.182006 1 0.0
-1.072574 -1.072574 1 0.0
-1.177555 -0.574776 1 0.0
-1.159311 -1.159311 1 0.0
-0.911461 -0.911461 1 0.0
-1.332973 -1.332973 1 0.0
-2.564568 -2.564568 1 0.0
-3.786129 -0.876171 1 0.0
-4.481126 -4.481126 1 0.0
-3.184256 -0.502136 1 0.0
-6.081172 -1.300338 1 0.0
-0.337839 -0.337839 1 0.0
-7.212712 -1.582254 1 0.0
-6.797786 -2.136902 1 0.0
-5.254506 -5.254506 1 0.0
-2.952202 -0.793606 1 0.0
-1.668477 -1.668477 1 0.0
-4.481126 -4.481126 1 0.0
-1.473215 -1.473215 1 0.0
-2.117536 -0.771352 1 0.0
-4.417429 -1.242383 1 0.0
-2.985972 -2.985972 1 0.0
-2.658326 -1.409969 1 0.0
-1.232881 -1.232881 1 0.0
-1.232881 -1.059744 1 0.0
-1.871487 -1.871487 1 0.0
-2.378825 -2.378825 1 0.0
-3.745187 -3.745187 1 0.0
-1.864924 -1.864924 1 0.0
-8.089255 -8.089255 1 0.0
-5.723842 -5.723842 1 0.0
-4.195438 -4.195438 1 0.0
-2.970565 -0.997998 1 0.0
-2.489861 -2.489861 1 0.0
-7.301236 -7.301236 1 0.0
-6.359644 -1.243995 1 0.0
-2.411384 -2.411384 1 0.0
-2.788048 -2.788048 1 0.0
-9.331923 -9.331923 1 0.0
-9.235004 -1.350694 1 0.0
-1.876956 -1.876956 1 0.0
-13.681548 -2.335207 1 0.0
-2.735194 -0.838022 1 0.0
-4.145878 -4.145878 1 0.0
-4.48194 -4.48194 1 0.0
-7.520584 -1.300669 1 0.0
-1.075986 -1.075986 1 0.0
-1.712725 -0.887567 1 0.0
-1.587737 -1.087931 1 0.0
-3.133224 -3.133224 1 0.0
-2.083771 -2.083771 1 0.0
-2.517533 -2.517533 1 0.0
-1.641189 -1.641189 1 0.0
-2.112652 -2.112652 1 0.0
-0.727064 -0.715815 1 0.0
-5.499097 -5.499097 1 0.0
-2.9828 -0.568232 1 0.0
-2.329429 -2.329429 1 0.0
-0.690968 -0.690968 1 0.0
-1.199063 -1.199063 1 0.0
-6.224701 -6.224701 1 0.0
-0.618054 -0.618054 1 0.0
-1.239669 -0.990484 1 0.0
-0.218494 -0.218494 1 0.0
-0.121395 -0.121395 1 0.0
-3.532742 -1.320934 1 0.0
-3.628076 -1.221784 1 0.0
-7.369064 -1.584727 1 0.0
-3.946528 -0.694809 1 0.0
-1.997096 -0.729502 1 0.0
-2.330678 -1.461314 1 0.0
-2.742065 -2.742065 1 0.0
-0.543687 -0.543687 1 0.0
-4.682691 -0.970561 1 0.0
-3.899144 -3.899144 1 0.0
-2.930024 -2.930024 1 0.0
-4.145878 -4.145878 1 0.0
-1.463428 -1.463428 1 0.0
-3.07689 -3.07689 1 0.0
-9.277684 -9.277684 1 0.0
-4.608733 -0.590548 1 0.0
-2.401812 -2.401812 1 0.0
-7.385427 -7.385427 1 0.0
-5.503379 -0.58955 1 0.0
-1.363983 -1.363983 1 0.0
-3.013783 -1.110243 1 0.0
-4.466107 -4.466107 1 0.0
-3.401657 -3.401657 1 0.0
-9.794476 -1.354733 1 0.0
-5.643431 -5.643431 1 0.0
-6.196434 -6.196434 1 0.0
-2.232017 -1.172316 1 0.0
-3.634028 -3.634028 1 0.0
-4.995021 -4.995021 1 0.0
-7.680158 -7.680158 1 0.0
-5.808073 -5.808073 1 0.0
-1.991816 -1.991816 1 0.0
-2.174567 -1.243422 1 0.0
-3.079133 -1.38866 1 0.0
-5.430241 -1.32909 1 0.0
-2.740711 -0.315344 1 0.0
-10.527271 -1.388803 1 0.0
-3.915966 -3.915966 1 0.0
-0.990996 -0.990996 1 0.0
-26.889665 -2.415785 1 0.0
-4.915373 -1.814638 1 0.0
-2.444643 -2.444643 1 0.0
-1.663994 -1.663994 1 0.0
-2.794079 -2.794079 1 0.0
-6.329644 -1.26398 1 0.0
-2.890873 -2.890873 1 0.0
-11.89256 -2.223701 1 0.0
-4.264994 -4.264994 1 0.0
-1.586296 -1.069862 1 0.0
-4.727782 -4.727782 1 0.0
-2.607952 -0.843107 1 0.0
-0.762345 -0.762345 1 0.0
-5.884201 -1.59055 1 0.0
-2.1614 -2.1614 1 0.0
-2.704396 -2.704396 1 0.0
-5.851767 -1.797858 1 0.0
-3.782955 -1.525101 1 0.0
-0.151437 -0.151437 1 0.0
-3.104865 -3.104865 1 0.0
-2.679276 -0.752894 1 0.0
-0.396363 -0.396363 1 0.0
-4.396082 -4.396082 1 0.0
-1.5782 -1.5782 1 0.0
-7.448022 -1.834512 1 0.0
-2.983773 -2.983773 1 0.0
-1.766655 -0.504923 1 0.0
-3.790365 -3.790365 1 0.0
-1.905901 -1.905901 1 0.0
-8.825044 -1.700511 1 0.0
-2.220382 -1.232797 1 0.0
-0.532499 -0.403505 1 0.0
-11.233965 -1.280385 1 0.0
-2.618236 -2.618236 1 0.0
-5.156243 -1.442725 1 0.0
-6.078679 -6.078679 1 0.0
-6.286966 -6.286966 1 0.0
-5.104569 -1.307799 1 0.0
-6.738404 -6.738404 1 0.0
-11.296686 -11.296686 1 0.0
-5.601442 -5.601442 1 0.0
-5.160082 -5.160082 1 0.0
-3.647957 -1.213556 1 0.0
-5.948511 -5.948511 1 0.0
-4.666947 -1.404786 1 0.0
-6.279752 -6.279752 1 0.0
-6.122389 -6.122389 1 0.0
-0.96818 -0.96818 1 0.0
-0.85855 -0.85855 1 0.0
-2.855055 -1.288255 1 0.0
-4.001766 -4.001766 1 0.0
-0.838833 -0.838833 1 0.0
-3.625915 -3.625915 1 0.0
-3.132357 -3.132357 1 0.0
-4.523342 -1.198778 1 0.0
-5.190603 -5.190603 1 0.0
-2.425056 -2.425056 1 0.0
-6.572416 -0.986782 1 0.0
-3.060875 -3.060875 1 0.0
-4.03095 -2.031191 1 0.0
-0.57246 -0.57246 1 0.0
-2.900279 -2.900279 1 0.0
-5.796023 -5.796023 1 0.0
-3.88319 -3.88319 1 0.0
-3.710163 -3.710163 1 0.0
-5.565337 -5.565337 1 0.0
-9.254919 -2.337497 1 0.0
-9.558379 -9.558379 1 0.0
-10.123974 -10.123974 1 0.0
-2.928112 -2.928112 1 0.0
-1.146005 -0.416952 1 0.0
-0.927129 -0.927129 1 0.0
-1.057753 -0.667849 1 0.0
-2.794079 -2.794079 1 0.0
-4.773474 -1.145665 1 0.0
-1.391955 -1.391955 1 0.0
-1.017371 -0.748952 1 0.0
-3.033613 -3.033613 1 0.0
-2.460547 -2.460547 1 0.0
-3.547073 -3.547073 1 0.0
-4.452056 -4.452056 1 0.0
-3.922073 -0.807499 1 0.0
-5.030229 -5.030229 1 0.0
-1.701882 -1.701882 1 0.0
-8.174024 -8.174024 1 0.0
-8.765358 -1.209375 1 0.0
-3.54643 -3.54643 1 0.0
-1.2419 -1.2419 1 0.0
-4.383455 -4.383455 1 0.0
-4.571519 -4.571519 1 0.0
-5.206999 -5.206999 1 0.0
-0.61248 -0.61248 1 0.0
-5.894109 -1.007234 1 0.0
-10.683512 -1.072915 1 0.0
-8.948777 -8.948777 1 0.0
-7.830547 -7.830547 1 0.0
-6.938305 -6.938305 1 0.0
-4.870203 -4.870203 1 0.0
-4.110234 -0.642926 1 0.0
-0.842037 -0.842037 1 0.0
-3.000874 -0.823572 1 0.0
-3.97166 -3.97166 1 0.0
-7.441403 -7.441403 1 0.0
-0.37132 -0.37132 1 0.0
-2.200485 -1.032771 1 0.0
-1.715918 -0.709558 1 0.0
-1.720815 -0.956662 1 0.0
-3.325415 -0.655999 1 0.0
-1.508776 -1.508776 1 0.0
-3.091653 -3.091653 1 0.0
-1.07741 -1.07741 1 0.0
-5.231471 -5.231471 1 0.0
-4.91199 -4.91199 1 0.0
-1.257446 -1.257446 1 0.0
-0.555005 -0.555005 1 0.0
-3.146396 -3.146396 1 0.0
-4.121292 -1.367962 1 0.0
-2.875993 -2.875993 1 0.0
-2.30521 -0.769535 1 0.0
-1.003671 -1.003671 1 0.0
-3.658598 -1.276947 1 0.0
-1.058593 -1.058593 1 0.0
-2.95723 -1.364678 1 0.0
-1.778245 -1.778245 1 0.0
-2.477481 -0.927436 1 0.0
-6.411909 -6.411909 1 0.0
-9.424067 -9.424067 1 0.0
-4.974815 -4.974815 1 0.0
-8.168614 -1.84485 1 0.0
-3.362356 -3.362356 1 0.0
-7.841985 -1.565892 1 0.0
-5.128485 -2.257089 1 0.0
-2.177086 -1.882133 1 0.0
-3.001721 -3.001721 1 0.0
-1.07781 -1.07781 1 0.0
-9.236288 -9.236288 1 0.0
-5.746371 -5.746371 1 0.0
-1.878907 -1.878907 1 0.0
-0.653971 -0.653971 1 0.0
-2.085886 -2.085886 1 0.0
-0.423311 -0.423311 1 0.0
-4.102463 -4.102463 1 0.0
-0.240083 -0.240083 1 0.0
-1.976711 -0.865818 1 0.0
-4.763748 -4.763748 1 0.0
-1.639625 -1.639625 1 0.0
-2.027596 -2.027596 1 0.0
-1.689886 -1.689886 1 0.0
-3.067499 -3.067499 1 0.0
-3.117402 -0.978203 1 0.0
-2.065335 -0.812014 1 0.0
-1.822726 -1.822726 1 0.0
-6.0016 -0.739136 1 0.0
-2.292617 -2.292617 1 0.0
-4.174022 -4.174022 1 0.0
-2.976199 -1.187155 1 0.0
-2.228543 -1.199436 1 0.0
-2.035993 -1.018733 1 0.0
-2.99436 -2.99436 1 0.0
-4.477208 -4.477208 1 0.0
-0.695032 -0.695032 1 0.0
-1.500555 -1.056367 1 0.0
-1.001777 -0.72085 1 0.0
-3.991505 -1.207276 1 0.0
-3.13574 -3.13574 1 0.0
-2.90015 -2.90015 1 0.0
-1.715617 -1.715617 1 0.0
-4.482568 -4.482568 1 0.0
-7.661436 -7.661436 1 0.0
-11.361137 -11.361137 1 0.0
-4.848304 -4.848304 1 0.0
-15.070916 -2.430537 1 0.0
-4.831423 -4.831423 1 0.0
-30.055926 -3.114305 1 0.0
-0.477235 -0.477235 1 0.0
-6.016987 -6.016987 1 0.0
-0.782822 -0.782822 1 0.0
-1.006729 -1.006729 1 0.0
-0.817771 -0.817771 1 0.0
-4.946709 -4.946709 1 0.0
-3.772739 -3.772739 1 0.0
-7.411213 -7.411213 1 0.0
-3.37013 -1.987551 1 0.0
-0.468683 -0.468683 1 0.0
-3.151259 -3.151259 1 0.0
-1.655549 -1.655549 1 0.0
-7.096181 -7.096181 1 0.0
-5.887874 -5.887874 1 0.0
-1.305413 -1.305413 1 0.0
-1.490563 -0.422691 1 0.0
-13.780448 -0.91554 1 0.0
-5.708168 -5.708168 1 0.0
-6.423639 -1.341314 1 0.0
-1.560206 -1.560206 1 0.0
-9.640022 -1.22992 1 0.0
-11.921436 -1.045545 1 0.0
-3.107098 -3.107098 1 0.0
-10.634378 -1.861802 1 0.0
-9.548353 -1.885064 1 0.0
-6.092015 -1.284998 1 0.0
-2.483233 -0.71385 1 0.0
-6.668367 -6.668367 1 0.0
-22.760638 -1.075967 1 0.0
-6.550056 -6.550056 1 0.0
-29.237697 -0.79347 1 0.0
-5.188949 -2.556363 1 0.0
-3.408851 -0.885677 1 0.0
-6.52262 -6.52262 1 0.0
-5.753181 -5.753181 1 0.0
-11.894028 -11.894028 1 0.0
-0.842388 -0.842388 1 0.0
-0.399105 -0.399105 1 0.0
-0.555279 -0.555279 1 0.0
-0.416177 -0.416177 1 0.0
-1.09843 -0.377798 1 0.0
-3.930911 -3.930911 1 0.0
-3.754139 -3.754139 1 0.0
-5.918642 -5.918642 1 0.0
-6.193431 -6.193431 1 0.0
-0.608794 -0.608794 1 0.0
-4.819199 -0.8196 1 0.0
-2.816245 -2.816245 1 0.0
-3.354036 -3.354036 1 0.0
-8.672086 -1.065252 1 0.0
-5.122943 -1.119646 1 0.0
-7.963827 -7.963827 1 0.0
-30.217065 -1.377104 1 0.0
-4.86991 -4.86991 1 0.0
-5.61534 -5.61534 1 0.0
-6.180993 -6.180993 1 0.0
-2.266685 -1.04085 1 0.0
-0.925832 -0.653896 1 0.0
-0.859755 -0.859755 1 0.0
-0.221923 -0.221923 1 0.0
-3.084686 -0.756409 1 0.0
-1.524332 -0.950507 1 0.0
-3.526405 -3.526405 1 0.0
-3.329762 -3.329762 1 0.0
-5.235286 -1.449789 1 0.0
-5.104675 -2.25289 1 0.0
-1.968463 -1.968463 1 0.0
-5.891828 -5.891828 1 0.0
-5.593583 -5.593583 1 0.0
-0.801157 -0.801157 1 0.0
-1.773674 -1.021235 1 0.0
-1.574332 -1.574332 1 0.0
-0.370849 -0.370849 1 0.0
-4.180993 -4.180993 1 0.0
-13.949502 -13.949502 1 0.0
-2.748887 -2.748887 1 0.0
-7.849153 -7.849153 1 0.0
-6.457161 -1.769486 1 0.0
-7.561719 -7.561719 1 0.0
-3.00361 -3.00361 1 0.0
-4.679406 -4.679406 1 0.0
-3.150182 -3.150182 1 0.0
-4.239308 -4.239308 1 0.0
-15.503607 -2.107345 1 0.0
-10.45005 -1.256471 1 0.0
-11.445049 -11.445049 1 0.0
-0.924954 -0.924954 1 0.0
-1.463428 -0.628342 1 0.0
-6.903033 -6.903033 1 0.0
-0.957167 -0.957167 1 0.0
-3.465903 -3.465903 1 0.0
-5.89645 -5.89645 1 0.0
-2.825271 -2.825271 1 0.0
-3.690735 -1.474458 1 0.0
-2.42822 -2.42822 1 0.0
-4.472944 -4.472944 1 0.0
-2.233885 -0.46117 1 0.0
-5.78199 -5.78199 1 0.0
-6.603029 -1.428128 1 0.0
-2.165935 -0.842292 1 0.0
-1.994909 -1.994909 1 0.0
-3.664825 -2.559159 1 0.0
-0.874367 -0.874367 1 0.0
-2.806438 -0.935672 1 0.0
-4.781486 -2.337373 1 0.0
-1.040612 -1.040612 1 0.0
-0.429069 -0.429069 1 0.0
-0.985543 -0.985543 1 0.0
-2.098179 -2.098179 1 0.0
-2.297749 -2.297749 1 0.0
-7.31636 -7.31636 1 0.0
-3.516854 -1.729096 1 0.0
-0.312897 -0.312897 1 0.0
-12.810101 -1.298795 1 0.0
-2.491662 -2.491662 1 0.0
-4.165133 -0.805096 1 0.0
-5.726891 -1.063045 1 0.0
-1.906198 -1.906198 1 0.0
-1.585383 -1.585383 1 0.0
-1.855702 -0.365354 1 0.0
-1.584517 -1.584517 1 0.0
-0.193702 -0.193702 1 0.0
-0.86469 -0.86469 1 0.0
-0.66848 -0.66848 1 0.0
-2.666353 -2.666353 1 0.0
-6.221897 -1.193792 1 0.0
-0.281115 -0.281115 1 0.0
-1.38938 -1.38938 1 0.0
-1.742591 -0.663528 1 0.0
-4.966481 -2.35523 1 0.0
-0.699627 -0.699627 1 0.0
-1.222998 -0.737915 1 0.0
-4.563434 -4.563434 1 0.0
-2.562504 -0.421096 1 0.0
-0.966478 -0.966478 1 0.0
-6.705587 -1.1893 1 0.0
-1.068369 -1.068369 1 0.0
-1.032681 -0.399914 1 0.0
-0.777874 -0.777874 1 0.0
-3.03566 -0.771797 1 0.0
-5.970334 -1.651502 1 0.0
-2.010189 -2.010189 1 0.0
-4.176481 -0.710488 1 0.0
-1.266327 -1.266327 1 0.0
-0.988093 -0.425627 1 0.0
-2.560289 -2.560289 1 0.0
-18.952764 -1.990308 1 0.0
-2.771517 -1.288811 1 0.0
-2.120257 -2.120257 1 0.0
-1.87071 -1.87071 1 0.0
-3.793815 -3.793815 1 0.0
-3.413165 -3.413165 1 0.0
-4.451597 -4.451597 1 0.0
-4.82455 -1.251804 1 0.0
-3.157072 -1.169103 1 0.0
-4.272887 -4.272887 1 0.0
-5.674865 -1.27645 1 0.0
-3.631518 -1.241463 1 0.0
-6.519468 -0.615409 1 0.0
-9.463947 -9.463947 1 0.0
-8.06493 -1.835521 1 0.0
-8.636666 -8.636666 1 0.0
-5.153003 -5.153003 1 0.0
-3.906876 -3.906876 1 0.0
-6.78777 -6.78777 1 0.0
-4.53015 -0.872332 1 0.0
-14.8758 -1.138489 1 0.0
-0.734598 -0.734598 1 0.0
-0.134978 -0.134978 1 0.0
-1.89958 -1.89958 1 0.0
-1.133957 -1.133957 1 0.0
-1.430492 -1.057587 1 0.0
-2.568069 -2.568069 1 0.0
-0.953607 -0.953607 1 0.0
-2.92093 -1.481817 1 0.0
-0.195989 -0.195989 1 0.0
-1.052285 -1.052285 1 0.0
-2.226681 -1.141411 1 0.0
-1.483192 -1.483192 1 0.0
-8.083889 -0.914901 1 0.0
-0.959253 -0.959253 1 0.0
-2.021923 -2.021923 1 0.0
-2.367618 -2.367618 1 0.0
-0.660368 -0.660368 1 0.0
-3.296376 -3.296376 1 0.0
-1.62158 -1.62158 1 0.0
-5.575294 -5.575294 1 0.0
-3.107076 -3.107076 1 0.0
-2.883869 -0.830721 1 0.0
-2.480757 -2.480757 1 0.0
-1.976642 -1.976642 1 0.0
-1.498758 -1.498758 1 0.0
-2.309483 -2.309483 1 0.0
-3.835319 -3.835319 1 0.0
-1.75483 -1.75483 1 0.0
-4.646477 -4.646477 1 0.0
-1.516599 -0.73538 1 0.0
-1.412934 -1.412934 1 0.0
-0.242978 -0.242978 1 0.0
-2.269634 -2.269634 1 0.0
-4.566752 -0.573678 1 0.0
-5.052572 -5.052572 1 0.0
-2.140993 -2.140993 1 0.0
-2.516009 -2.516009 1 0.0
-1.385425 -1.385425 1 0.0
-5.575294 -5.575294 1 0.0
-4.052127 -1.299789 1 0.0
-2.763827 -0.858274 1 0.0
-3.029607 -3.029607 1 0.0
-0.985888 -0.985888 1 0.0
-4.009171 -4.009171 1 0.0
-1.469569 -1.469569 1 0.0
-1.385425 -1.385425 1 0.0
-4.932761 -4.932761 1 0.0
-0.440169 -0.440169 1 0.0
-1.933519 -0.360469 1 0.0
-2.905819 -2.905819 1 0.0
-1.357692 -1.357692 1 0.0
-2.142027 -2.142027 1 0.0
-4.193254 -4.193254 1 0.0
-4.595958 -4.595958 1 0.0
-4.774863 -4.774863 1 0.0
-3.367405 -3.367405 1 0.0
-3.429033 -3.429033 1 0.0
-4.161839 -4.161839 1 0.0
-10.475828 -10.475828 1 0.0
-8.152255 -2.041466 1 0.0
-2.817181 -2.817181 1 0.0
-8.854883 -3.391481 1 0.0
-3.747708 -1.245667 1 0.0
-6.653534 -6.653534 1 0.0
-2.138595 -1.279925 1 0.0
-3.452343 -1.153303 1 0.0
-4.837586 -4.837586 1 0.0
-7.503965 -7.503965 1 0.0
-3.296003 -3.296003 1 0.0
-0.746459 -0.746459 1 0.0
-3.374182 -0.843743 1 0.0
-2.101915 -0.915427 1 0.0
-2.31038 -0.71079 1 0.0
-2.590918 -2.590918 1 0.0
-4.217877 -4.217877 1 0.0
-7.4253 -2.116702 1 0.0
-1.656186 -0.899996 1 0.0
-0.621745 -0.621745 1 0.0
-0.80447 -0.80447 1 0.0
-2.361036 -0.300625 1 0.0
-2.075807 -2.075807 1 0.0
-0.703156 -0.152388 1 0.0
-2.978959 -2.978959 1 0.0
-1.973565 -1.973565 1 0.0
-2.147137 -2.147137 1 0.0
-1.370854 -0.4768 1 0.0
-4.97925 -1.12941 1 0.0
-1.323549 -1.323549 1 0.0
-0.367753 -0.367753 1 0.0
-4.098756 -1.214358 1 0.0
-0.527906 -0.527906 1 0.0
-4.361959 -4.361959 1 0.0
-3.74734 -1.41997 1 0.0
-1.918124 -1.603789 1 0.0
-0.170255 -0.170255 1 0.0
-0.444861 -0.444861 1 0.0
-0.734487 -0.734487 1 0.0
-7.470468 -7.470468 1 0.0
-1.726266 -1.726266 1 0.0
-3.183401 -0.775054 1 0.0
-6.949906 -1.629536 1 0.0
-2.590918 -2.590918 1 0.0
-3.984347 -3.984347 1 0.0
-4.469631 -4.469631 1 0.0
-1.811031 -1.811031 1 0.0
-2.978959 -2.978959 1 0.0
-9.265145 -1.559441 1 0.0
-7.006225 -7.006225 1 0.0
-1.876695 -1.876695 1 0.0
-3.500112 -3.500112 1 0.0
-7.544712 -7.544712 1 0.0
-17.486621 -2.24674 1 0.0
-5.029086 -5.029086 1 0.0
-12.646951 -3.210949 1 0.0
-7.380458 -7.380458 1 0.0
-2.918595 -2.918595 1 0.0
-10.666501 -10.666501 1 0.0
-17.125694 -3.963587 1 0.0
-2.27996 -2.27996 1 0.0
-11.958478 -11.958478 1 0.0
-5.967194 -1.292241 1 0.0
-6.849176 -2.207429 1 0.0
-1.947102 -1.629983 1 0.0
-7.48289 -1.457433 1 0.0
-15.49961 -2.726142 1 0.0
-4.626627 -4.626627 1 0.0
-8.076709 -0.918683 1 0.0
-5.282789 -2.01597 1 0.0
-5.22785 -5.22785 1 0.0
-7.239907 -2.028713 1 0.0
-6.296469 -2.05682 1 0.0
-1.863119 -1.863119 1 0.0
-0.898666 -0.747038 1 0.0
-1.83553 -1.83553 1 0.0
-2.586687 -2.586687 1 0.0
-1.324183 -1.324183 1 0.0
-2.976387 -1.479041 1 0.0
-0.89153 -0.89153 1 0.0
-1.440852 -0.775232 1 0.0
-3.673811 -1.864177 1 0.0
-2.014892 -1.096215 1 0.0
-0.157221 -0.157221 1 0.0
-2.364874 -2.364874 1 0.0
-2.828453 -2.828453 1 0.0
-5.300353 -1.12777 1 0.0
-7.834594 -2.713238 1 0.0
-0.327298 -0.327298 1 0.0
-0.709774 -0.709774 1 0.0
-2.897523 -1.331937 1 0.0
-0.341509 -0.341509 1 0.0
-2.302042 -1.252315 1 0.0
-1.481782 -1.143162 1 0.0
-3.076639 -1.56873 1 0.0
-1.83553 -1.83553 1 0.0
-1.116483 -0.752876 1 0.0
-0.37132 -0.37132 1 0.0
-5.487314 -2.195989 1 0.0
-1.476068 -0.842017 1 0.0
-1.567318 -0.821285 1 0.0
-3.369043 -2.300797 1 0.0
-0.587885 -0.57936 1 0.0
-6.597401 -6.597401 1 0.0
-4.550295 -2.219573 1 0.0
-0.679713 -0.679713 1 0.0
-1.25145 -1.25145 1 0.0
-1.257359 -1.257359 1 0.0
-2.756832 -0.858824 1 0.0
-3.636784 -3.636784 1 0.0
-1.392431 -1.392431 1 0.0
-3.742992 -1.675575 1 0.0
-1.70818 -1.70818 1 0.0
-5.16715 -1.798353 1 0.0
-1.977158 -0.986389 1 0.0
-2.24704 -1.046343 1 0.0
-3.773281 -0.964413 1 0.0
-2.589281 -1.237058 1 0.0
-2.275882 -0.954434 1 0.0
-4.914563 -1.819151 1 0.0
-9.774689 -1.864588 1 0.0
-1.527331 -0.766312 1 0.0
-2.062206 -0.695341 1 0.0
-4.702263 -4.702263 1 0.0
-0.298341 -0.298341 1 0.0
-3.133847 -1.472182 1 0.0
-0.44728 -0.44728 1 0.0
-0.297469 -0.297469 1 0.0
-0.610775 -0.610775 1 0.0
-3.598103 -1.846231 1 0.0
-2.834094 -0.97771 1 0.0
-0.932977 -0.841443 1 0.0
-0.37132 -0.37132 1 0.0
-7.138088 -1.626468 1 0.0
-13.330264 -4.347963 1 0.0
-6.597401 -6.597401 1 0.0
-0.477235 -0.477235 1 0.0
-4.010372 -4.010372 1 0.0
-2.575781 -2.575781 1 0.0
-3.44522 -3.44522 1 0.0
-3.580597 -3.580597 1 0.0
-0.63249 -0.63249 1 0.0
-2.603341 -0.713815 1 0.0
-4.953768 -1.111486 1 0.0
-1.296024 -0.879688 1 0.0
-3.450147 -3.450147 1 0.0
-0.876506 -0.876506 1 0.0
-1.172366 -1.172366 1 0.0
-0.957172 -0.957172 1 0.0
-0.778874 -0.778874 1 0.0
-0.134596 -0.134596 1 0.0
-0.682302 -0.514645 1 0.0
-6.0969 -1.674332 1 0.0
-4.513928 -4.513928 1 0.0
-4.333753 -4.333753 1 0.0
-0.475582 -0.475582 1 0.0
-1.400915 -0.893658 1 0.0
-0.989082 -0.989082 1 0.0
-3.987303 -1.327143 1 0.0
-1.892658 -0.624629 1 0.0
-2.787433 -1.853473 1 0.0
-2.872644 -0.826321 1 0.0
-2.249117 -2.249117 1 0.0
-3.647957 -3.647957 1 0.0
-9.079024 -9.079024 1 0.0
-0.913941 -0.913941 1 0.0
-3.42025 -3.42025 1 0.0
-1.878288 -1.266343 1 0.0
-0.521082 -0.270494 1 0.0
-4.761554 -2.547187 1 0.0
-2.620598 -1.016522 1 0.0
-1.270322 -0.873055 1 0.0
-1.345868 -1.345868 1 0.0
-1.674362 -1.674362 1 0.0
-1.908277 -0.853663 1 0.0
-1.392431 -1.392431 1 0.0
-0.724669 -0.724669 1 0.0
-0.152906 -0.152906 1 0.0
-3.299365 -1.707665 1 0.0
-3.717161 -3.717161 1 0.0
-2.787433 -1.842602 1 0.0
-2.139942 -2.139942 1 0.0
-1.400915 -0.914716 1 0.0
-1.310018 -0.706138 1 0.0
-3.211573 -1.204013 1 0.0
-6.180223 -2.08616 1 0.0
-3.707359 -2.582019 1 0.0
-1.83553 -0.849697 1 0.0
-1.481217 -0.739371 1 0.0
-1.726444 -1.726444 1 0.0
-1.657504 -0.698336 1 0.0
-3.337818 -1.061145 1 0.0
-2.769233 -1.053963 1 0.0
-4.280953 -1.23907 1 0.0
-8.037672 -3.126512 1 0.0
-2.316148 -0.844269 1 0.0
-2.722435 -1.065673 1 0.0
-1.392431 -1.392431 1 0.0
-7.475315 -1.912116 1 0.0
-6.642967 -1.830782 1 0.0
-1.174629 -1.174629 1 0.0
-6.180223 -1.649027 1 0.0
-6.050021 -6.050021 1 0.0
-1.908277 -1.154638 1 0.0
-2.741356 -2.741356 1 0.0
-4.010372 -4.010372 1 0.0
-8.261581 -1.67989 1 0.0
-1.734206 -1.603452 1 0.0
-1.977158 -1.313681 1 0.0
-5.51532 -1.831063 1 0.0
-3.85272 -1.142311 1 0.0
-1.542093 -1.542093 1 0.0
-0.560551 -0.282037 1 0.0
-6.050021 -6.050021 1 0.0
-2.347213 -2.347213 1 0.0
-1.135298 -1.135298 1 0.0
-1.490477 -1.490477 1 0.0
-3.325424 -3.325424 1 0.0
-7.937667 -1.605339 1 0.0
-6.632985 -6.632985 1 0.0
-2.419195 -2.419195 1 0.0
-5.531973 -1.41153 1 0.0
-3.185915 -0.748481 1 0.0
-1.905827 -1.905827 1 0.0
-1.345456 -1.345456 1 0.0
-2.5654 -1.517922 1 0.0
-3.213283 -1.409121 1 0.0
-0.712773 -0.712773 1 0.0
-1.52743 -1.277278 1 0.0
-0.883053 -0.808379 1 0.0
-1.117174 -1.117174 1 0.0
-0.81946 -0.81946 1 0.0
-3.429166 -3.429166 1 0.0
-2.204416 -0.91108 1 0.0
-1.088111 -1.088111 1 0.0
-2.306338 -2.306338 1 0.0
-1.377088 -1.377088 1 0.0
-2.419195 -2.419195 1 0.0
-1.963275 -0.811881 1 0.0
-2.600176 -2.600176 1 0.0
-3.010247 -3.010247 1 0.0
-1.511314 -1.511314 1 0.0
-1.720796 -0.734623 1 0.0
-2.930988 -0.895595 1 0.0
-4.08678 -4.08678 1 0.0
-0.798098 -0.775901 1 0.0
-3.085656 -3.085656 1 0.0
-1.884123 -1.138639 1 0.0
-1.658917 -1.658917 1 0.0
-2.080765 -1.076771 1 0.0
-1.334865 -0.866685 1 0.0
-1.170358 -1.170358 1 0.0
-0.488839 -0.488839 1 0.0
-1.006621 -0.740629 1 0.0
-1.240557 -1.114128 1 0.0
-1.032572 -1.032572 1 0.0
-3.628251 -3.628251 1 0.0
-0.848283 -0.848283 1 0.0
-1.171564 -0.883173 1 0.0
-1.62068 -1.62068 1 0.0
-2.459461 -2.459461 1 0.0
-2.405021 -1.314903 1 0.0
-1.420054 -0.60865 1 0.0
-0.373987 -0.373987 1 0.0
-2.308323 -2.308323 1 0.0
-4.428649 -4.428649 1 0.0
-4.533585 -1.24816 1 0.0
-1.039945 -0.336908 1 0.0
-0.858926 -0.858926 1 0.0
-1.650312 -1.650312 1 0.0
-0.663353 -0.663353 1 0.0
-9.11264 -2.075757 1 0.0
-2.621232 -2.621232 1 0.0
-0.121386 -0.121386 1 0.0
-2.444583 -0.910765 1 0.0
-6.632422 -6.632422 1 0.0
-1.62068 -1.62068 1 0.0
-6.458152 -2.533928 1 0.0
-2.735456 -2.735456 1 0.0
-4.5523 -1.164524 1 0.0
-6.47371 -6.47371 1 0.0
-1.117174 -1.117174 1 0.0
-4.677813 -4.677813 1 0.0
-1.017833 -1.017833 1 0.0
-2.166962 -2.166962 1 0.0
-7.66032 -7.66032 1 0.0
-5.334473 -0.766034 1 0.0
-7.352725 -7.352725 1 0.0
-2.936987 -2.936987 1 0.0
-1.345456 -1.345456 1 0.0
-1.541898 -1.541898 1 0.0
-0.922164 -0.922164 1 0.0
-1.128906 -1.128906 1 0.0
-3.245048 -0.806911 1 0.0
-7.088715 -7.088715 1 0.0
-2.97371 -2.97371 1 0.0
-12.672893 -3.446475 1 0.0
-10.241127 -10.241127 1 0.0
-16.392024 -2.434918 1 0.0
-3.701027 -1.633369 1 0.0
-1.321954 -0.569371 1 0.0
-14.003408 -2.128619 1 0.0
-7.783903 -7.783903 1 0.0
-4.046018 -4.046018 1 0.0
-4.464537 -4.464537 1 0.0
-4.982157 -4.982157 1 0.0
-6.783623 -0.824384 1 0.0
-2.536749 -2.536749 1 0.0
-3.896489 -1.680723 1 0.0
-3.380442 -3.380442 1 0.0
-8.155725 -8.155725 1 0.0
-8.928168 -8.928168 1 0.0
-2.277604 -2.277604 1 0.0
-12.551334 -12.551334 1 0.0
-14.686823 -1.988332 1 0.0
-6.745757 -1.580139 1 0.0
-4.323559 -1.088383 1 0.0
-0.678185 -0.51274 1 0.0
-2.84922 -2.84922 1 0.0
-17.255843 -1.726553 1 0.0
-0.39039 -0.39039 1 0.0
-4.638112 -1.404559 1 0.0
-4.418344 -1.926792 1 0.0
-0.490441 -0.437574 1 0.0
-1.798815 -1.066394 1 0.0
-0.774165 -0.535351 1 0.0
-2.644499 -1.140841 1 0.0
-2.46664 -0.776129 1 0.0
-2.378696 -1.054928 1 0.0
-2.979994 -1.333503 1 0.0
-9.274424 -1.560036 1 0.0
-0.521145 -0.521145 1 0.0
-1.690712 -1.690712 1 0.0
-14.392182 -2.440324 1 0.0
-8.887361 -1.956434 1 0.0
-11.715807 -1.593112 1 0.0
-2.97371 -2.97371 1 0.0
-2.59845 -1.425519 1 0.0
-6.037662 -6.037662 1 0.0
-7.152598 -7.152598 1 0.0
-0.526874 -0.526874 1 0.0
-2.819461 -1.584935 1 0.0
-2.979994 -1.675218 1 0.0
-2.594172 -1.200116 1 0.0
-4.157663 -4.157663 1 0.0
-1.818238 -1.818238 1 0.0
-5.26422 -2.104199 1 0.0
-4.280821 -1.441133 1 0.0
-2.42516 -0.594559 1 0.0
-12.678764 -2.667276 1 0.0
-2.444549 -1.251091 1 0.0
-4.736435 -2.089325 1 0.0
-5.031949 -1.16513 1 0.0
-8.952041 -1.27014 1 0.0
-3.624863 -3.624863 1 0.0
-1.282924 -1.282924 1 0.0
-3.173933 -3.173933 1 0.0
-8.661234 -2.558427 1 0.0
-1.259824 -0.998921 1 0.0
-4.892066 -1.288817 1 0.0
-3.255057 -1.701739 1 0.0
-8.356413 -8.356413 1 0.0
-0.670709 -0.670709 1 0.0
-3.160385 -0.980058 1 0.0
-1.775512 -1.411359 1 0.0
-3.414213 -1.739081 1 0.0
-12.519425 -3.522661 1 0.0
-3.486232 -2.300163 1 0.0
-2.378825 -2.378825 1 0.0
-0.591501 -0.591501 1 0.0
-14.053794 -4.251797 1 0.0
-4.976475 -4.976475 1 0.0
-7.977675 -3.335025 1 0.0
-5.835342 -5.835342 1 0.0
-6.165676 -1.791939 1 0.0
-1.510582 -1.510582 1 0.0
-2.508533 -1.008747 1 0.0
-6.558057 -6.558057 1 0.0
-5.292731 -5.292731 1 0.0
-4.140602 -1.166459 1 0.0
-3.85407 -3.85407 1 0.0
-5.500357 -0.92267 1 0.0
-2.575754 -1.394548 1 0.0
-4.477473 -3.445491 1 0.0
-2.466289 -2.466289 1 0.0
-3.465926 -3.465926 1 0.0
-1.62764 -1.62764 1 0.0
-16.35947 -1.305286 1 0.0
-2.615541 -2.615541 1 0.0
-10.426883 -2.268648 1 0.0
-0.39039 -0.39039 1 0.0
-2.094297 -2.094297 1 0.0
-2.316119 -1.376479 1 0.0
-3.624863 -3.624863 1 0.0
-1.327347 -1.327347 1 0.0
-1.100592 -1.100592 1 0.0
-25.978368 -4.264628 1 0.0
-2.96977 -0.738662 1 0.0
-2.720886 -2.720886 1 0.0
-2.979994 -2.979994 1 0.0
-2.054027 -0.990585 1 0.0
-4.796143 -1.520993 1 0.0
-6.037662 -6.037662 1 0.0
-3.385778 -1.387708 1 0.0
-1.379693 -1.379693 1 0.0
-2.879983 -1.626854 1 0.0
-0.974199 -0.974199 1 0.0
-6.608766 -2.052524 1 0.0
-6.240418 -1.23452 1 0.0
-7.249234 -3.08055 1 0.0
-0.811315 -0.450741 1 0.0
-2.675196 -1.800628 1 0.0
-11.115494 -11.115494 1 0.0
-4.57522 -0.995022 1 0.0
-14.482446 -0.865121 1 0.0
-0.246027 -0.246027 1 0.0
-4.625069 -4.625069 1 0.0
-3.85407 -0.742984 1 0.0
-14.595525 -3.441744 1 0.0
-3.385778 -3.385778 1 0.0
-0.458676 -0.458676 1 0.0
-1.100592 -1.100592 1 0.0
-10.278796 -4.099698 1 0.0
-4.515202 -1.633115 1 0.0
-2.206569 -2.206569 1 0.0
-16.736352 -0.629601 1 0.0
-4.461888 -4.461888 1 0.0
-4.614896 -1.54074 1 0.0
-4.892066 -1.74385 1 0.0
-12.90254 -1.145556 1 0.0
-1.406417 -1.406417 1 0.0
-5.36599 -5.36599 1 0.0
-1.498916 -1.498916 1 0.0
-4.976475 -4.976475 1 0.0
-1.450186 -1.450186 1 0.0
-3.879738 -3.879738 1 0.0
-14.102717 -5.139104 1 0.0
-7.152598 -7.152598 1 0.0
-6.127636 -1.313974 1 0.0
-9.884616 -0.837393 1 0.0
-10.209247 -10.209247 1 0.0
-15.006883 -5.877541 1 0.0
-7.841246 -7.841246 1 0.0
-3.473981 -1.333995 1 0.0
-10.847698 -10.847698 1 0.0
-7.152598 -7.152598 1 0.0
-6.686692 -6.686692 1 0.0
-5.759421 -2.266712 1 0.0
-10.345425 -10.345425 1 0.0
-9.065555 -9.065555 1 0.0
-10.345425 -10.345425 1 0.0
-8.229482 -8.229482 1 0.0
-6.844977 -6.844977 1 0.0
-8.229482 -8.229482 1 0.0
-3.003127 -3.003127 1 0.0
-5.36599 -5.36599 1 0.0
-5.036662 -5.036662 1 0.0
-5.522015 -1.014983 1 0.0
-8.537235 -2.613019 1 0.0
-4.215089 -0.8247 1 0.0
-1.264056 -0.768272 1 0.0
-2.280758 -0.969147 1 0.0
-4.268357 -4.268357 1 0.0
-2.241013 -0.747062 1 0.0
-1.034594 -0.934386 1 0.0
-1.185996 -0.902594 1 0.0
-0.097523 -0.097523 1 0.0
-2.707837 -0.819378 1 0.0
-1.147681 -0.990787 1 0.0
-2.56946 -2.56946 1 0.0
-0.97456 -0.97456 1 0.0
-1.954719 -1.954719 1 0.0
-1.395132 -1.031954 1 0.0
-5.658862 -1.40036 1 0.0
-0.343208 -0.343208 1 0.0
-1.544444 -1.544444 1 0.0
-4.974778 -1.078075 1 0.0
-2.425013 -0.618313 1 0.0
-6.537859 -1.135026 1 0.0
-2.625487 -2.625487 1 0.0
-3.859802 -1.292234 1 0.0
-1.128089 -0.706489 1 0.0
-4.36658 -3.825764 1 0.0
-6.65139 -1.113124 1 0.0
-1.943168 -1.943168 1 0.0
-28.047171 -2.511558 1 0.0
-12.758477 -12.758477 1 0.0
-4.261656 -1.171352 1 0.0
-0.584226 -0.584226 1 0.0
-2.225143 -1.085219 1 0.0
-0.305236 -0.305236 1 0.0
-7.845043 -7.845043 1 0.0
-8.194811 -1.742335 1 0.0
-3.066972 -1.395149 1 0.0
-1.022097 -1.022097 1 0.0
-2.234725 -1.301797 1 0.0
-1.476124 -1.476124 1 0.0
-2.280758 -0.897138 1 0.0
-12.142808 -1.388031 1 0.0
-2.276974 -2.276974 1 0.0
-1.446621 -0.776858 1 0.0
-4.728522 -4.728522 1 0.0
-2.854439 -1.089968 1 0.0
-2.447383 -1.319128 1 0.0
-0.729898 -0.729898 1 0.0
-2.222152 -0.870353 1 0.0
-4.462989 -4.462989 1 0.0
-5.720569 -5.720569 1 0.0
-6.73182 -1.07862 1 0.0
-6.996236 -2.294707 1 0.0
-8.439824 -0.759154 1 0.0
-3.026255 -3.026255 1 0.0
-2.447383 -1.043224 1 0.0
-1.201596 -0.807991 1 0.0
-0.699808 -0.699808 1 0.0
-2.463416 -1.155134 1 0.0
-2.174567 -0.638325 1 0.0
-7.951021 -0.949189 1 0.0
-1.469152 -0.912678 1 0.0
-4.672268 -4.672268 1 0.0
-1.596377 -1.596377 1 0.0
-0.616811 -0.616811 1 0.0
-1.437176 -0.751052 1 0.0
-5.302451 -2.287319 1 0.0
-3.904511 -3.904511 1 0.0
-1.05635 -1.05635 1 0.0
-2.903879 -2.903879 1 0.0
-0.294761 -0.294761 1 0.0
-1.419482 -1.419482 1 0.0
-1.171221 -1.171221 1 0.0
-1.167243 -1.167243 1 0.0
-9.806389 -2.50903 1 0.0
-2.703534 -1.184425 1 0.0
-1.561002 -1.561002 1 0.0
-3.026255 -3.026255 1 0.0
-1.561002 -1.561002 1 0.0
-1.954719 -1.954719 1 0.0
-2.876325 -0.984719 1 0.0
-4.728522 -4.728522 1 0.0
-2.525513 -1.391761 1 0.0
-1.561148 -1.561148 1 0.0
-1.079234 -1.079234 1 0.0
-2.903879 -2.903879 1 0.0
-1.72667 -1.72667 1 0.0
-1.580044 -1.580044 1 0.0
-1.344416 -0.75689 1 0.0
-6.292422 -2.030696 1 0.0
-5.836678 -1.311862 1 0.0
-0.671192 -0.671192 1 0.0
-2.533339 -2.533339 1 0.0
-0.466209 -0.466209 1 0.0
-1.596377 -1.596377 1 0.0
-0.146805 -0.146805 1 0.0
-4.672268 -4.672268 1 0.0
-0.808464 -0.49335 1 0.0
-2.940708 -1.259266 1 0.0
-3.029716 -1.208278 1 0.0
-2.058881 -0.669633 1 0.0
-4.894995 -1.019215 1 0.0
-3.307894 -1.23797 1 0.0
-1.371705 -0.36519 1 0.0
-2.277604 -2.277604 1 0.0
-0.656131 -0.656131 1 0.0
-1.67922 -0.998349 1 0.0
-0.652816 -0.402575 1 0.0
-1.899655 -1.899655 1 0.0
-1.660209 -1.660209 1 0.0
-1.403895 -1.403895 1 0.0
-5.597433 -1.120251 1 0.0
-3.176167 -1.590753 1 0.0
-7.394361 -7.394361 1 0.0
-1.657242 -0.877756 1 0.0
-1.079234 -1.079234 1 0.0
-6.750984 -1.715119 1 0.0
-1.037694 -1.037694 1 0.0
-0.895118 -0.895118 1 0.0
-0.906155 -0.906155 1 0.0
-6.646387 -1.731584 1 0.0
-1.976634 -1.976634 1 0.0
-5.371295 -5.371295 1 0.0
-2.820836 -2.820836 1 0.0
-0.0889 -0.0889 1 0.0
-1.611715 -1.23337 1 0.0
-2.783023 -2.783023 1 0.0
-1.32792 -1.32792 1 0.0
-5.042266 -0.922428 1 0.0
-2.675818 -2.675818 1 0.0
-0.931509 -0.856618 1 0.0
-14.041038 -2.930865 1 0.0
-3.489818 -3.489818 1 0.0
-5.439688 -1.434709 1 0.0
-12.285641 -3.017923 1 0.0
-3.510456 -3.510456 1 0.0
-3.028181 -1.275903 1 0.0
-2.675818 -2.675818 1 0.0
-1.550533 -0.886298 1 0.0
-5.643444 -1.361981 1 0.0
-1.72667 -1.72667 1 0.0
-1.529656 -1.029416 1 0.0
-4.080104 -4.080104 1 0.0
-1.954719 -1.954719 1 0.0
-2.103269 -2.103269 1 0.0
-9.046878 -1.973921 1 0.0
-0.812881 -0.812881 1 0.0
-1.365026 -1.365026 1 0.0
-1.356614 -0.43694 1 0.0
-1.285463 -1.285463 1 0.0
-4.078294 -4.078294 1 0.0
-0.99771 -0.99771 1 0.0
-4.265954 -4.265954 1 0.0
-9.377499 -1.474132 1 0.0
-3.096794 -2.085375 1 0.0
-1.09167 -1.09167 1 0.0
-1.544444 -0.568947 1 0.0
-2.675818 -2.675818 1 0.0
-1.976634 -1.976634 1 0.0
-2.115967 -1.412985 1 0.0
-2.787184 -2.787184 1 0.0
-2.903879 -2.903879 1 0.0
-0.526934 -0.526934 1 0.0
-10.1977 -2.521476 1 0.0
-5.157182 -0.878339 1 0.0
-6.952418 -1.216504 1 0.0
-1.463428 -0.698854 1 0.0
-6.115648 -2.218513 1 0.0
-6.359644 -6.359644 1 0.0
-0.619428 -0.619428 1 0.0
-35.205698 -3.486841 1 0.0
-1.341035 -1.341035 1 0.0
-2.787184 -2.787184 1 0.0
-9.540715 -9.540715 1 0.0
-3.926698 -1.203666 1 0.0
-9.353365 -2.077479 1 0.0
-0.677282 -0.479791 1 0.0
-3.261405 -3.261405 1 0.0
-10.269897 -10.269897 1 0.0
-1.596377 -1.596377 1 0.0
-9.353365 -9.353365 1 0.0
-7.334904 -0.531471 1 0.0
-4.080104 -4.080104 1 0.0
-3.85177 -1.74264 1 0.0
-8.866263 -8.866263 1 0.0
-3.273447 -3.273447 1 0.0
-2.047661 -2.047661 1 0.0
-7.906334 -7.906334 1 0.0
-4.2521 -4.2521 1 0.0
-2.614617 -2.614617 1 0.0
-7.957852 -1.577378 1 0.0
-1.527962 -1.527962 1 0.0
-6.40278 -0.786799 1 0.0
-5.515502 -5.515502 1 0.0
-0.63605 -0.63605 1 0.0
-1.912587 -1.912587 1 0.0
-6.997034 -6.997034 1 0.0
-3.493824 -3.493824 1 0.0
-5.695418 -5.695418 1 0.0
-12.014491 -12.014491 1 0.0
-9.389609 -9.389609 1 0.0
-5.335131 -1.544257 1 0.0
-1.592177 -1.10662 1 0.0
-3.564308 -0.892275 1 0.0
-5.274974 -5.274974 1 0.0
-7.094225 -7.094225 1 0.0
-3.286427 -3.286427 1 0.0
-3.914856 -1.348473 1 0.0
-0.736376 -0.486415 1 0.0
-2.546 -2.546 1 0.0
-2.023762 -2.023762 1 0.0
-6.609783 -6.609783 1 0.0
-1.177925 -1.177925 1 0.0
-2.298248 -2.298248 1 0.0
-4.819827 -4.819827 1 0.0
-6.27494 -6.27494 1 0.0
-8.162577 -1.915343 1 0.0
-8.523425 -1.523548 1 0.0
-6.406057 -6.406057 1 0.0
-3.138918 -1.232681 1 0.0
-4.277162 -4.277162 1 0.0
-2.810735 -1.364121 1 0.0
-10.430056 -0.770759 1 0.0
-7.719719 -7.719719 1 0.0
-6.086728 -6.086728 1 0.0
-4.352179 -4.352179 1 0.0
-1.69804 -0.873903 1 0.0
-1.627121 -0.703238 1 0.0
-2.855061 -0.817797 1 0.0
-2.305598 -2.305598 1 0.0
-4.399459 -4.399459 1 0.0
-4.946741 -0.898865 1 0.0
-4.825759 -4.825759 1 0.0
-2.531877 -2.531877 1 0.0
-0.806013 -0.806013 1 0.0
-2.046916 -2.046916 1 0.0
-0.765247 -0.765247 1 0.0
-2.860775 -2.860775 1 0.0
-1.327076 -1.253331 1 0.0
-0.461129 -0.461129 1 0.0
-0.748161 -0.569527 1 0.0
-2.708885 -2.708885 1 0.0
-2.464781 -2.464781 1 0.0
-2.101531 -2.101531 1 0.0
-9.183337 -2.197537 1 0.0
-2.074028 -2.074028 1 0.0
-2.92222 -2.92222 1 0.0
-6.369141 -6.369141 1 0.0
-2.215589 -2.215589 1 0.0
-5.924062 -1.577675 1 0.0
-3.846957 -3.846957 1 0.0
-9.052221 -1.858047 1 0.0
-4.294277 -4.294277 1 0.0
-10.504562 -10.504562 1 0.0
-2.397394 -2.397394 1 0.0
-5.378044 -1.180266 1 0.0
-1.701485 -0.725386 1 0.0
-1.110344 -1.110344 1 0.0
-3.24292 -3.24292 1 0.0
-8.476862 -8.476862 1 0.0
-7.46168 -7.46168 1 0.0
-7.002467 -7.002467 1 0.0
-6.181474 -6.181474 1 0.0
-6.326076 -6.326076 1 0.0
-9.387564 -9.387564 1 0.0
-2.688673 -2.688673 1 0.0
-5.591583 -5.591583 1 0.0
-2.489861 -2.489861 1 0.0
-7.572017 -7.572017 1 0.0
-3.353094 -3.353094 1 0.0
-2.199154 -2.199154 1 0.0
-12.647357 -2.926331 1 0.0
-2.687 -2.687 1 0.0
-1.704401 -0.671522 1 0.0
-3.738138 -3.738138 1 0.0
-2.511411 -0.972592 1 0.0
-7.006038 -0.809851 1 0.0
-5.400293 -5.400293 1 0.0
-1.084068 -1.084068 1 0.0
-8.066479 -2.204382 1 0.0
-3.389426 -3.389426 1 0.0
-2.950344 -0.542729 1 0.0
-4.517349 -0.85684 1 0.0
-0.248176 -0.248176 1 0.0
-5.56512 -1.00797 1 0.0
-6.800473 -6.800473 1 0.0
-0.708912 -0.708912 1 0.0
-11.809819 -11.809819 1 0.0
-5.097034 -1.129709 1 0.0
-2.531877 -2.531877 1 0.0
-3.671418 -3.671418 1 0.0
-5.560487 -5.560487 1 0.0
-3.426218 -3.426218 1 0.0
-4.250677 -1.03162 1 0.0
-6.690455 -6.690455 1 0.0
-6.374805 -0.709919 1 0.0
-6.724369 -6.724369 1 0.0
-2.088003 -2.088003 1 0.0
-3.384503 -3.384503 1 0.0
-5.273653 -5.273653 1 0.0
-10.929806 -10.929806 1 0.0
-8.914514 -8.914514 1 0.0
-7.372356 -7.372356 1 0.0
-4.201617 -4.201617 1 0.0
-7.947431 -7.947431 1 0.0
-8.30268 -8.30268 1 0.0
-4.486202 -4.486202 1 0.0
-6.463708 -6.463708 1 0.0
-10.171105 -10.171105 1 0.0
-16.502514 -1.445118 1 0.0
-12.155868 -2.122837 1 0.0
-4.05059 -4.05059 1 0.0
-6.819468 -1.66501 1 0.0
-6.070852 -1.771869 1 0.0
-0.977831 -0.977831 1 0.0
-3.586067 -1.386697 1 0.0
-6.680428 -6.680428 1 0.0
-3.023557 -3.023557 1 0.0
-2.232017 -1.22739 1 0.0
-4.429356 -4.429356 1 0.0
-4.251587 -4.251587 1 0.0
-7.433955 -7.433955 1 0.0
-6.635121 -6.635121 1 0.0
-3.263119 -0.753097 1 0.0
-2.189432 -1.406257 1 0.0
-2.997922 -2.997922 1 0.0
-5.293645 -1.50163 1 0.0
-2.889173 -2.889173 1 0.0
-0.529111 -0.529111 1 0.0
-2.546766 -2.546766 1 0.0
-4.572707 -4.572707 1 0.0
-2.927945 -2.927945 1 0.0
-10.878384 -10.878384 1 0.0
-2.167952 -0.884655 1 0.0
-3.956539 -3.956539 1 0.0
-3.336393 -2.10052 1 0.0
-8.444335 -2.491109 1 0.0
-2.1614 -2.1614 1 0.0
-1.224612 -1.022829 1 0.0
-0.438869 -0.266662 1 0.0
-5.559409 -5.559409 1 0.0
-4.960204 -4.960204 1 0.0
-12.27667 -1.233239 1 0.0
-20.96238 -1.160371 1 0.0
-3.688189 -3.688189 1 0.0
-3.823722 -0.811407 1 0.0
-6.176161 -6.176161 1 0.0
-2.62004 -2.62004 1 0.0
-3.915053 -3.915053 1 0.0
-7.948957 -7.948957 1 0.0
-3.934259 -1.595165 1 0.0
-3.059175 -0.96616 1 0.0
-4.431267 -1.146016 1 0.0
-3.418219 -0.870255 1 0.0
-14.120373 -0.832339 1 0.0
-2.776374 -0.714464 1 0.0
-0.765168 -0.29559 1 0.0
-3.679509 -3.679509 1 0.0
-15.783936 -0.752121 1 0.0
-5.136032 -5.136032 1 0.0
-3.921163 -3.921163 1 0.0
-1.332631 -0.430218 1 0.0
-2.830792 -0.446597 1 0.0
-3.346804 -3.346804 1 0.0
-10.640405 -0.897157 1 0.0
-0.929845 -0.333983 1 0.0
-3.813332 -1.101777 1 0.0
-0.96142 -0.884987 1 0.0
-1.131071 -1.131071 1 0.0
-12.047175 -1.68125 1 0.0
-3.796971 -3.796971 1 0.0
-4.95903 -4.95903 1 0.0
-1.931315 -1.931315 1 0.0
-2.53325 -2.53325 1 0.0
-5.35668 -0.935602 1 0.0
-1.099497 -1.099497 1 0.0
-2.297789 -2.297789 1 0.0
-2.437003 -2.437003 1 0.0
-3.211623 -1.653186 1 0.0
-0.9637 -0.614061 1 0.0
-5.267071 -1.28963 1 0.0
-3.853293 -1.53584 1 0.0
-2.19161 -2.19161 1 0.0
-4.330868 -1.135313 1 0.0
-5.807868 -0.756742 1 0.0
-1.270476 -1.270476 1 0.0
-8.910461 -1.021192 1 0.0
-0.828461 -0.828461 1 0.0
-2.083114 -2.083114 1 0.0
-2.570007 -2.570007 1 0.0
-2.254107 -1.051949 1 0.0
-2.570007 -0.80655 1 0.0
-3.085192 -3.085192 1 0.0
-6.290793 -6.290793 1 0.0
-10.148364 -0.695251 1 0.0
-5.468496 -5.468496 1 0.0
-6.493827 -1.941501 1 0.0
-5.067295 -5.067295 1 0.0
-3.745187 -3.745187 1 0.0
-2.477307 -2.477307 1 0.0
-2.775033 -2.775033 1 0.0
-2.72543 -2.72543 1 0.0
-7.899861 -1.843847 1 0.0
-2.001345 -2.001345 1 0.0
-0.694665 -0.694665 1 0.0
-0.143643 -0.143643 1 0.0
-3.83985 -1.614025 1 0.0
-8.167065 -1.512788 1 0.0
-2.72543 -1.329855 1 0.0
-2.224802 -2.224802 1 0.0
-2.38907 -1.263865 1 0.0
-6.537967 -0.713412 1 0.0
-1.267196 -0.764104 1 0.0
-2.001345 -0.621275 1 0.0
-3.37352 -3.37352 1 0.0
-7.048126 -1.536341 1 0.0
-7.232485 -7.232485 1 0.0
-4.744556 -1.348452 1 0.0
-3.107887 -3.107887 1 0.0
-1.272971 -1.21383 1 0.0
-8.730229 -1.369003 1 0.0
-4.120134 -0.943606 1 0.0
-2.713519 -2.713519 1 0.0
-1.58313 -0.801113 1 0.0
-0.863242 -0.714306 1 0.0
-3.035768 -0.870729 1 0.0
-1.002385 -1.002385 1 0.0
-3.489051 -3.489051 1 0.0
-2.273198 -2.273198 1 0.0
-4.025304 -4.025304 1 0.0
-6.302326 -0.96734 1 0.0
-2.78661 -2.78661 1 0.0
-1.678372 -1.678372 1 0.0
-6.090118 -6.090118 1 0.0
-3.571952 -3.571952 1 0.0
-1.189412 -1.189412 1 0.0
-1.951821 -1.951821 1 0.0
-1.714842 -1.714842 1 0.0
-5.998069 -1.75859 1 0.0
-3.657296 -3.657296 1 0.0
-5.777047 -5.777047 1 0.0
-3.254788 -0.853232 1 0.0
-7.605582 -2.362998 1 0.0
-4.007963 -0.867005 1 0.0
-11.613797 -2.310487 1 0.0
-1.607821 -1.607821 1 0.0
-13.486118 -0.7263 1 0.0
-1.817422 -1.817422 1 0.0
-6.112112 -6.112112 1 0.0
-11.340393 -3.046037 1 0.0
-4.555229 -4.555229 1 0.0
-8.510784 -2.493403 1 0.0
-2.538077 -2.538077 1 0.0
-2.631039 -2.631039 1 0.0
-5.067295 -0.86412 1 0.0
-5.183215 -5.183215 1 0.0
-1.189412 -0.462865 1 0.0
-2.627022 -2.627022 1 0.0
-2.375285 -2.375285 1 0.0
-3.899316 -1.173544 1 0.0
-2.595094 -2.595094 1 0.0
-4.521596 -1.337198 1 0.0
-2.57606 -2.57606 1 0.0
-7.633114 -7.633114 1 0.0
-5.80579 -0.918689 1 0.0
-6.544846 -6.544846 1 0.0
-3.016238 -0.722857 1 0.0
-6.878602 -6.878602 1 0.0
-15.164273 -1.250938 1 0.0
-2.477307 -2.477307 1 0.0
-5.5858 -1.665637 1 0.0
-4.120134 -1.097142 1 0.0
-2.746376 -2.746376 1 0.0
-2.925071 -1.367727 1 0.0
-6.405932 -6.405932 1 0.0
-3.782955 -0.728798 1 0.0
-3.176395 -0.945524 1 0.0
-1.819684 -0.804241 1 0.0
-4.074891 -4.074891 1 0.0
-2.90614 -2.90614 1 0.0
-1.40655 -0.502549 1 0.0
-2.803734 -0.818119 1 0.0
-3.36715 -3.36715 1 0.0
-11.786057 -11.786057 1 0.0
-6.419435 -6.419435 1 0.0
-2.794079 -2.794079 1 0.0
-6.85934 -6.85934 1 0.0
-10.762707 -1.740061 1 0.0
-4.048538 -1.571483 1 0.0
-15.270973 -2.829386 1 0.0
-2.18893 -2.18893 1 0.0
-3.184406 -1.693649 1 0.0
-14.071215 -1.39966 1 0.0
-7.545811 -7.545811 1 0.0
-1.634765 -1.634765 1 0.0
-4.944539 -4.944539 1 0.0
-0.709309 -0.709309 1 0.0
-10.63476 -1.736955 1 0.0
-1.672092 -0.759822 1 0.0
-2.245154 -2.245154 1 0.0
-3.703475 -3.703475 1 0.0
-6.797878 -6.797878 1 0.0
-4.03406 -4.03406 1 0.0
-3.602678 -3.602678 1 0.0
-2.868214 -2.868214 1 0.0
-3.9715 -3.9715 1 0.0
-2.362456 -2.362456 1 0.0
-7.857371 -7.857371 1 0.0
-5.177314 -5.177314 1 0.0
-1.432275 -1.432275 1 0.0
-2.627336 -0.952071 1 0.0
-2.638282 -1.221257 1 0.0
-7.57809 -7.57809 1 0.0
-13.169233 -1.976043 1 0.0
-4.93804 -4.93804 1 0.0
-5.503615 -5.503615 1 0.0
-8.739959 -1.202244 1 0.0
-0.954421 -0.954421 1 0.0
-1.341026 -1.341026 1 0.0
-2.289073 -0.911601 1 0.0
-3.960837 -1.048439 1 0.0
-1.757329 -0.412885 1 0.0
-3.281895 -3.281895 1 0.0
-2.920596 -0.891243 1 0.0
-8.306269 -2.832962 1 0.0
-1.552941 -0.931278 1 0.0
-1.053739 -1.053739 1 0.0
-2.526522 -2.526522 1 0.0
-1.385889 -1.385889 1 0.0
-2.850605 -2.850605 1 0.0
-0.980979 -0.980979 1 0.0
-2.75339 -2.75339 1 0.0
-3.350655 -3.350655 1 0.0
-5.879802 -5.879802 1 0.0
-1.994666 -1.994666 1 0.0
-3.526715 -3.526715 1 0.0
-2.728574 -0.667547 1 0.0
-4.466778 -4.466778 1 0.0
-7.262458 -7.262458 1 0.0
-6.713708 -6.713708 1 0.0
-4.694845 -1.5299 1 0.0
-5.97418 -1.917022 1 0.0
-10.72949 -10.72949 1 0.0
-6.559981 -6.559981 1 0.0
-3.482822 -0.637149 1 0.0
-2.07393 -2.07393 1 0.0
-0.646355 -0.646355 1 0.0
-1.909866 -1.909866 1 0.0
-10.677457 -3.408224 1 0.0
-12.363707 -1.499394 1 0.0
-0.659808 -0.659808 1 0.0
-6.610163 -6.610163 1 0.0
-4.979361 -4.979361 1 0.0
-7.998583 -7.998583 1 0.0
-7.633466 -7.633466 1 0.0
-2.885377 -2.885377 1 0.0
-2.592665 -2.592665 1 0.0
-2.324396 -0.784322 1 0.0
-3.087879 -3.087879 1 0.0
-4.1545 -4.1545 1 0.0
-2.661582 -1.091148 1 0.0
-1.043517 -1.043517 1 0.0
-7.85318 -1.793765 1 0.0
-0.919313 -0.878153 1 0.0
-0.48855 -0.48855 1 0.0
-6.424891 -1.160999 1 0.0
-3.862091 -3.862091 1 0.0
-3.695017 -1.380575 1 0.0
-4.0519 -4.0519 1 0.0
-8.709941 -1.903307 1 0.0
-7.683643 -7.683643 1 0.0
-2.156664 -2.156664 1 0.0
-1.176311 -1.176311 1 0.0
-0.275384 -0.275384 1 0.0
-4.002064 -2.407615 1 0.0
-3.614229 -1.039221 1 0.0
-0.492391 -0.296254 1 0.0
-2.155642 -2.155642 1 0.0
-1.123659 -1.123659 1 0.0
-3.536012 -3.536012 1 0.0
-1.613036 -1.613036 1 0.0
-1.5916 -1.5916 1 0.0
-0.891685 -0.891685 1 0.0
-3.508264 -3.508264 1 0.0
-0.877575 -0.877575 1 0.0
-2.227672 -0.275624 1 0.0
-0.545553 -0.545553 1 0.0
-1.024556 -1.024556 1 0.0
-2.455785 -2.455785 1 0.0
-2.219766 -0.729456 1 0.0
-2.621553 -0.337378 1 0.0
-1.037317 -1.037317 1 0.0
-6.810617 -3.06593 1 0.0
-0.944594 -0.937648 1 0.0
-0.142553 -0.142553 1 0.0
-2.998899 -2.655386 1 0.0
-1.864924 -1.864924 1 0.0
-2.700726 -1.318061 1 0.0
-1.784807 -1.487915 1 0.0
-0.404296 -0.404296 1 0.0
-1.298763 -1.298763 1 0.0
-1.286619 -0.649364 1 0.0
-1.328953 -0.200955 1 0.0
-0.545553 -0.545553 1 0.0
-0.151437 -0.151437 1 0.0
-4.220639 -1.096572 1 0.0
-4.095571 -1.724543 1 0.0
-29.377935 -1.615817 1 0.0
-0.909035 -0.885226 1 0.0
-6.430434 -4.847103 1 0.0
-3.982431 -1.418835 1 0.0
-2.219766 -1.422205 1 0.0
-1.512273 -0.367332 1 0.0
-1.052074 -0.77231 1 0.0
-0.680442 -0.680442 1 0.0
-0.928555 -0.162242 1 0.0
-5.683398 -0.987417 1 0.0
-5.139167 -0.507748 1 0.0
-1.669422 -0.569901 1 0.0
-3.965711 -1.116577 1 0.0
-0.392299 -0.392299 1 0.0
-1.726779 -0.797972 1 0.0
-1.150905 -0.778475 1 0.0
-1.774219 -0.412358 1 0.0
-5.250078 -0.781925 1 0.0
-3.648499 -3.648499 1 0.0
-1.25699 -1.25699 1 0.0
-0.609502 -0.609502 1 0.0
-0.223849 -0.223849 1 0.0
-2.078697 -2.078697 1 0.0
-0.507414 -0.507414 1 0.0
-2.49587 -2.49587 1 0.0
-1.68055 -1.572356 1 0.0
-1.319125 -0.915913 1 0.0
-1.864924 -1.864924 1 0.0
-1.674113 -1.674113 1 0.0
-0.864887 -0.507632 1 0.0
-0.123301 -0.123301 1 0.0
-3.085467 -0.735915 1 0.0
-0.525671 -0.525671 1 0.0
-0.457512 -0.457512 1 0.0
-4.066719 -0.885338 1 0.0
-5.827238 -1.222136 1 0.0
-5.074937 -0.712401 1 0.0
-9.944169 -1.314186 1 0.0
-0.675665 -0.675665 1 0.0
-0.207881 -0.207881 1 0.0
-4.341673 -1.010259 1 0.0
-1.779588 -0.746627 1 0.0
-3.305326 -0.338141 1 0.0
-1.615097 -1.615097 1 0.0
-2.532763 -1.308377 1 0.0
-1.561854 -0.857934 1 0.0
-1.770498 -0.328099 1 0.0
-5.775774 -1.096517 1 0.0
-1.864924 -1.864924 1 0.0
-3.780129 -1.38195 1 0.0
-0.787222 -0.787222 1 0.0
-4.657238 -4.657238 1 0.0
-3.950467 -3.950467 1 0.0
-6.752372 -1.528895 1 0.0
-3.658312 -3.658312 1 0.0
-1.129919 -1.129919 1 0.0
-1.978142 -1.197289 1 0.0
-3.950467 -3.950467 1 0.0
-3.482822 -0.64209 1 0.0
-5.114245 -0.94839 1 0.0
-5.411723 -5.411723 1 0.0
-1.548816 -1.548816 1 0.0
-4.904898 -1.822335 1 0.0
-1.735355 -1.735355 1 0.0
-8.810202 -8.810202 1 0.0
-4.891016 -1.180937 1 0.0
-12.447529 -12.447529 1 0.0
-9.657717 -9.657717 1 0.0
-3.653126 -0.793883 1 0.0
-5.026301 -5.026301 1 0.0
-0.709187 -0.709187 1 0.0
-4.719822 -1.096419 1 0.0
-5.924598 -5.924598 1 0.0
-3.429656 -3.429656 1 0.0
-3.894032 -0.968325 1 0.0
-4.476154 -4.476154 1 0.0
-5.245339 -5.245339 1 0.0
-8.819696 -8.819696 1 0.0
-2.225038 -0.742778 1 0.0
-1.922523 -0.591476 1 0.0
-3.628136 -3.628136 1 0.0
-9.524311 -1.744562 1 0.0
-4.476154 -4.476154 1 0.0
-18.444489 -2.031701 1 0.0
-29.08111 -1.201912 1 0.0
-7.951375 -7.951375 1 0.0
-8.744968 -1.830457 1 0.0
-19.230632 -1.788807 1 0.0
-12.137037 -2.043653 1 0.0
-10.261933 -10.261933 1 0.0
-1.995909 -1.995909 1 0.0
-1.297426 -1.297426 1 0.0
-0.713086 -0.713086 1 0.0
-3.072247 -3.072247 1 0.0
-9.761853 -1.282957 1 0.0
-6.032093 -1.541237 1 0.0
-0.111679 -0.111679 1 0.0
-2.763077 -2.763077 1 0.0
-3.278816 -0.877148 1 0.0
-1.694749 -1.694749 1 0.0
-9.031732 -9.031732 1 0.0
-6.788424 -2.16219 1 0.0
-2.929242 -2.929242 1 0.0
-2.335943 -1.098877 1 0.0
-2.90943 -1.323366 1 0.0
-2.364996 -2.364996 1 0.0
-15.246234 -0.751556 1 0.0
-9.338278 -1.620463 1 0.0
-3.975704 -0.763742 1 0.0
-1.219991 -1.219991 1 0.0
-3.769577 -1.378117 1 0.0
-11.332923 -2.572821 1 0.0
-1.970092 -0.655966 1 0.0
-2.846996 -0.317727 1 0.0
-1.025054 -1.025054 1 0.0
-0.728309 -0.717299 1 0.0
-7.770451 -7.770451 1 0.0
-3.574134 -3.574134 1 0.0
-3.061893 -3.061893 1 0.0
-3.268874 -3.268874 1 0.0
-3.68612 -1.36578 1 0.0
-4.513458 -4.513458 1 0.0
-1.431385 -1.431385 1 0.0
-1.002363 -1.002363 1 0.0
-1.212526 -1.212526 1 0.0
-5.400355 -5.400355 1 0.0
-0.362098 -0.362098 1 0.0
-0.766036 -0.766036 1 0.0
-2.741286 -2.741286 1 0.0
-4.866742 -0.880675 1 0.0
-1.879276 -1.879276 1 0.0
-0.842339 -0.842339 1 0.0
-2.071252 -2.071252 1 0.0
-4.11984 -0.948641 1 0.0
-1.846864 -1.846864 1 0.0
-9.020771 -1.434964 1 0.0
-8.287161 -1.580507 1 0.0
-4.624222 -4.624222 1 0.0
-6.170639 -6.170639 1 0.0
-20.634422 -1.647153 1 0.0
-4.009223 -4.009223 1 0.0
-4.857047 -4.857047 1 0.0
-3.254352 -3.254352 1 0.0
-5.825712 -1.061667 1 0.0
-6.922632 -6.922632 1 0.0
-5.719482 -5.719482 1 0.0
-4.61483 -4.61483 1 0.0
-3.887675 -3.887675 1 0.0
-4.91199 -1.558571 1 0.0
-1.835646 -1.835646 1 0.0
-16.74883 -1.49682 1 0.0
-5.163645 -5.163645 1 0.0
-0.575135 -0.575135 1 0.0
-1.796632 -0.452581 1 0.0
-4.330265 -4.330265 1 0.0
-7.364206 -7.364206 1 0.0
-9.751659 -9.751659 1 0.0
-8.201426 -0.730004 1 0.0
-6.428352 -6.428352 1 0.0
-13.866672 -2.149757 1 0.0
-5.089468 -5.089468 1 0.0
-3.223147 -3.223147 1 0.0
-4.926712 -1.141101 1 0.0
-7.597139 -7.597139 1 0.0
-2.323019 -2.323019 1 0.0
-2.374908 -2.374908 1 0.0
-1.506859 -0.83727 1 0.0
-8.075899 -0.807642 1 0.0
-3.417245 -3.417245 1 0.0
-4.249161 -4.249161 1 0.0
-3.417245 -3.417245 1 0.0
-1.962113 -1.962113 1 0.0
-4.584221 -4.584221 1 0.0
-5.022198 -5.022198 1 0.0
-4.636317 -0.499229 1 0.0
-7.00971 -7.00971 1 0.0
-5.937485 -5.937485 1 0.0
-4.618077 -4.618077 1 0.0
-5.317674 -1.554206 1 0.0
-4.758577 -4.758577 1 0.0
-5.137126 -5.137126 1 0.0
-14.540872 -14.540872 1 0.0
-1.870514 -1.870514 1 0.0
-5.57594 -1.573133 1 0.0
-0.800639 -0.800639 1 0.0
-16.940899 -3.562181 1 0.0
-1.038862 -0.65736 1 0.0
-1.749491 -1.749491 1 0.0
-0.91591 -0.91591 1 0.0
-0.890365 -0.890365 1 0.0
-10.389841 -2.710746 1 0.0
-5.925437 -5.925437 1 0.0
-7.080801 -2.231658 1 0.0
-2.741692 -2.741692 1 0.0
-4.389971 -4.389971 1 0.0
-1.527962 -0.498585 1 0.0
-5.499449 -2.480583 1 0.0
-2.243572 -1.252712 1 0.0
-2.195864 -2.195864 1 0.0
-1.527962 -1.527962 1 0.0
-0.750862 -0.750862 1 0.0
-3.027222 -0.874269 1 0.0
-1.844262 -1.844262 1 0.0
-6.423353 -1.909548 1 0.0
-4.155738 -2.308647 1 0.0
-1.654707 -0.339893 1 0.0
-3.4059 -0.741433 1 0.0
-9.531228 -2.628411 1 0.0
-0.843366 -0.843366 1 0.0
-1.654707 -0.670912 1 0.0
-0.252189 -0.252189 1 0.0
-8.831683 -1.611485 1 0.0
-0.841314 -0.841314 1 0.0
-3.915013 -0.726406 1 0.0
-2.123173 -0.434465 1 0.0
-4.340819 -1.153626 1 0.0
-2.467355 -1.490152 1 0.0
-2.648065 -0.759265 1 0.0
-1.864459 -1.477335 1 0.0
-1.312729 -1.022716 1 0.0
-1.899281 -0.714099 1 0.0
-7.657083 -1.869008 1 0.0
-2.069971 -0.48915 1 0.0
-2.283387 -0.437133 1 0.0
-1.375287 -0.502256 1 0.0
-2.446724 -0.673461 1 0.0
-1.452572 -1.452572 1 0.0
-5.989783 -5.989783 1 0.0
-9.579821 -9.579821 1 0.0
-4.258126 -1.213145 1 0.0
-1.799615 -1.799615 1 0.0
-8.701921 -2.167512 1 0.0
-10.679369 -10.679369 1 0.0
-2.07393 -2.07393 1 0.0
-1.38084 -1.38084 1 0.0
-4.992629 -0.967335 1 0.0
-4.077656 -4.077656 1 0.0
-0.969142 -0.969142 1 0.0
-12.610212 -1.954967 1 0.0
-11.782042 -11.782042 1 0.0
-1.09843 -1.09843 1 0.0
-1.959231 -1.959231 1 0.0
-5.414545 -1.171034 1 0.0
-2.855061 -0.78652 1 0.0
-9.849406 -2.837631 1 0.0
-0.196895 -0.196895 1 0.0
-1.799615 -1.799615 1 0.0
-2.887271 -0.556362 1 0.0
-3.811462 -1.088473 1 0.0
-0.72948 -0.699366 1 0.0
-3.388162 -3.388162 1 0.0
-2.401937 -0.83143 1 0.0
-2.393624 -2.393624 1 0.0
-0.637305 -0.637305 1 0.0
-5.925437 -5.925437 1 0.0
-2.350658 -2.350658 1 0.0
-2.688673 -2.688673 1 0.0
-3.744018 -3.744018 1 0.0
-1.959231 -1.959231 1 0.0
-3.2126 -1.136994 1 0.0
-5.819321 -5.819321 1 0.0
-8.869561 -8.869561 1 0.0
-4.115618 -4.115618 1 0.0
-7.949351 -0.850498 1 0.0
-7.018464 -0.911129 1 0.0
-0.709187 -0.709187 1 0.0
-7.279425 -7.279425 1 0.0
-0.991543 -0.991543 1 0.0
-3.629595 -3.629595 1 0.0
-8.902461 -8.902461 1 0.0
-2.07393 -2.07393 1 0.0
-9.579821 -9.579821 1 0.0
-7.279425 -7.279425 1 0.0
-13.211191 -1.115098 1 0.0
-4.688991 -4.688991 1 0.0
-6.717734 -6.717734 1 0.0
-1.753813 -0.521449 1 0.0
-1.117734 -1.117734 1 0.0
-1.143841 -1.143841 1 0.0
-9.245789 -9.245789 1 0.0
-5.648859 -1.144731 1 0.0
-16.346434 -1.591545 1 0.0
-5.259061 -5.259061 1 0.0
-3.258381 -3.258381 1 0.0
-1.826269 -1.826269 1 0.0
-0.935063 -0.935063 1 0.0
-6.242694 -1.448482 1 0.0
-4.082782 -4.082782 1 0.0
-13.951505 -0.780715 1 0.0
-1.900464 -0.429312 1 0.0
-7.647399 -7.647399 1 0.0
-2.338637 -0.565521 1 0.0
-1.419882 -0.695669 1 0.0
-5.857271 -0.875177 1 0.0
-2.279667 -1.129768 1 0.0
-4.468056 -4.468056 1 0.0
-3.675362 -3.675362 1 0.0
-4.301634 -1.276091 1 0.0
-3.173703 -3.173703 1 0.0
-7.200954 -7.200954 1 0.0
-1.042773 -1.042773 1 0.0
-10.655216 -1.042653 1 0.0
-3.935883 -3.935883 1 0.0
-12.758861 -12.758861 1 0.0
-26.228447 -26.228447 1 0.0
-4.42015 -4.42015 1 0.0
-3.356238 -3.356238 1 0.0
-4.032054 -1.049552 1 0.0
-1.506617 -0.686791 1 0.0
-2.034321 -2.034321 1 0.0
-4.424447 -4.424447 1 0.0
-9.061302 -1.461883 1 0.0
-4.84425 -4.84425 1 0.0
-9.289133 -1.00108 1 0.0
-5.48004 -1.383285 1 0.0
-0.874156 -0.874156 1 0.0
-1.969152 -1.969152 1 0.0
-0.8098 -0.492461 1 0.0
-0.188858 -0.188858 1 0.0
-1.409812 -1.409812 1 0.0
-2.322272 -2.322272 1 0.0
-1.381423 -0.485547 1 0.0
-0.717474 -0.717474 1 0.0
-1.672668 -1.672668 1 0.0
-4.000105 -4.000105 1 0.0
-1.07741 -1.07741 1 0.0
-0.495937 -0.495937 1 0.0
-1.848034 -1.848034 1 0.0
-4.181443 -0.828453 1 0.0
-2.874333 -2.874333 1 0.0
-1.320208 -0.76765 1 0.0
-1.193541 -1.193541 1 0.0
-2.074219 -1.762399 1 0.0
-5.676279 -0.82302 1 0.0
-1.837582 -1.473173 1 0.0
-1.969946 -0.538669 1 0.0
-1.847297 -0.942147 1 0.0
-1.38966 -1.38966 1 0.0
-3.237194 -0.777505 1 0.0
-2.177467 -0.972139 1 0.0
-2.094498 -2.094498 1 0.0
-1.051804 -0.55908 1 0.0
-2.267861 -2.267861 1 0.0
-1.438405 -1.020664 1 0.0
-0.981961 -0.981961 1 0.0
-2.096267 -1.795934 1 0.0
-4.366635 -4.366635 1 0.0
-1.355315 -1.355315 1 0.0
-8.006714 -8.006714 1 0.0
-3.313781 -3.313781 1 0.0
-1.665325 -1.665325 1 0.0
-2.58442 -2.58442 1 0.0
-1.00502 -1.00502 1 0.0
-5.25814 -5.25814 1 0.0
-5.968199 -5.968199 1 0.0
-5.197075 -0.927397 1 0.0
-10.750852 -0.863171 1 0.0
-9.300657 -9.300657 1 0.0
-7.61373 -1.099786 1 0.0
-4.21678 -4.21678 1 0.0
-8.369792 -1.46239 1 0.0
-6.190243 -6.190243 1 0.0
-4.696354 -4.696354 1 0.0
-11.042752 -11.042752 1 0.0
-5.931941 -1.591753 1 0.0
-9.864097 -2.463236 1 0.0
-7.932488 -7.932488 1 0.0
-3.28536 -0.519051 1 0.0
-12.103741 -1.078114 1 0.0
-11.929268 -1.165241 1 0.0
-6.989578 -0.914457 1 0.0
-2.454919 -2.454919 1 0.0
-0.509375 -0.509375 1 0.0
-0.335154 -0.335154 1 0.0
-2.118357 -0.796367 1 0.0
-1.743492 -0.801972 1 0.0
-2.305598 -2.305598 1 0.0
-2.160634 -1.872456 1 0.0
-4.046677 -4.046677 1 0.0
-11.34605 -11.34605 1 0.0
-9.814876 -9.814876 1 0.0
-20.864648 -20.864648 1 0.0
-3.208253 -3.208253 1 0.0
-4.778538 -0.665928 1 0.0
-4.15786 -4.15786 1 0.0
-6.739659 -6.739659 1 0.0
-6.87104 -6.87104 1 0.0
-2.84455 -2.84455 1 0.0
-10.454073 -10.454073 1 0.0
-6.428344 -6.428344 1 0.0
-3.902872 -0.192226 1 0.0
-15.827394 -1.030441 1 0.0
-2.577 -2.577 1 0.0
-2.062041 -2.062041 1 0.0
-3.267055 -3.267055 1 0.0
-5.340443 -5.340443 1 0.0
-1.215017 -0.605651 1 0.0
-1.193035 -0.589694 1 0.0
-3.329323 -1.618977 1 0.0
-4.675779 -1.306434 1 0.0
-4.783274 -4.783274 1 0.0
-3.333032 -3.333032 1 0.0
-7.12767 -7.12767 1 0.0
-4.137369 -4.137369 1 0.0
-0.639206 -0.639206 1 0.0
-4.364833 -4.364833 1 0.0
-2.949413 -2.949413 1 0.0
-9.603346 -0.535919 1 0.0
-6.570997 -1.55912 1 0.0
-7.12123 -0.782038 1 0.0
-7.821141 -7.821141 1 0.0
-6.336628 -6.336628 1 0.0
-11.794692 -11.794692 1 0.0
-2.023762 -2.023762 1 0.0
-2.830538 -2.830538 1 0.0
-4.013099 -1.402761 1 0.0
-1.61513 -0.822785 1 0.0
-2.444451 -2.444451 1 0.0
-4.592503 -1.201564 1 0.0
-5.103943 -5.103943 1 0.0
-4.874848 -4.874848 1 0.0
-18.949766 -0.861615 1 0.0
-8.369809 -8.369809 1 0.0
-5.948103 -5.948103 1 0.0
-1.327809 -1.327809 1 0.0
-4.028749 -0.976177 1 0.0
-6.185233 -6.185233 1 0.0
-12.843332 -1.833429 1 0.0
-9.78813 -9.78813 1 0.0
-7.825982 -7.825982 1 0.0
-15.715065 -15.715065 1 0.0
-16.575332 -16.575332 1 0.0
-5.34545 -5.34545 1 0.0
-8.190217 -8.190217 1 0.0
-9.82868 -9.82868 1 0.0
-2.324773 -1.14543 1 0.0
-0.476132 -0.476132 1 0.0
-4.452056 -4.452056 1 0.0
-5.780807 -5.780807 1 0.0
-16.812927 -1.796216 1 0.0
-4.281913 -4.281913 1 0.0
-4.990446 -0.851243 1 0.0
-6.329905 -6.329905 1 0.0
-7.982676 -7.982676 1 0.0
-2.702191 -2.702191 1 0.0
-25.383255 -1.470066 1 0.0
-6.289958 -1.718499 1 0.0
-7.661477 -1.33797 1 0.0
-10.899599 -10.899599 1 0.0
-11.997301 -11.997301 1 0.0
-8.562285 -1.527519 1 0.0
-4.10402 -4.10402 1 0.0
-3.727051 -3.727051 1 0.0
-4.335477 -0.822951 1 0.0
-7.325985 -7.325985 1 0.0
-22.085489 -1.127284 1 0.0
-4.434639 -4.434639 1 0.0
-7.198737 -1.815885 1 0.0
-8.905415 -2.330641 1 0.0
-4.391954 -4.391954 1 0.0
-2.527781 -2.527781 1 0.0
-1.532392 -1.532392 1 0.0
-1.380276 -1.380276 1 0.0
-3.78625 -3.78625 1 0.0
-20.130912 -4.203429 1 0.0
-11.656331 -11.656331 1 0.0
-11.014713 -2.568987 1 0.0
-7.197207 -7.197207 1 0.0
-4.762735 -4.762735 1 0.0
-2.223174 -2.223174 1 0.0
-4.190236 -4.190236 1 0.0
-1.736905 -1.736905 1 0.0
-3.206202 -3.206202 1 0.0
-1.360992 -0.6068 1 0.0
-2.892619 -2.892619 1 0.0
-4.453476 -0.791468 1 0.0
-6.108404 -6.108404 1 0.0
-9.455246 -9.455246 1 0.0
-10.397582 -1.809836 1 0.0
-1.935816 -1.935816 1 0.0
-1.0213 -1.0213 1 0.0
-8.216185 -8.216185 1 0.0
-3.338881 -3.338881 1 0.0
-15.872192 -15.872192 1 0.0
-6.275932 -6.275932 1 0.0
-11.946298 -11.946298 1 0.0
-3.99424 -3.99424 1 0.0
-7.980701 -1.3855 1 0.0
-1.422535 -1.422535 1 0.0
-4.906499 -4.906499 1 0.0
-4.267828 -4.267828 1 0.0
-3.967991 -1.306579 1 0.0
-5.322697 -5.322697 1 0.0
-1.281528 -0.792912 1 0.0
-5.482356 -5.482356 1 0.0
-3.463479 -3.463479 1 0.0
-5.322697 -5.322697 1 0.0
-3.183674 -3.183674 1 0.0
-4.211666 -4.211666 1 0.0
-4.260439 -4.260439 1 0.0
-2.636346 -2.636346 1 0.0
-8.800107 -1.660868 1 0.0
-1.687393 -1.687393 1 0.0
-0.97635 -0.528818 1 0.0
-39.436253 -0.821188 1 0.0
-11.743192 -2.530469 1 0.0
-7.626583 -7.626583 1 0.0
-4.796193 -4.796193 1 0.0
-4.796193 -4.796193 1 0.0
-17.032269 -3.350961 1 0.0
-1.708709 -1.708709 1 0.0
-7.597272 -7.597272 1 0.0
-13.112778 -1.765121 1 0.0
-1.954122 -1.954122 1 0.0
-15.508936 -15.508936 1 0.0
-9.866797 -9.866797 1 0.0
-2.275716 -2.275716 1 0.0
-4.070198 -4.070198 1 0.0
-4.000512 -4.000512 1 0.0
-10.530936 -1.14375 1 0.0
-5.002517 -5.002517 1 0.0
-10.565591 -10.565591 1 0.0
-10.672349 -10.672349 1 0.0
-6.569272 -6.569272 1 0.0
-1.374465 -1.060665 1 0.0
-2.569109 -1.398014 1 0.0
-13.476233 -2.314353 1 0.0
-8.503544 -2.243371 1 0.0
-34.585604 -2.300933 1 0.0
-7.544928 -7.544928 1 0.0
-3.618214 -3.618214 1 0.0
-3.889246 -3.889246 1 0.0
-1.540627 -0.549621 1 0.0
-1.366862 -1.366862 1 0.0
-7.52462 -7.52462 1 0.0
-3.645553 -3.645553 1 0.0
-5.633909 -5.633909 1 0.0
-6.733508 -6.733508 1 0.0
-12.748171 -1.636067 1 0.0
-6.896923 -6.896923 1 0.0
-4.359152 -1.033502 1 0.0
-4.068505 -4.068505 1 0.0
-3.995186 -0.918988 1 0.0
-2.3942 -2.3942 1 0.0
-1.012049 -1.012049 1 0.0
-5.948103 -5.948103 1 0.0
-2.427 -2.427 1 0.0
-5.499717 -5.499717 1 0.0
-6.170569 -1.145037 1 0.0
-6.761137 -6.761137 1 0.0
-5.291091 -5.291091 1 0.0
-3.780414 -3.780414 1 0.0
-1.94947 -1.94947 1 0.0
-3.145233 -3.145233 1 0.0
-1.573065 -1.573065 1 0.0
-2.42213 -1.506241 1 0.0
-4.310176 -1.356616 1 0.0
-1.31068 -1.31068 1 0.0
-11.844738 -11.844738 1 0.0
-2.729276 -2.729276 1 0.0
-4.900946 -4.900946 1 0.0
-1.353195 -0.621011 1 0.0
-4.986663 -4.986663 1 0.0
-3.41064 -1.246627 1 0.0
-7.203215 -0.720137 1 0.0
-1.943497 -0.859906 1 0.0
-3.009117 -0.771178 1 0.0
-4.45115 -4.45115 1 0.0
-3.917755 -3.917755 1 0.0
-1.371022 -1.371022 1 0.0
-3.338881 -3.338881 1 0.0
-3.98017 -1.340128 1 0.0
-3.023492 -3.023492 1 0.0
-3.075887 -3.075887 1 0.0
-6.014513 -6.014513 1 0.0
-2.939375 -1.525273 1 0.0
-2.742717 -1.022081 1 0.0
-10.181618 -1.52417 1 0.0
-4.597679 -4.597679 1 0.0
-1.743458 -1.743458 1 0.0
-6.016307 -6.016307 1 0.0
-10.123974 -10.123974 1 0.0
-3.023492 -3.023492 1 0.0
-8.407791 -8.407791 1 0.0
-6.336628 -6.336628 1 0.0
-4.912209 -1.683143 1 0.0
-4.014285 -4.014285 1 0.0
-2.155534 -2.155534 1 0.0
-5.839545 -5.839545 1 0.0
-3.620077 -3.620077 1 0.0
-14.107044 -14.107044 1 0.0
-5.85216 -5.85216 1 0.0
-5.676031 -5.676031 1 0.0
-13.607468 -13.607468 1 0.0
-18.722478 -18.722478 1 0.0
-2.603486 -2.603486 1 0.0
-8.078997 -8.078997 1 0.0
-7.936916 -7.936916 1 0.0
-21.540461 -0.976117 1 0.0
-2.548326 -2.548326 1 0.0
-5.060874 -5.060874 1 0.0
-0.584404 -0.584404 1 0.0
-0.668043 -0.668043 1 0.0
-1.310394 -1.310394 1 0.0
-5.579053 -0.951351 1 0.0
-2.37634 -2.37634 1 0.0
-1.221648 -1.221648 1 0.0
-0.533705 -0.533705 1 0.0
-1.141163 -0.219676 1 0.0
-2.831704 -2.831704 1 0.0
-2.255843 -1.044143 1 0.0
-2.68815 -2.68815 1 0.0
-2.327455 -1.879186 1 0.0
-4.199361 -0.483713 1 0.0
-3.199904 -0.613549 1 0.0
-2.895327 -2.895327 1 0.0
-1.283371 -0.328066 1 0.0
-1.204531 -1.204531 1 0.0
-4.584099 -2.131065 1 0.0
-3.246968 -0.886623 1 0.0
-5.892808 -0.564454 1 0.0
-5.125511 -1.649574 1 0.0
-1.798701 -1.798701 1 0.0
-6.098522 -1.226948 1 0.0
-6.748656 -6.748656 1 0.0
-1.799745 -1.799745 1 0.0
-2.592755 -2.592755 1 0.0
-3.101372 -0.37113 1 0.0
-2.304857 -0.547855 1 0.0
-6.030418 -0.541848 1 0.0
-12.404392 -1.546142 1 0.0
-6.410724 -6.410724 1 0.0
-3.518956 -1.611253 1 0.0
-4.118075 -1.687411 1 0.0
-3.810508 -2.186775 1 0.0
-11.117635 -11.117635 1 0.0
-4.996193 -4.996193 1 0.0
-8.239018 -8.239018 1 0.0
-16.427249 -3.595048 1 0.0
-28.656922 -4.4976 1 0.0
-0.464128 -0.464128 1 0.0
-3.384048 -0.920459 1 0.0
-1.606653 -1.12308 1 0.0
-4.06816 -4.06816 1 0.0
-5.780807 -5.780807 1 0.0
-5.356746 -0.671111 1 0.0
-7.57509 -7.57509 1 0.0
-7.325985 -7.325985 1 0.0
-10.564649 -1.390046 1 0.0
-7.847965 -1.637981 1 0.0
-4.756439 -4.756439 1 0.0
-12.18278 -12.18278 1 0.0
-5.289361 -5.289361 1 0.0
-9.666871 -9.666871 1 0.0
-6.209402 -6.209402 1 0.0
-0.487124 -0.487124 1 0.0
-2.946358 -2.946358 1 0.0
-20.157439 -20.157439 1 0.0
-18.704473 -18.704473 1 0.0
-26.01825 -2.466422 1 0.0
-5.580329 -5.580329 1 0.0
-1.757049 -0.972758 1 0.0
-2.784422 -2.784422 1 0.0
-10.413056 -1.99371 1 0.0
-10.763263 -3.036376 1 0.0
-3.211423 -3.211423 1 0.0
-4.27918 -4.27918 1 0.0
-0.661963 -0.501803 1 0.0
-0.985448 -0.985448 1 0.0
-1.467414 -1.467414 1 0.0
-7.580815 -7.580815 1 0.0
-3.440456 -3.440456 1 0.0
-11.974733 -11.974733 1 0.0
-1.677122 -1.677122 1 0.0
-1.130787 -1.130787 1 0.0
-3.130623 -3.130623 1 0.0
-5.434749 -5.434749 1 0.0
-4.195464 -4.195464 1 0.0
-1.670136 -1.159845 1 0.0
-1.824501 -0.811164 1 0.0
-1.915424 -0.72539 1 0.0
-5.001965 -5.001965 1 0.0
-8.241494 -2.338615 1 0.0
-5.066418 -5.066418 1 0.0
-5.504067 -5.504067 1 0.0
-3.528753 -0.833487 1 0.0
-2.99576 -2.99576 1 0.0
-7.815513 -1.073621 1 0.0
-1.288949 -1.288949 1 0.0
-4.831735 -0.55561 1 0.0
-1.655546 -0.512955 1 0.0
-6.069022 -6.069022 1 0.0
-2.550173 -1.325803 1 0.0
-2.969622 -0.793045 1 0.0
-1.939993 -0.69482 1 0.0
-5.413752 -5.413752 1 0.0
-2.965034 -2.965034 1 0.0
-2.288428 -2.288428 1 0.0
-7.150962 -7.150962 1 0.0
-8.594582 -8.594582 1 0.0
-2.048638 -2.048638 1 0.0
-0.367934 -0.367934 1 0.0
-0.852057 -0.852057 1 0.0
-2.632815 -2.632815 1 0.0
-11.014683 -11.014683 1 0.0
-6.272266 -6.272266 1 0.0
-3.556595 -0.941747 1 0.0
-3.316649 -3.316649 1 0.0
-8.654445 -2.68486 1 0.0
-1.553254 -0.978652 1 0.0
-2.890805 -2.890805 1 0.0
-2.808867 -2.808867 1 0.0
-10.529066 -1.309475 1 0.0
-4.250214 -0.79688 1 0.0
-5.459995 -1.05096 1 0.0
-5.630957 -5.630957 1 0.0
-2.673805 -2.673805 1 0.0
-1.657727 -0.976624 1 0.0
-0.173593 -0.173593 1 0.0
-1.052012 -0.411722 1 0.0
-6.934045 -0.943059 1 0.0
-4.242696 -0.891747 1 0.0
-8.152279 -1.398943 1 0.0
-3.356602 -0.984628 1 0.0
-5.244211 -1.344122 1 0.0
-2.314461 -2.314461 1 0.0
-9.736105 -9.736105 1 0.0
-7.393644 -1.726461 1 0.0
-8.306119 -0.910411 1 0.0
-8.322843 -2.433574 1 0.0
-10.754838 -1.766524 1 0.0
-1.555678 -1.555678 1 0.0
-5.6909 -5.6909 1 0.0
-8.972512 -8.972512 1 0.0
-26.693679 -1.041714 1 0.0
-9.15338 -1.818369 1 0.0
-12.264893 -12.264893 1 0.0
-6.331637 -6.331637 1 0.0
-36.183328 -0.866422 1 0.0
-11.600967 -1.095061 1 0.0
-6.918335 -6.918335 1 0.0
-14.573211 -14.573211 1 0.0
-7.204035 -0.744367 1 0.0
-1.835646 -1.835646 1 0.0
-0.96709 -0.96709 1 0.0
-6.266373 -6.266373 1 0.0
-9.515347 -2.099509 1 0.0
-1.255666 -1.241946 1 0.0
-6.453052 -6.453052 1 0.0
-0.853022 -0.853022 1 0.0
-3.399869 -3.010622 1 0.0
-29.65906 -0.971507 1 0.0
-1.462729 -1.005544 1 0.0
-3.968508 -3.968508 1 0.0
-2.14933 -0.572705 1 0.0
-1.698915 -1.698915 1 0.0
-3.535202 -0.687309 1 0.0
-7.022523 -7.022523 1 0.0
-3.90205 -0.696558 1 0.0
-3.952005 -1.082962 1 0.0
-4.003963 -4.003963 1 0.0
-0.765247 -0.765247 1 0.0
-1.153826 -1.153826 1 0.0
-2.695094 -2.695094 1 0.0
-3.018474 -3.018474 1 0.0
-1.108961 -1.108961 1 0.0
-7.498547 -1.298811 1 0.0
-10.530138 -10.530138 1 0.0
-5.782726 -0.691127 1 0.0
-5.299811 -5.299811 1 0.0
-4.310998 -4.310998 1 0.0
-7.787577 -7.787577 1 0.0
-3.666948 -0.600475 1 0.0
-3.519875 -3.519875 1 0.0
-10.475828 -10.475828 1 0.0
-8.965642 -8.965642 1 0.0
-8.966034 -8.966034 1 0.0
-1.312682 -1.312682 1 0.0
-4.42015 -4.42015 1 0.0
-2.066637 -2.066637 1 0.0
-1.732101 -1.732101 1 0.0
-7.028853 -7.028853 1 0.0
-13.31949 -13.31949 1 0.0
-21.0155 -21.0155 1 0.0
-0.572715 -0.572715 1 0.0
-10.218648 -0.800805 1 0.0
-7.879063 -1.271106 1 0.0
-4.61483 -4.61483 1 0.0
-3.624584 -3.624584 1 0.0
-10.057697 -1.00057 1 0.0
-0.985448 -0.985448 1 0.0
-6.278388 -6.278388 1 0.0
-10.757014 -2.346433 1 0.0
-21.778743 -1.146494 1 0.0
-9.980754 -9.980754 1 0.0
-10.827088 -10.827088 1 0.0
-4.800441 -4.800441 1 0.0
-1.261359 -0.785851 1 0.0
-1.97894 -1.97894 1 0.0
-6.916839 -3.055195 1 0.0
-1.597456 -1.41152 1 0.0
-2.676201 -1.003845 1 0.0
-4.680349 -4.680349 1 0.0
-3.030545 -3.030545 1 0.0
-6.628749 -6.628749 1 0.0
-3.461012 -3.461012 1 0.0
-3.157994 -3.157994 1 0.0
-5.908162 -5.908162 1 0.0
-3.220877 -3.220877 1 0.0
-3.625827 -3.625827 1 0.0
-8.83032 -2.290174 1 0.0
-2.419786 -2.419786 1 0.0
-20.087367 -5.519168 1 0.0
-9.224698 -9.224698 1 0.0
-7.032778 -2.150029 1 0.0
-6.735665 -1.730347 1 0.0
-4.183306 -4.183306 1 0.0
-3.305301 -3.305301 1 0.0
-4.251884 -4.251884 1 0.0
-37.322198 -0.811393 1 0.0
-0.928574 -0.928574 1 0.0
-6.060267 -0.655956 1 0.0
-5.563079 -5.563079 1 0.0
-11.875246 -11.875246 1 0.0
-9.669137 -9.669137 1 0.0
-19.299186 -19.299186 1 0.0
-26.202407 -1.906875 1 0.0
-6.912925 -0.742336 1 0.0
-2.203149 -2.203149 1 0.0
-7.841348 -7.841348 1 0.0
-8.795695 -8.795695 1 0.0
-15.625347 -15.625347 1 0.0
-11.992189 -2.255335 1 0.0
-13.424785 -13.424785 1 0.0
-8.575982 -8.575982 1 0.0
-7.065856 -7.065856 1 0.0
-14.408887 -14.408887 1 0.0
-46.238978 -1.632007 1 0.0
-13.24227 -13.24227 1 0.0
-10.832422 -10.832422 1 0.0
-2.451539 -2.451539 1 0.0
-0.734731 -0.367337 1 0.0
-1.097598 -1.097598 1 0.0
-8.517178 -8.517178 1 0.0
-11.008652 -11.008652 1 0.0
-4.946709 -4.946709 1 0.0
-3.118763 -3.118763 1 0.0
-11.769858 -2.232767 1 0.0
-5.126995 -5.126995 1 0.0
-5.38226 -5.38226 1 0.0
-11.235825 -1.347837 1 0.0
-17.838819 -17.838819 1 0.0
-8.38746 -8.38746 1 0.0
-10.869307 -10.869307 1 0.0
-5.260543 -5.260543 1 0.0
-4.474912 -4.474912 1 0.0
-24.998551 -2.677003 1 0.0
-8.357023 -8.357023 1 0.0
-11.021611 -11.021611 1 0.0
-29.505048 -1.722376 1 0.0
-11.012432 -2.354853 1 0.0
-9.64106 -9.64106 1 0.0
-14.914335 -0.440283 1 0.0
-7.511458 -7.511458 1 0.0
-8.884641 -8.884641 1 0.0
-3.424946 -0.371539 1 0.0
-1.525924 -0.852741 1 0.0
-4.699155 -4.699155 1 0.0
-4.564633 -0.499711 1 0.0
-3.310715 -3.310715 1 0.0
-2.266229 -0.487057 1 0.0
-2.045234 -0.855768 1 0.0
-0.990195 -0.990195 1 0.0
-4.520671 -4.520671 1 0.0
-5.972915 -5.972915 1 0.0
-0.265322 -0.265322 1 0.0
-0.699704 -0.694011 1 0.0
-4.727764 -2.043553 1 0.0
-0.668414 -0.668414 1 0.0
-1.532392 -1.532392 1 0.0
-2.805017 -0.55228 1 0.0
-2.09506 -0.384998 1 0.0
-8.362638 -8.362638 1 0.0
-6.813763 -6.813763 1 0.0
-5.102887 -1.328941 1 0.0
-3.416687 -3.416687 1 0.0
-0.744104 -0.744104 1 0.0
-5.196807 -0.562521 1 0.0
-2.230891 -2.230891 1 0.0
-3.314997 -3.314997 1 0.0
-6.468012 -1.062586 1 0.0
-3.052074 -3.052074 1 0.0
-4.67001 -0.66598 1 0.0
-8.888938 -8.888938 1 0.0
-7.841845 -7.841845 1 0.0
-2.660149 -2.660149 1 0.0
-5.292157 -5.292157 1 0.0
-3.548299 -3.548299 1 0.0
-4.920824 -4.920824 1 0.0
-61.163713 -4.065933 1 0.0
-0.715902 -0.715902 1 0.0
-4.510779 -4.510779 1 0.0
-3.612694 -3.612694 1 0.0
-7.169222 -7.169222 1 0.0
-3.68277 -0.939554 1 0.0
-3.001721 -0.70378 1 0.0
-12.983047 -12.983047 1 0.0
-3.709558 -3.709558 1 0.0
-9.424067 -9.424067 1 0.0
-2.599109 -1.531208 1 0.0
-1.839451 -1.839451 1 0.0
-1.288092 -1.288092 1 0.0
-14.158938 -1.540424 1 0.0
-14.382947 -14.382947 1 0.0
-20.23173 -20.23173 1 0.0
-3.495779 -3.495779 1 0.0
-7.241591 -1.58926 1 0.0
-3.816713 -3.816713 1 0.0
-2.586421 -1.078606 1 0.0
-4.125059 -4.125059 1 0.0
-14.420244 -3.488374 1 0.0
-6.753665 -6.753665 1 0.0
-4.150683 -4.150683 1 0.0
-5.826826 -1.614635 1 0.0
-1.029836 -0.504897 1 0.0
-4.821426 -4.821426 1 0.0
-4.267471 -4.267471 1 0.0
-8.377251 -8.377251 1 0.0
-6.751618 -1.494118 1 0.0
-9.4101 -9.4101 1 0.0
-7.284371 -7.284371 1 0.0
-1.374465 -1.374465 1 0.0
-6.929774 -2.118514 1 0.0
-1.63359 -1.63359 1 0.0
-4.713271 -4.713271 1 0.0
-18.314844 -1.577974 1 0.0
-5.920194 -1.890003 1 0.0
-11.199786 -11.199786 1 0.0
-23.052529 -1.984677 1 0.0
-9.668174 -1.602013 1 0.0
-11.993491 -11.993491 1 0.0
-14.408887 -14.408887 1 0.0
-11.716602 -11.716602 1 0.0
-1.34912 -0.70498 1 0.0
-0.532499 -0.532499 1 0.0
-2.193472 -0.793229 1 0.0
-5.880733 -5.880733 1 0.0
-2.245154 -2.245154 1 0.0
-8.019939 -1.884352 1 0.0
-3.067906 -3.067906 1 0.0
-5.785379 -5.785379 1 0.0
-8.716023 -1.151026 1 0.0
-7.244181 -7.244181 1 0.0
-2.245154 -2.245154 1 0.0
-1.001635 -1.001635 1 0.0
-5.826826 -5.826826 1 0.0
-7.914539 -1.006454 1 0.0
-3.548299 -3.548299 1 0.0
-3.402172 -1.072626 1 0.0
-1.533836 -1.533836 1 0.0
-0.800312 -0.696106 1 0.0
-0.791514 -0.791514 1 0.0
-4.371137 -4.371137 1 0.0
-0.992874 -0.49848 1 0.0
-0.711879 -0.711879 1 0.0
-2.198945 -2.198945 1 0.0
-3.416925 -3.416925 1 0.0
-0.248176 -0.248176 1 0.0
-0.7564 -0.643323 1 0.0
-7.994691 -1.924364 1 0.0
-1.758076 -1.358541 1 0.0
-0.876861 -0.654241 1 0.0
-5.036662 -5.036662 1 0.0
-0.972561 -0.836846 1 0.0
-1.60125 -1.247047 1 0.0
-0.367934 -0.367934 1 0.0
-1.327809 -1.327809 1 0.0
-2.498227 -2.498227 1 0.0
-4.41918 -1.29041 1 0.0
-0.383916 -0.383916 1 0.0
-1.029757 -1.029757 1 0.0
-1.376629 -1.376629 1 0.0
-1.506617 -1.399218 1 0.0
-0.843128 -0.413608 1 0.0
-5.977373 -5.977373 1 0.0
-1.80905 -1.80905 1 0.0
-2.943977 -2.943977 1 0.0
-6.166926 -6.166926 1 0.0
-6.530633 -1.463707 1 0.0
-1.903513 -0.695088 1 0.0
-0.191109 -0.191109 1 0.0
-5.719781 -0.957233 1 0.0
-0.90266 -0.90266 1 0.0
-2.198945 -2.198945 1 0.0
-1.140561 -0.627263 1 0.0
-4.579048 -4.579048 1 0.0
-2.975427 -1.464608 1 0.0
-2.300086 -0.855041 1 0.0
-0.617163 -0.617163 1 0.0
-0.972561 -0.729962 1 0.0
-3.495779 -3.495779 1 0.0
-0.711879 -0.711879 1 0.0
-2.209766 -0.968085 1 0.0
-5.787263 -5.787263 1 0.0
-0.933857 -0.55552 1 0.0
-1.663994 -1.663994 1 0.0
-0.7564 -0.469385 1 0.0
-0.950279 -0.950279 1 0.0
-3.495779 -3.495779 1 0.0
-2.943977 -2.943977 1 0.0
-4.594997 -2.288724 1 0.0
-2.458677 -1.961386 1 0.0
-7.994465 -1.460681 1 0.0
-0.152456 -0.152456 1 0.0
-1.235147 -0.547068 1 0.0
-1.60125 -1.498677 1 0.0
-2.636904 -0.82849 1 0.0
-0.473932 -0.473932 1 0.0
-13.656948 -1.15442 1 0.0
-6.820296 -1.535823 1 0.0
-4.456131 -1.370961 1 0.0
-5.487382 -5.487382 1 0.0
-0.776537 -0.776537 1 0.0
-1.461298 -0.870376 1 0.0
-2.394274 -2.394274 1 0.0
-4.614408 -4.614408 1 0.0
-2.735194 -2.735194 1 0.0


==> addresspairsranksparse.dat <==
-32.911659 -1.052002 1 0.0
-40.271519 -3.719002 1 0.0
-18.187745 -2.076674 1 0.0
-28.46833 -1.848663 1 0.0
-13.919393 -2.632625 1 0.0
-15.36572 -2.025731 1 0.0
-18.843766 -1.54657 1 0.0
-19.978877 -1.3057 1 0.0
-28.581397 -28.581397 1 0.0
-10.368582 -1.017074 1 0.0
-9.864282 -0.868791 1 0.0
-35.898244 -2.108097 1 0.0
-13.582049 -1.61962 1 0.0
-18.543372 -2.279529 1 0.0
-23.044316 -1.381155 1 0.0
-11.172902 -2.089365 1 0.0
-21.404221 -1.819461 1 0.0
-11.866112 -0.755218 1 0.0
-17.965012 -3.151714 1 0.0
-19.030404 -19.030404 1 0.0
-20.05615 -2.087822 1 0.0
-17.401424 -17.401424 1 0.0
-23.808831 -23.808831 1 0.0
-15.320449 -15.320449 1 0.0
-21.917504 -21.917504 1 0.0
-10.889795 -1.498798 1 0.0
-15.995413 -2.042321 1 0.0
-18.890641 -2.382397 1 0.0
-13.476533 -1.805941 1 0.0
-24.694437 -1.263134 1 0.0
-42.457277 -3.110316 1 0.0
-19.632878 -3.147122 1 0.0
-31.518275 -2.556444 1 0.0
-14.940209 -14.940209 1 0.0
-16.232331 -16.232331 1 0.0
-29.912997 -29.912997 1 0.0
-30.83351 -30.83351 1 0.0
-31.991888 -0.693664 1 0.0
-24.607773 -3.163526 1 0.0
-11.669766 -1.440176 1 0.0
-25.021266 -0.98406 1 0.0
-21.777595 -21.777595 1 0.0
-26.170696 -0.938137 1 0.0
-37.311209 -0.612521 1 0.0
-190.226158 -0.895337 1 0.0
-6.106748 -2.966141 1 0.0
-18.272975 -18.272975 1 0.0
-8.431863 -1.599618 1 0.0
-9.950406 -0.551421 1 0.0
-10.07092 -2.323695 1 0.0
-24.43876 -1.276998 1 0.0
-6.434974 -0.401639 1 0.0
-12.55059 -0.918227 1 0.0
-15.147226 -1.604834 1 0.0
-14.155225 -1.626679 1 0.0
-16.851529 -1.128524 1 0.0
-11.177012 -1.848102 1 0.0
-63.262164 -1.01006 1 0.0
-20.259136 -0.812961 1 0.0
-17.646591 -1.129767 1 0.0
-7.592649 -0.685789 1 0.0
-8.897097 -0.779442 1 0.0
-8.933399 -2.983084 1 0.0
-17.385383 -1.908785 1 0.0
-9.41596 -3.645071 1 0.0
-5.99074 -2.747249 1 0.0
-10.943718 -0.31175 1 0.0
-15.381452 -4.917616 1 0.0
-4.359727 -2.537021 1 0.0
-14.503057 -2.810064 1 0.0
-6.418791 -2.93446 1 0.0
-17.586559 -3.076395 1 0.0
-7.220769 -2.520433 1 0.0
-8.474041 -3.613556 1 0.0
-5.291811 -2.832178 1 0.0
-12.861074 -1.508572 1 0.0
-10.845683 -3.625581 1 0.0
-6.755439 -2.637986 1 0.0
-40.816011 -0.841891 1 0.0
-42.8324 -2.325838 1 0.0
-10.141404 -2.986296 1 0.0
-11.011403 -0.839292 1 0.0
-22.669255 -1.640293 1 0.0
-12.213798 -0.778713 1 0.0
-25.170963 -3.17586 1 0.0
-13.062305 -2.458012 1 0.0
-12.522903 -2.564353 1 0.0
-5.892699 -3.272346 1 0.0
-13.289452 -3.573109 1 0.0
-12.356265 -2.225987 1 0.0
-14.791592 -1.801885 1 0.0
-14.791592 -2.470782 1 0.0
-31.345318 -1.895169 1 0.0
-18.517816 -5.593638 1 0.0
-12.97275 -2.625683 1 0.0
-9.23113 -2.622421 1 0.0
-22.420811 -3.570536 1 0.0
-16.699798 -2.771921 1 0.0
-24.780212 -4.613458 1 0.0
-20.948587 -3.773912 1 0.0
-9.603584 -3.114171 1 0.0
-13.483304 -2.694009 1 0.0
-19.960308 -3.469369 1 0.0
-6.916188 -2.469828 1 0.0
-9.385275 -3.1605 1 0.0
-6.618349 -2.882437 1 0.0
-7.926572 -2.202897 1 0.0
-5.748766 -3.426393 1 0.0
-3.52915 -2.384722 1 0.0
-7.520264 -2.970159 1 0.0
-11.071229 -3.008787 1 0.0
-5.237093 -3.269816 1 0.0
-26.795881 -3.707315 1 0.0
-5.812154 -2.121049 1 0.0
-7.286722 -3.438804 1 0.0
-14.222699 -3.173108 1 0.0
-5.1236 -2.812608 1 0.0
-5.779043 -2.630619 1 0.0
-12.005089 -1.643745 1 0.0
-8.030863 -0.960759 1 0.0
-6.701023 -2.232974 1 0.0
-14.919421 -2.090913 1 0.0
-17.315246 -1.698656 1 0.0
-30.049426 -2.932189 1 0.0
-19.920086 -1.749753 1 0.0
-27.31 -1.31726 1 0.0
-11.252315 -3.227977 1 0.0
-21.579122 -0.904064 1 0.0
-11.739195 -3.159514 1 0.0
-27.95218 -2.398496 1 0.0
-19.968921 -19.968921 1 0.0
-7.559402 -0.47063 1 0.0
-11.873409 -1.993758 1 0.0
-18.140424 -3.477223 1 0.0
-17.836543 -1.715031 1 0.0
-20.082641 -0.969542 1 0.0
-6.382513 -0.299334 1 0.0
-11.417322 -0.088374 1 0.0
-20.470211 -1.12069 1 0.0
-18.545068 -3.621892 1 0.0
-9.920023 -2.11725 1 0.0
-8.768254 -0.574953 1 0.0
-19.605308 -0.178227 1 0.0
-8.606437 -1.90532 1 0.0
-6.623008 -3.789425 1 0.0
-444.579712 -1.172856 1 0.0
-4.286581 -2.706582 1 0.0
-17.859347 -1.24119 1 0.0
-17.43823 -3.835442 1 0.0
-53.600184 -2.96276 1 0.0
-13.77642 -2.783009 1 0.0
-13.637564 -1.374102 1 0.0
-13.802027 -3.148154 1 0.0
-31.164962 -4.217901 1 0.0
-8.572721 -0.941657 1 0.0
-10.276148 -3.358185 1 0.0
-13.182927 -3.24291 1 0.0
-8.038434 -2.506833 1 0.0
-9.002866 -0.518992 1 0.0
-18.880659 -2.894986 1 0.0
-22.815756 -3.111899 1 0.0
-21.673544 -2.899276 1 0.0
-6.435801 -2.24777 1 0.0
-10.11033 -4.781151 1 0.0
-7.258782 -1.223212 1 0.0
-12.477676 -1.16141 1 0.0
-11.076543 -1.967601 1 0.0
-4.027574 -0.076284 1 0.0
-9.461044 -1.074636 1 0.0
-8.000048 -2.832117 1 0.0
-15.054745 -3.626922 1 0.0
-15.886602 -2.166173 1 0.0
-11.398189 -0.607251 1 0.0
-9.379165 -0.775355 1 0.0
-12.062624 -2.552663 1 0.0
-19.594256 -1.042655 1 0.0
-2.902477 -2.179069 1 0.0
-13.157314 -0.554625 1 0.0
-7.115544 -1.250315 1 0.0
-21.792782 -2.65562 1 0.0
-46.065973 -1.256733 1 0.0
-9.899284 -2.749634 1 0.0
-21.957043 -0.414575 1 0.0
-24.715894 -2.003154 1 0.0
-7.77415 -0.301167 1 0.0
-9.123778 -0.767022 1 0.0
-16.527451 -1.022701 1 0.0
-4.913917 -2.250376 1 0.0
-5.04425 -2.145357 1 0.0
-2.61607 -1.992091 1 0.0
-13.423668 -1.307954 1 0.0
-12.656056 -2.293538 1 0.0
-9.146331 -1.134477 1 0.0
-23.569215 -2.132557 1 0.0
-2.278278 -1.656027 1 0.0
-3.935161 -1.989551 1 0.0
-7.596344 -2.757649 1 0.0
-7.359294 -3.218808 1 0.0
-13.681548 -2.335207 1 0.0
-26.889665 -2.415785 1 0.0
-7.448022 -1.834512 1 0.0
-4.03095 -2.031191 1 0.0
-9.254919 -2.337497 1 0.0
-15.070916 -2.430537 1 0.0
-30.055926 -3.114305 1 0.0
-3.37013 -0.147376 1 0.0
-13.780448 -0.511326 1 0.0
-9.640022 -1.22992 1 0.0
-11.921436 -1.045545 1 0.0
-10.634378 -1.861802 1 0.0
-22.760638 -0.416983 1 0.0
-29.237697 -0.601978 1 0.0
-5.188949 -2.556363 1 0.0
-30.217065 -0.290764 1 0.0
-5.104675 -2.25289 1 0.0
-15.503607 -2.107345 1 0.0
-12.810101 -0.318637 1 0.0
-18.952764 -1.990308 1 0.0
-6.519468 -0.615409 1 0.0
-14.8758 -1.138489 1 0.0
-8.854883 -3.391481 1 0.0
-9.265145 -0.236043 1 0.0
-17.486621 -2.24674 1 0.0
-12.646951 -3.210949 1 0.0
-17.125694 -3.963587 1 0.0
-1.947102 -1.629983 1 0.0
-15.49961 -2.726142 1 0.0
-7.239907 -2.028713 1 0.0
-3.673811 -1.864177 1 0.0
-7.834594 -2.713238 1 0.0
-5.16715 -1.798353 1 0.0
-9.774689 -1.864588 1 0.0
-13.330264 -4.347964 1 0.0
-2.787433 -1.853473 1 0.0
-4.761554 -2.547187 1 0.0
-8.037672 -3.126512 1 0.0
-2.080765 -1.076771 1 0.0
-6.458152 -2.533928 1 0.0
-12.672893 -3.446475 1 0.0
-16.392024 -2.434918 1 0.0
-14.003408 -2.128619 1 0.0
-14.686823 -1.988332 1 0.0
-17.255843 -1.726553 1 0.0
-4.418344 -1.926792 1 0.0
-14.392182 -2.440324 1 0.0
-11.715807 -1.593112 1 0.0
-5.26422 -2.104199 1 0.0
-12.678764 -2.667276 1 0.0
-12.519425 -3.522661 1 0.0
-14.053794 -4.251797 1 0.0
-7.977675 -3.335025 1 0.0
-10.426883 -2.268648 1 0.0
-25.978368 -4.264628 1 0.0
-2.879983 -1.626854 1 0.0
-7.249234 -3.08055 1 0.0
-2.675196 -1.800628 1 0.0
-14.482446 -0.865121 1 0.0
-14.595525 -3.441744 1 0.0
-10.278796 -4.099698 1 0.0
-4.515202 -1.633115 1 0.0
-16.736352 -0.629601 1 0.0
-12.90254 -1.145556 1 0.0
-14.102717 -5.139104 1 0.0
-15.006883 -5.877541 1 0.0
-5.759421 -2.266712 1 0.0
-28.047171 -2.511558 1 0.0
-12.142808 -1.388031 1 0.0
-6.73182 -1.07862 1 0.0
-8.439824 -0.631229 1 0.0
-5.302451 -2.287319 1 0.0
-9.806389 -2.50903 1 0.0
-3.307894 -1.23797 1 0.0
-14.041038 -2.930865 1 0.0
-12.285641 -3.017923 1 0.0
-5.643444 -1.361981 1 0.0
-9.377499 -1.474132 1 0.0
-2.115967 -1.412985 1 0.0
-6.115648 -2.218513 1 0.0
-35.205698 -3.486841 1 0.0
-7.334904 -0.531471 1 0.0
-9.183337 -2.197537 1 0.0
-9.052221 -1.858047 1 0.0
-12.647357 -2.926331 1 0.0
-6.374805 -0.709919 1 0.0
-16.502514 -1.445118 1 0.0
-6.819468 -1.66501 1 0.0
-3.336393 -2.10052 1 0.0
-12.27667 -1.233239 1 0.0
-20.96238 -1.160371 1 0.0
-3.059175 -0.96616 1 0.0
-14.120373 -0.832339 1 0.0
-15.783936 -0.752121 1 0.0
-12.047175 -1.68125 1 0.0
-10.148364 -0.695251 1 0.0
-6.493827 -1.941501 1 0.0
-3.83985 -1.614025 1 0.0
-6.537967 -0.713412 1 0.0
-8.730229 -1.369003 1 0.0
-7.605582 -2.362998 1 0.0
-11.613797 -2.310487 1 0.0
-13.486118 -0.7263 1 0.0
-11.340393 -3.046037 1 0.0
-8.510784 -2.493403 1 0.0
-15.164273 -1.250938 1 0.0
-15.270973 -2.829386 1 0.0
-13.169233 -1.976043 1 0.0
-8.306269 -2.832962 1 0.0
-10.677457 -3.408224 1 0.0
-12.363707 -1.499394 1 0.0
-8.709941 -1.903307 1 0.0
-6.810617 -0.047732 1 0.0
-2.998899 -0.072863 1 0.0
-3.965711 -0.396603 1 0.0
-5.250078 -0.611612 1 0.0
-9.944169 -1.314186 1 0.0
-2.532763 -0.315065 1 0.0
-5.775774 -0.406514 1 0.0
-12.447529 -12.447529 1 0.0
-4.719822 -1.096419 1 0.0
-18.444489 -2.031701 1 0.0
-29.08111 -1.201912 1 0.0
-19.230632 -1.788807 1 0.0
-12.137037 -2.043653 1 0.0
-9.761853 -1.282957 1 0.0
-6.032093 -1.541237 1 0.0
-15.246234 -0.637963 1 0.0
-9.338278 -1.620463 1 0.0
-11.332923 -2.572821 1 0.0
-3.68612 -0.294615 1 0.0
-8.287161 -1.580507 1 0.0
-20.634422 -1.647153 1 0.0
-4.91199 -1.558571 1 0.0
-16.74883 -1.49682 1 0.0
-13.866672 -2.149757 1 0.0
-8.075899 -0.590425 1 0.0
-5.317674 -1.554206 1 0.0
-16.940899 -3.562181 1 0.0
-10.389841 -2.710746 1 0.0
-7.080801 -2.231658 1 0.0
-5.499449 -2.480583 1 0.0
-2.243572 -1.252712 1 0.0
-6.423353 -1.909548 1 0.0
-4.155738 -2.308647 1 0.0
-9.531228 -2.628411 1 0.0
-2.467355 -0.255329 1 0.0
-7.657083 -1.869008 1 0.0
-12.610212 -1.954967 1 0.0
-9.849406 -2.837631 1 0.0
-7.949351 -0.850498 1 0.0
-13.211191 -1.115098 1 0.0
-16.346434 -1.591545 1 0.0
-6.242694 -1.448482 1 0.0
-13.951505 -0.612634 1 0.0
-10.655216 -1.042653 1 0.0
-12.758861 -12.758861 1 0.0
-26.228447 -26.228447 1 0.0
-9.061302 -1.461883 1 0.0
-9.289133 -0.458047 1 0.0
-2.096267 -0.181489 1 0.0
-5.197075 -0.927397 1 0.0
-10.750852 -0.863171 1 0.0
-7.61373 -1.099786 1 0.0
-5.931941 -1.591753 1 0.0
-9.864097 -2.463236 1 0.0
-12.103741 -0.415874 1 0.0
-11.929268 -0.373745 1 0.0
-6.989578 -0.51205 1 0.0
-20.864648 -20.864648 1 0.0
-3.902872 -0.192226 1 0.0
-15.827394 -1.030441 1 0.0
-3.329323 -1.618977 1 0.0
-4.675779 -1.306434 1 0.0
-9.603346 -0.535919 1 0.0
-18.949766 -0.861614 1 0.0
-4.028749 -0.976177 1 0.0
-16.575332 -16.575332 1 0.0
-16.812927 -1.796216 1 0.0
-4.990446 -0.851243 1 0.0
-25.383255 -1.470066 1 0.0
-6.289958 -1.718499 1 0.0
-8.562285 -1.527519 1 0.0
-22.085489 -1.127284 1 0.0
-20.130912 -4.203429 1 0.0
-11.014713 -2.568987 1 0.0
-4.453476 -0.791468 1 0.0
-10.397582 -1.809836 1 0.0
-15.872192 -15.872192 1 0.0
-8.800107 -1.660868 1 0.0
-39.436253 -0.821188 1 0.0
-11.743192 -2.530469 1 0.0
-17.032269 -3.350961 1 0.0
-13.112778 -1.765121 1 0.0
-10.530936 -0.383638 1 0.0
-13.476233 -2.314353 1 0.0
-8.503544 -2.243371 1 0.0
-34.585604 -2.300933 1 0.0
-12.748171 -1.636067 1 0.0
-4.359152 -1.033502 1 0.0
-4.310176 -1.356616 1 0.0
-3.41064 -1.246627 1 0.0
-3.98017 -1.340128 1 0.0
-10.181618 -1.52417 1 0.0
-4.912209 -0.205536 1 0.0
-14.107044 -14.107044 1 0.0
-13.607468 -13.607468 1 0.0
-21.540461 -0.976117 1 0.0
-1.141163 -0.219676 1 0.0
-2.327455 -0.165717 1 0.0
-4.199361 -0.483713 1 0.0
-4.584099 -0.126369 1 0.0
-5.125511 -0.213356 1 0.0
-6.098522 -1.226948 1 0.0
-3.101372 -0.37113 1 0.0
-6.030418 -0.541848 1 0.0
-12.404392 -1.546142 1 0.0
-3.518956 -1.611253 1 0.0
-4.118075 -1.687411 1 0.0
-3.810508 -2.186775 1 0.0
-8.239018 -8.239018 1 0.0
-16.427249 -3.595048 1 0.0
-28.656922 -4.4976 1 0.0
-3.384048 -0.920459 1 0.0
-5.356746 -0.671111 1 0.0
-7.847965 -1.637981 1 0.0
-18.704473 -18.704473 1 0.0
-26.01825 -2.466422 1 0.0
-10.413056 -1.99371 1 0.0
-10.763263 -3.036376 1 0.0
-1.824501 -0.811164 1 0.0
-4.831735 -0.55561 1 0.0
-1.655546 -0.512955 1 0.0
-8.654445 -2.68486 1 0.0
-10.529066 -1.309475 1 0.0
-5.459995 -1.05096 1 0.0
-1.657727 -0.976624 1 0.0
-6.934045 -0.943059 1 0.0
-4.242696 -0.891747 1 0.0
-8.152279 -1.398943 1 0.0
-3.356602 -0.984628 1 0.0
-5.244211 -1.344122 1 0.0
-8.306119 -0.910411 1 0.0
-8.322843 -2.433574 1 0.0
-10.754838 -1.766524 1 0.0
-1.555678 -0.067778 1 0.0
-26.693679 -1.041714 1 0.0
-9.15338 -1.818369 1 0.0
-12.264893 -12.264893 1 0.0
-36.183328 -0.866422 1 0.0
-11.600967 -1.095061 1 0.0
-14.573211 -14.573211 1 0.0
-7.204035 -0.744367 1 0.0
-9.515347 -2.099509 1 0.0
-29.65906 -0.971507 1 0.0
-1.462729 -1.005544 1 0.0
-3.535202 -0.687309 1 0.0
-3.90205 -0.696558 1 0.0
-3.952005 -1.082962 1 0.0
-7.498547 -1.298811 1 0.0
-10.530138 -10.530138 1 0.0
-5.782726 -0.691127 1 0.0
-10.475828 -10.475828 1 0.0
-21.0155 -21.0155 1 0.0
-10.218648 -0.800805 1 0.0
-7.879063 -0.329228 1 0.0
-10.057697 -1.00057 1 0.0
-10.757014 -2.346433 1 0.0
-21.778743 -1.146494 1 0.0
-9.980754 -9.980754 1 0.0
-1.97894 -1.97894 1 0.0
-6.916839 -3.055195 1 0.0
-8.83032 -2.290174 1 0.0
-20.087367 -5.519168 1 0.0
-9.224698 -9.224698 1 0.0
-6.735665 -1.730347 1 0.0
-37.322198 -0.811393 1 0.0
-6.060267 -0.655956 1 0.0
-19.299186 -19.299186 1 0.0
-26.202407 -1.906875 1 0.0
-6.912925 -0.646265 1 0.0
-15.625347 -15.625347 1 0.0
-13.424785 -13.424785 1 0.0
-46.238978 -1.632007 1 0.0
-11.769858 -2.232767 1 0.0
-11.235825 -1.347837 1 0.0
-17.838819 -17.838819 1 0.0
-24.998551 -2.677003 1 0.0
-11.021611 -11.021611 1 0.0
-29.505048 -1.722376 1 0.0
-11.012432 -2.354853 1 0.0
-9.64106 -9.64106 1 0.0
-14.914335 -0.440283 1 0.0
-7.511458 -7.511458 1 0.0
-3.424946 -0.371539 1 0.0
-4.564633 -0.499711 1 0.0
-0.464426 -0.294508 1 0.0
-4.727764 -2.043553 1 0.0
-2.805017 -0.55228 1 0.0
-2.09506 -0.384998 1 0.0
-6.813763 -6.813763 1 0.0
-5.102887 -1.328941 1 0.0
-5.196807 -0.562521 1 0.0
-3.314997 -3.314997 1 0.0
-6.468012 -1.062586 1 0.0
-4.67001 -0.66598 1 0.0
-8.888938 -8.888938 1 0.0
-7.841845 -7.841845 1 0.0
-61.163713 -4.065933 1 0.0
-3.68277 -0.939554 1 0.0
-3.001721 -0.70378 1 0.0
-12.983047 -12.983047 1 0.0
-2.599109 -1.531208 1 0.0
-14.158938 -1.540424 1 0.0
-20.23173 -20.23173 1 0.0
-7.241591 -1.58926 1 0.0
-3.816713 -3.816713 1 0.0
-2.586421 -1.078606 1 0.0
-14.420244 -3.488374 1 0.0
-6.753665 -6.753665 1 0.0
-5.826826 -1.614635 1 0.0
-4.267471 -4.267471 1 0.0
-8.377251 -8.377251 1 0.0
-9.4101 -9.4101 1 0.0
-1.374465 -0.272602 1 0.0
-6.929774 -2.118514 1 0.0
-4.713271 -4.713271 1 0.0
-18.314844 -1.577974 1 0.0
-5.920194 -1.890003 1 0.0
-11.199786 -11.199786 1 0.0
-23.052529 -1.984677 1 0.0
-9.668174 -1.602013 1 0.0
-11.993491 -11.993491 1 0.0
-14.408887 -14.408887 1 0.0
-11.716602 -11.716602 1 0.0
-2.193472 -0.602177 1 0.0
-8.019939 -1.884352 1 0.0
-8.716023 -1.151026 1 0.0
-7.244181 -7.244181 1 0.0
-7.914539 -1.006454 1 0.0
-0.791514 -0.2861 1 0.0
-7.994691 -1.924364 1 0.0
-5.036662 -5.036662 1 0.0
-1.506617 -1.399218 1 0.0
-5.977373 -5.977373 1 0.0
-6.166926 -6.166926 1 0.0
-6.530633 -1.463707 1 0.0
-1.903513 -0.695088 1 0.0
-5.719781 -0.957233 1 0.0
-2.975427 -1.464608 1 0.0
-2.300086 -0.855041 1 0.0
-0.972561 -0.729962 1 0.0
-2.209766 -0.968085 1 0.0
-5.787263 -5.787263 1 0.0
-0.933857 -0.55552 1 0.0
-1.663994 -1.663994 1 0.0
-0.7564 -0.469385 1 0.0
-0.950279 -0.950279 1 0.0
-3.495779 -3.495779 1 0.0
-2.943977 -2.943977 1 0.0
-4.594997 -2.288724 1 0.0
-7.994465 -1.460681 1 0.0
-0.152456 -0.152456 1 0.0
-1.235147 -0.547068 1 0.0
-1.60125 -1.498677 1 0.0
-2.636904 -0.82849 1 0.0
-0.473932 -0.473932 1 0.0
-13.656948 -1.15442 1 0.0
-6.820296 -1.535823 1 0.0
-4.456131 -1.370961 1 0.0
-5.487382 -5.487382 1 0.0
-0.776537 -0.776537 1 0.0
-1.461298 -0.870376 1 0.0
-2.394274 -2.394274 1 0.0
-4.614408 -4.614408 1 0.0
-2.735194 -2.735194 1 0.0


==> addressranksparse.dat <==
-6.365583 -4.855395 3 0.0
-6.920822 -5.224085 3 0.0
-7.856977 -4.611504 3 0.0
-11.78388 -6.11121 3 0.0
-17.608234 -4.29987 3 0.0
-16.416238 -8.414253 3 0.0
-5.942446 -5.174161 3 0.0
-10.77964 -7.361635 3 0.0
-6.734106 -5.327278 3 0.0
-2.737988 -2.714418 3 0.0
-10.824883 -6.848071 3 0.0
-19.060075 -10.676635 3 0.0
-15.271328 -11.409923 3 0.0
-15.017254 -8.301885 3 0.0
-19.480756 -7.684578 3 0.0
-3.087175 -3.174932 3 0.0
-4.448765 -4.204813 3 0.0
-6.739183 -4.711541 3 0.0
-5.910017 -5.515123 3 0.0
-25.811644 -11.759574 3 0.0
-14.871828 -9.78608 3 0.0
-21.921632 -13.249476 3 0.0
-21.240195 -7.585824 3 0.0
-13.841394 -6.505392 3 0.0
-6.774393 -4.402591 3 0.0
-13.549685 -8.642373 3 0.0
-13.401716 -9.085658 3 0.0
-11.465559 -5.874045 3 0.0
-18.615155 -9.31399 3 0.0
-35.968532 -12.163327 3 0.0
-11.786425 -7.263162 3 0.0
-10.706775 -6.252925 3 0.0
-16.218889 -4.359616 3 0.0
-19.478212 -9.165351 3 0.0
-9.463681 -6.853748 3 0.0
-22.905076 -9.068802 3 0.0
-21.42496 -8.752017 3 0.0
-19.280822 -5.103401 3 0.0
-11.40973 -6.537232 3 0.0
-8.251169 -5.506277 3 0.0
-8.670454 -4.76047 3 0.0
-14.644255 -10.313206 3 0.0
-31.980698 -12.663238 3 0.0
-9.239024 -4.259279 3 0.0
-8.961973 -6.828292 3 0.0
-11.938184 -8.041953 3 0.0
-12.813052 -7.50138 3 0.0
-39.284665 -4.741086 3 0.0
-20.312515 -4.951645 3 0.0
-17.783829 -8.455077 3 0.0
-8.823592 -6.367876 3 0.0
-11.011489 -5.85744 3 0.0
-14.048308 -9.311747 3 0.0
-18.341473 -4.934885 3 0.0
-15.537924 -5.624102 3 0.0
-20.69946 -10.310895 3 0.0
-18.507848 -6.412989 3 0.0
-13.70914 -7.684247 3 0.0
-8.552878 -6.524526 3 0.0
-1.346917 -1.464039 3 0.0
-11.077785 -5.9e-05 3 0.0
-8.772585 -4.618386 3 0.0
-4.106401 -3.615509 3 0.0
-7.417622 -6.511299 3 0.0
-11.616154 -8.081376 3 0.0
-13.098986 -9.030552 3 0.0
-6.081952 -4.944609 3 0.0
-4.993943 -3.139104 3 0.0
-7.373808 -5.240942 3 0.0
-10.664409 -7.508765 3 0.0
-13.817773 -6.216532 3 0.0
-11.902207 -7.416155 3 0.0
-2.123607 -1.80691 3 0.0
-3.348274 -2.484995 3 0.0
-6.302232 -4.727695 3 0.0
-20.987502 -12.58317 3 0.0
-48.994443 -10.167723 3 0.0
-39.564399 -11.136884 3 0.0
-7.687148 -6.078545 3 0.0
-3.536524 -2.466059 3 0.0
-1.52001 -1.621195 3 0.0
-0.204543 -0.256308 3 0.0
-2.850323 -2.480682 3 0.0
-2.492859 -2.095365 3 0.0
-15.39859 -2.693012 3 0.0
-0.559926 -0.03002 3 0.0
-9.992113 -6.475242 3 0.0
-14.872215 -7.20743 3 0.0
-23.173804 -2.950548 3 0.0
-48.76066 -0.439975 3 0.0
-9.530766 -7.675457 3 0.0
-14.535945 -1.420354 3 0.0
-5.792425 -4.506171 3 0.0
-13.78227 -4.858631 3 0.0
-9.47132 -4.01831 3 0.0
-6.973555 -0.574924 3 0.0
-6.186036 -4.075295 3 0.0
-8.092365 -5.003649 3 0.0
-13.542075 -7.490065 3 0.0
-7.272401 -3.731505 3 0.0
-7.918611 -5.896558 3 0.0
-5.402406 -3.522273 3 0.0
-5.823631 -4.148634 3 0.0
-3.991464 -4.00322 3 0.0
-10.947395 -6.12662 3 0.0
-5.76866 -2.969006 3 0.0
-5.06402 -4.02068 3 0.0
-8.0067 -4.336292 3 0.0
-5.295186 -3.980455 3 0.0
-4.400184 -3.306976 3 0.0
-24.247357 -1.363545 3 0.0
-3.436606 -0.263577 3 0.0
-5.405702 -4.269779 3 0.0
-7.609202 -6.22176 3 0.0
-5.496929 -3.420653 3 0.0
-7.36486 -4.649688 3 0.0
-41.26758 -0.171366 3 0.0
-13.222632 -7.3e-05 3 0.0
-8.139393 -1e-06 3 0.0
-21.426609 -0.000792 3 0.0
-30.813733 -0.000251 3 0.0
-19.386773 -5.3e-05 3 0.0
-20.017076 -0.001007 3 0.0
-8.810247 -6.286153 3 0.0
-16.707453 -10.38433 3 0.0
-6.830076 -4.331253 3 0.0
-7.86682 -5.516764 3 0.0
-6.045926 -3.846855 3 0.0
-8.202663 -4.820271 3 0.0
-41.190754 -1.91507 3 0.0
-9.28255 -5.642334 3 0.0
-14.346026 -7.667858 3 0.0
-10.197415 -5.06608 3 0.0
-22.130962 -6.690315 3 0.0
-6.753016 -3.374895 3 0.0
-7.948855 -6.269555 3 0.0
-16.72971 -4.211681 3 0.0
-8.442844 -5.380998 3 0.0
-8.8284 -5.311637 3 0.0
-18.198473 -1.953615 3 0.0
-24.781282 -3.871984 3 0.0
-11.945697 -6.773296 3 0.0
-13.311495 -8.014048 3 0.0
-20.192276 -2.918322 3 0.0
-10.01469 -6.892004 3 0.0
-8.855658 -4.891174 3 0.0
-9.1206 -3.869324 3 0.0
-9.812024 -6.170947 3 0.0
-31.263508 -9.064745 3 0.0
-33.822837 -2.602893 3 0.0
-20.022727 -10.263349 3 0.0
-10.741277 -5.364084 3 0.0
-18.760634 -5.09239 3 0.0
-10.273101 -5.7188 3 0.0
-9.19738 -5.859451 3 0.0
-35.994774 -4.2324 3 0.0
-10.051091 -6.366458 3 0.0
-16.574164 -7.816491 3 0.0
-15.578887 -8.288399 3 0.0
-8.732347 -5.4722 3 0.0
-10.956884 -2.204501 3 0.0
-15.628897 -8.401648 3 0.0
-5.564948 -3.337061 3 0.0
-1.094694 -1.334963 3 0.0
-3.003787 -3.436165 3 0.0
-22.084166 -6.205239 3 0.0
-8.961741 -0.487112 3 0.0
-9.923671 -4.773007 3 0.0
-7.046674 -3.304961 3 0.0
-8.410983 -4.087319 3 0.0
-10.067719 -5.131661 3 0.0
-1.825716 -1.420236 3 0.0
-6.680234 -4.023399 3 0.0
-0.981306 -0.19406 3 0.0
-13.998289 -6.834385 3 0.0
-35.653411 -6.654993 3 0.0
-11.100241 -7.255755 3 0.0
-29.141919 -7.604915 3 0.0
-10.346428 -5.350915 3 0.0
-6.107954 -3.801428 3 0.0
-17.787575 -6.62392 3 0.0
-11.458492 -6.814763 3 0.0
-28.608995 -1.312976 3 0.0
-7.645426 -5.161606 3 0.0
-32.218964 -3.715051 3 0.0
-16.209826 -8.811988 3 0.0
-16.693752 -7.93964 3 0.0
-2.792292 -2.296539 3 0.0
-4.427409 -2.849297 3 0.0
-11.21334 -7.240944 3 0.0
-23.165402 -7.529411 3 0.0
-14.682596 -6.879144 3 0.0
-7.764624 -5.614882 3 0.0
-11.434527 -5.151574 3 0.0
-17.126983 -7.902002 3 0.0
-8.68743 -5.210751 3 0.0
-7.713122 -4.202103 3 0.0
-20.80256 -7.299595 3 0.0
-4.057931 -3.091929 3 0.0
-15.923026 -8.902918 3 0.0
-7.922714 -5.178348 3 0.0
-4.587841 -3.498182 3 0.0
-3.946272 -2.956809 3 0.0
-5.019472 -3.645453 3 0.0
-9.612868 -6.539471 3 0.0
-7.027898 -5.485898 3 0.0
-9.492518 -5.290073 3 0.0
-19.000309 -9.003952 3 0.0
-15.371655 -5.945942 3 0.0
-5.711818 -4.725096 3 0.0
-3.444497 -2.736033 3 0.0
-9.588347 -7.014764 3 0.0
-24.34866 -10.921248 3 0.0
-24.908316 -8.396998 3 0.0
-15.333078 -4.369707 3 0.0
-11.236261 -6.350924 3 0.0
-14.141856 -6.260079 3 0.0
-7.377203 -4.135037 3 0.0
-9.091878 -5.748951 3 0.0
-21.671971 -7.393654 3 0.0
-39.295585 -9.040877 3 0.0
-20.052362 -8.938186 3 0.0
-44.78682 -16.765752 3 0.0
-9.135571 -7.314466 3 0.0
-23.069749 -10.908449 3 0.0
-44.785377 -2.3873 3 0.0
-16.411464 -9.89535 3 0.0
-31.701679 -9.104196 3 0.0
-22.936449 -11.592244 3 0.0
-33.741603 -13.638129 3 0.0
-27.102273 -10.908931 3 0.0
-20.523877 -9.063217 3 0.0
-15.627776 -0.997589 3 0.0
-14.60642 -5.319531 3 0.0
-25.046023 -3.404042 3 0.0
-9.102047 -5.776897 3 0.0
-18.978754 -11.420232 3 0.0
-7.556607 -4.54295 3 0.0
-10.290326 -1.281927 3 0.0
-8.818122 -6.758536 3 0.0
-14.893402 -0.943639 3 0.0
-6.995958 -4.703874 3 0.0
-20.829152 -12.932957 3 0.0
-18.309956 -2.232318 3 0.0
-14.207737 -8.705285 3 0.0
-22.10309 -9.085061 3 0.0
-25.340793 -8.060102 3 0.0
-26.502623 -9.332375 3 0.0
-81.52656 -33.908197 3 0.0
-32.005053 -0.000118 3 0.0
-25.806616 -7.511991 3 0.0
-33.965859 -3.9e-05 3 0.0
-32.744532 -6.366486 3 0.0
-12.353166 -0.00018 3 0.0
-23.114296 -1.4e-05 3 0.0
-23.863153 -3.828786 3 0.0
-25.613384 -0.00124 3 0.0
-22.496033 -1.603651 3 0.0
-45.217578 -0.003136 3 0.0
-40.698582 -6.311142 3 0.0
-17.006128 -1.126915 3 0.0
-25.128486 -2.982482 3 0.0
-15.987241 -2.4e-05 3 0.0
-16.719112 -1.177389 3 0.0
-24.457756 -4.24273 3 0.0
-20.488677 -3.323046 3 0.0
-30.772471 -9.335048 3 0.0
-34.729739 -14.734687 3 0.0
-28.997929 -4.041777 3 0.0
-30.588772 -10.812706 3 0.0
-32.795989 -0.000386 3 0.0
-29.313766 -5.33129 3 0.0
-18.239041 -3.261201 3 0.0
-88.627332 -0.600374 3 0.0
-85.28275 -7.808722 3 0.0
-99.896954 -23.300402 3 0.0
-20.819196 -5.939107 3 0.0
-28.088096 -0.000114 3 0.0
-29.520222 -0.000273 3 0.0
-23.548619 -6.311957 3 0.0
-33.516716 -0.000321 3 0.0
-27.379056 -4.247002 3 0.0
-21.794509 -4.944281 3 0.0
-29.828052 -5.700699 3 0.0
-24.135472 -3.9e-05 3 0.0
-31.268476 -0.029144 3 0.0
-25.292179 -9.855898 3 0.0
-22.488992 -7.351944 3 0.0
-22.488992 -5.853486 3 0.0
-21.593991 -6.585806 3 0.0
-32.733909 -1.747456 3 0.0
-38.231093 -12.603084 3 0.0
-24.347662 -10.394617 3 0.0
-79.610678 -18.109061 3 0.0
-30.94801 -4.506192 3 0.0
-25.72251 -9.088138 3 0.0
-38.646785 -0.000681 3 0.0
-41.001197 -6.519457 3 0.0
-32.335248 -3.6e-05 3 0.0
-28.038051 -7.00136 3 0.0
-26.7492 -4.970515 3 0.0
-28.324395 -5.143955 3 0.0
-23.785967 -3.647726 3 0.0
-16.196164 -0.853983 3 0.0
-25.282917 -8.69266 3 0.0
-44.618744 -12.948781 3 0.0
-21.74376 -0.011504 3 0.0
-16.415032 -8.7e-05 3 0.0
-19.691838 -0.600196 3 0.0
-13.457701 -0.138981 3 0.0
-25.688585 -6.844633 3 0.0
-29.431629 -0.043676 3 0.0
-14.338602 -0.581604 3 0.0
-16.273598 -0.377437 3 0.0
-24.309717 -7.829388 3 0.0
-23.153411 -2.014876 3 0.0
-23.894806 -3.356748 3 0.0
-29.619973 -9.92073 3 0.0
-21.564499 -1.314567 3 0.0
-18.661361 -1.575181 3 0.0
-19.412143 -3.855162 3 0.0
-22.404919 -1.033663 3 0.0
-12.159212 -0.283888 3 0.0
-14.312093 -0.916175 3 0.0
-24.238769 -5.679924 3 0.0
-6.136934 -3.57411 3 0.0
-10.687235 -4.441928 3 0.0
-1.546075 -1.127216 3 0.0
-9.593183 -4.530762 3 0.0
-35.226874 -0.000318 3 0.0
-14.709057 -5.848897 3 0.0
-15.944308 -4.635287 3 0.0
-12.637308 -1.39299 3 0.0
-16.963585 -7.230371 3 0.0
-3.235334 -2.15761 3 0.0
-6.792178 -0.168132 3 0.0
-27.65836 -0.000117 3 0.0
-18.778783 -2e-06 3 0.0
-21.803201 -1.302954 3 0.0
-13.440036 -6.546513 3 0.0
-19.369618 -9.559208 3 0.0
-20.283261 -1.512385 3 0.0
-18.439066 -4.498012 3 0.0
-32.642612 -10.916283 3 0.0
-30.381226 -9.791557 3 0.0
-32.7401 -11.979602 3 0.0
-50.966014 -17.46708 3 0.0
-39.485414 -12.891893 3 0.0
-34.97813 -10.397907 3 0.0
-33.282359 -10.160899 3 0.0
-11.612558 -5.886088 3 0.0
-14.970282 -4.237408 3 0.0
-7.758169 -3.713605 3 0.0
-5.259765 -3.08154 3 0.0
-15.548842 -8.574617 3 0.0
-24.415275 -2.83343 3 0.0
-24.254009 -6.68341 3 0.0
-40.47154 -6.149671 3 0.0
-49.561517 -10.300535 3 0.0
-20.562285 -6.308303 3 0.0
-20.744453 -4.991455 3 0.0
-20.784754 -4.006885 3 0.0
-20.772701 -5.128615 3 0.0
-18.120364 -8.087442 3 0.0
-14.78628 -3.161437 3 0.0
-13.823462 -4.219431 3 0.0
-34.226574 -10.522879 3 0.0
-26.125413 -7.009727 3 0.0
-33.659793 -14.968587 3 0.0
-20.435214 -7.689056 3 0.0
-16.067974 -6.261168 3 0.0
-23.248057 -3.885586 3 0.0
-52.21798 -23.818486 3 0.0
-37.013721 -8.300282 3 0.0
-16.759071 -6.438899 3 0.0
-8.894014 -4.198256 3 0.0
-17.052185 -4.263314 3 0.0
-19.698659 -5.743415 3 0.0
-18.853109 -7.580374 3 0.0
-22.036976 -6.714008 3 0.0
-16.758389 -2.628824 3 0.0
-28.442139 -6.087004 3 0.0
-18.47307 -4.317384 3 0.0
-20.821811 -6.179285 3 0.0
-17.984284 -7.241472 3 0.0
-9.083708 -4.487094 3 0.0
-8.711231 -3.872827 3 0.0
-42.618041 -4.185075 3 0.0
-28.627759 -2.227101 3 0.0
-31.685448 -12.727487 3 0.0
-26.434858 -1.894268 3 0.0
-18.243364 -3.853882 3 0.0
-17.140807 -6.642296 3 0.0
-18.781024 -2.511681 3 0.0
-17.769619 -7.271337 3 0.0
-21.095139 -6.085573 3 0.0
-19.894751 -8.020067 3 0.0
-16.282261 -7.293717 3 0.0
-19.582248 -6.790281 3 0.0
-18.690384 -4.042598 3 0.0
-21.788888 -5.842489 3 0.0
-29.236779 -9.272653 3 0.0
-19.322697 -6.408056 3 0.0
-24.265626 -7.123429 3 0.0
-17.689918 -7.895153 3 0.0
-42.6286 -14.923603 3 0.0
-3.945849 -2.679729 3 0.0
-16.794281 -3.840008 3 0.0
-6.791091 -3.618845 3 0.0
-4.56308 -3.343973 3 0.0
-17.235731 -5.362425 3 0.0
-7.568227 -3.920763 3 0.0
-5.791559 -3.39702 3 0.0
-5.541002 -3.804707 3 0.0
-7.08698 -3.851111 3 0.0
-17.832299 -9.102653 3 0.0
-4.695766 -2.521073 3 0.0
-5.40791 -2.982022 3 0.0
-6.108103 -3.122725 3 0.0
-7.440512 -3.475717 3 0.0
-14.140753 -7.524601 3 0.0
-16.675861 -2.063944 3 0.0
-9.843074 -0.576189 3 0.0
-9.631794 -4.836761 3 0.0
-11.77534 -3.898608 3 0.0
-10.433296 -4.535765 3 0.0
-9.339479 -4.856262 3 0.0
-15.061728 -3.280128 3 0.0
-25.427712 -9.418304 3 0.0
-16.602527 -1.19069 3 0.0
-43.115142 -10.117327 3 0.0
-49.365844 -10.835386 3 0.0
-46.34684 -13.32664 3 0.0
-44.557351 -9.000329 3 0.0
-38.063602 -8.597419 3 0.0
-24.678393 -7.334555 3 0.0
-22.73063 -9.15889 3 0.0
-27.393997 -8.659296 3 0.0
-26.795588 -6.089327 3 0.0
-26.906449 -7.55948 3 0.0
-35.538012 -11.77584 3 0.0
-16.77311 -5.616189 3 0.0
-19.747077 -2.635277 3 0.0
-16.154454 -1.746195 3 0.0
-26.463302 -6.848456 3 0.0
-43.614103 -17.234448 3 0.0
-52.791595 -3.760511 3 0.0
-51.077996 -25.022081 3 0.0
-20.714465 -7.8e-05 3 0.0
-43.603966 -17.403292 3 0.0
-44.755858 -3.923794 3 0.0
-55.691638 -16.244395 3 0.0
-12.028252 -5.619952 3 0.0
-19.123114 -9.592845 3 0.0
-31.668415 -11.493807 3 0.0
-40.635039 -8.58445 3 0.0
-0.604943 -0.390402 3 0.0
-0.604943 -0.699457 3 0.0
-1.219231 -0.217944 3 0.0
-1.839539 -1.062645 3 0.0
-2.400269 -1.645505 3 0.0
-9.275439 -0.469408 3 0.0
-2.433995 -0.295508 3 0.0
-1.206166 -0.661424 3 0.0
-30.358099 -0.001711 3 0.0
-11.418618 -0.368248 3 0.0
-36.525911 -2.660484 3 0.0
-5.615696 -0.212792 3 0.0
-7.655935 -3.317111 3 0.0
-2.278151 -1.430503 3 0.0
-4.534378 -0.277795 3 0.0
-4.236982 -0.043696 3 0.0
-9.391019 -3.007874 3 0.0
-13.861052 -1.324915 3 0.0
-1.327664 -0.730563 3 0.0
-6.766455 -1.103463 3 0.0
-2.312265 -0.246657 3 0.0
-3.556968 -1.006983 3 0.0
-7.25988 -0.610807 3 0.0
-16.014174 -4.858953 3 0.0
-16.317277 -3.607808 3 0.0
-10.109352 -4.343221 3 0.0
-7.578445 -1.228811 3 0.0
-0.948528 -0.738811 3 0.0
-0.945232 -0.634082 3 0.0
-1.667937 -0.723896 3 0.0
-2.456134 -0.618084 3 0.0
-3.982351 -0.5966 3 0.0
-10.984805 -5.150762 3 0.0
-13.367176 -0.858189 3 0.0
-12.544596 -1.31511 3 0.0
-9.690383 -0.547879 3 0.0
-9.645364 -0.933635 3 0.0
-15.605574 -1.327318 3 0.0
-2.687232 -1.784379 3 0.0
-17.182588 -2.637086 3 0.0
-16.841894 -2.763029 3 0.0
-12.124538 -2.761225 3 0.0
-13.98279 -1.988701 3 0.0
-28.596933 -5.748194 3 0.0
-24.422184 -12.560951 3 0.0
-17.20474 -3.997055 3 0.0
-9.55696 -3.870946 3 0.0
-12.07333 -3.974181 3 0.0
-3.090321 -0.541934 3 0.0
-13.47285 -2.23437 3 0.0
-7.969779 -0.477142 3 0.0
-16.275895 -7.855363 3 0.0
-9.568987 -1.612325 3 0.0
-7.853663 -1.091848 3 0.0
-24.039646 -9.075263 3 0.0
-9.88792 -3.867781 3 0.0
-23.269442 -4.637436 3 0.0
-14.991256 -6.295208 3 0.0
-20.804675 -6.627155 3 0.0
-7.135602 -0.895135 3 0.0
-8.314251 -0.473221 3 0.0
-8.48596 -0.858167 3 0.0
-4.919997 -0.25991 3 0.0
-22.471565 -0.913825 3 0.0
-24.639313 -10.851153 3 0.0
-21.434004 -9.219502 3 0.0
-13.298228 -5.433786 3 0.0
-27.727099 -6.758749 3 0.0
-22.811807 -4.555885 3 0.0
-16.698463 -3.393785 3 0.0
-27.697542 -5.589948 3 0.0
-17.326398 -6.01385 3 0.0
-3.330669 -0.2622 3 0.0
-46.682599 -1.747695 3 0.0
-63.493913 -0.601417 3 0.0
-14.006003 -3.1e-05 3 0.0
-52.735296 -3.113281 3 0.0
-65.052666 -9.074946 3 0.0
-17.012129 -0.493883 3 0.0
-11.795623 -2.072791 3 0.0
-2.86407 -0.30283 3 0.0
-9.773554 -0.184655 3 0.0
-18.73941 -1.083927 3 0.0
-5.181534 -0.513904 3 0.0
-8.579461 -3.137496 3 0.0
-6.744874 -1.569489 3 0.0
-18.475804 -1.672548 3 0.0
-14.11355 -1.467532 3 0.0
-4.376753 -0.566524 3 0.0
-12.184969 -3.706202 3 0.0
-9.949579 -1.979382 3 0.0
-3.404175 -0.580851 3 0.0
-1.8892 -0.189658 3 0.0
-3.347894 -1.888411 3 0.0
-5.405117 -0.268375 3 0.0
-5.856577 -0.616521 3 0.0
-14.263109 -5.202598 3 0.0
-7.285611 -1.949855 3 0.0
-2.829516 -0.962876 3 0.0
-4.894655 -0.381778 3 0.0
-1.406575 -0.438526 3 0.0
-1.419145 -0.106433 3 0.0
-3.735369 -0.014017 3 0.0
-12.085994 -1.583855 3 0.0
-13.807187 -0.40949 3 0.0
-8.369113 -4.42865 3 0.0
-8.459756 -3.183756 3 0.0
-10.511007 -2.952094 3 0.0
-2.233688 -0.406262 3 0.0
-3.058351 -1.118707 3 0.0
-4.920641 -1.015511 3 0.0
-2.752668 -0.458919 3 0.0
-1.967864 -0.528534 3 0.0
-7.264365 -1.173916 3 0.0
-4.910063 -2.077879 3 0.0
-12.522704 -1.993186 3 0.0
-7.622325 -1.815549 3 0.0
-4.424505 -1.533269 3 0.0
-4.925237 -2.831233 3 0.0
-3.161712 -1.534587 3 0.0
-4.25323 -2.517536 3 0.0
-4.777185 -2.522527 3 0.0
-3.566223 -1.764634 3 0.0
-6.593614 -0.452746 3 0.0
-13.053088 -5.674952 3 0.0
-16.696465 -4.763069 3 0.0
-9.192853 -4.470626 3 0.0
-6.135973 -0.476667 3 0.0
-23.502874 -2.89427 3 0.0
-14.126151 -2.851999 3 0.0
-5.845419 -0.73529 3 0.0
-26.783717 -8.633741 3 0.0
-37.740473 -0.000228 3 0.0
-31.925418 -4.525739 3 0.0
-25.499253 -4.528326 3 0.0
-57.561587 -0.157893 3 0.0
-27.018063 -0.000703 3 0.0
-20.786374 -1.766425 3 0.0
-28.690365 -2.845949 3 0.0
-39.113235 -2.998317 3 0.0
-32.925434 -1.371719 3 0.0
-13.775372 -2.000572 3 0.0
-11.746441 -0.988842 3 0.0
-53.246693 -0.014271 3 0.0
-38.666974 -4.024144 3 0.0
-23.851943 -4.975681 3 0.0
-11.612248 -0.3567 3 0.0
-8.638012 -0.143816 3 0.0
-15.22226 -1.083914 3 0.0
-16.452046 -1.60849 3 0.0
-13.050624 -0.915906 3 0.0
-24.821781 -2.1e-05 3 0.0
-14.350081 -2.342133 3 0.0
-37.482418 -0.0005 3 0.0
-29.137344 -3.6e-05 3 0.0
-15.515706 -1.585306 3 0.0
-37.997577 -5.826874 3 0.0
-15.09559 -0.850437 3 0.0
-22.741742 -5.566037 3 0.0
-17.684947 -4.684495 3 0.0
-22.43946 -3.8e-05 3 0.0
-34.485484 -0.000192 3 0.0
-39.129423 -11.619523 3 0.0
-31.799523 -9.2e-05 3 0.0
-17.598625 -1.515867 3 0.0
-28.358436 -5.488781 3 0.0
-22.372678 -2.882893 3 0.0
-17.192178 -2.250799 3 0.0
-8.967233 -0.0 3 0.0
-11.364196 -0.0 3 0.0
-12.760074 -0.805945 3 0.0
-26.844815 -4.115531 3 0.0
-34.350592 -4.723604 3 0.0
-32.625151 -8.372362 3 0.0
-17.527971 -0.791909 3 0.0
-20.61594 -1.549736 3 0.0
-16.61097 -1.004426 3 0.0
-14.967463 -1.407945 3 0.0
-19.761461 -0.018125 3 0.0
-18.575681 -7.165334 3 0.0
-23.548619 -5.710664 3 0.0
-20.260053 -5.271182 3 0.0
-19.709499 -4.436595 3 0.0
-16.544533 -2.757275 3 0.0
-19.237615 -3.153278 3 0.0
-38.067386 -0.000129 3 0.0
-17.472478 -3.970059 3 0.0
-37.091751 -2.1e-05 3 0.0
-42.03477 -10.27525 3 0.0
-19.100695 -2.746967 3 0.0
-17.662885 -2.219036 3 0.0
-10.27465 -0.476136 3 0.0
-27.118909 -7.438094 3 0.0
-15.545219 -3e-06 3 0.0
-34.348026 -1.946998 3 0.0
-34.711229 -2.034051 3 0.0
-41.287422 -5.960948 3 0.0
-24.709166 -2e-05 3 0.0
-16.903453 -1e-06 3 0.0
-17.771865 -0.0 3 0.0
-16.871273 -0.90921 3 0.0
-15.995877 -1.453048 3 0.0
-16.942833 -1.624384 3 0.0
-23.222093 -6.050271 3 0.0
-28.257196 -0.00047 3 0.0
-15.21145 -1.834982 3 0.0
-18.522368 -3.366324 3 0.0
-26.827714 -8.874455 3 0.0
-30.641186 -4.282733 3 0.0
-32.810788 -9.039619 3 0.0
-21.372429 -4.585906 3 0.0
-21.511657 -5.405938 3 0.0
-22.205692 -5.739914 3 0.0
-19.574802 -6.213482 3 0.0
-31.503689 -11.117952 3 0.0
-6.149804 -0.997264 3 0.0
-12.902787 -1.444541 3 0.0
-12.557107 -5.608791 3 0.0
-12.574927 -4.20324 3 0.0
-30.40619 -10.944648 3 0.0
-31.402586 -12.09268 3 0.0
-5.307087 -2.393625 3 0.0
-5.669957 -1.091604 3 0.0
-25.448681 -1.168456 3 0.0
-14.087561 -3.166224 3 0.0
-4.306895 -0.857188 3 0.0
-4.713118 -0.352068 3 0.0
-2.118402 -0.81283 3 0.0
-12.19821 -1.28636 3 0.0
-12.462846 -5.397228 3 0.0
-2.459455 -1.059304 3 0.0
-14.15274 -1.326452 3 0.0
-8.69733 -1.340046 3 0.0
-9.609147 -4.160212 3 0.0
-9.725515 -5.148702 3 0.0
-9.809825 -5.438337 3 0.0
-10.952889 -4.380811 3 0.0
-11.011996 -4.814821 3 0.0
-16.979138 -0.809917 3 0.0
-16.979138 -1.905229 3 0.0
-12.193328 -2.304346 3 0.0
-18.125959 -2.574978 3 0.0
-20.308768 -0.86066 3 0.0
-18.607588 -5.625515 3 0.0
-19.102767 -3.626764 3 0.0
-13.932912 -3.748579 3 0.0
-13.441195 -3.780433 3 0.0
-10.008277 -2.363249 3 0.0
-6.286436 -2.838765 3 0.0
-23.830685 -4.666146 3 0.0
-23.825002 -2.099977 3 0.0
-23.731888 -2.035361 3 0.0
-25.570798 -11.645301 3 0.0
-15.649099 -6.192438 3 0.0
-6.084519 -2.495824 3 0.0
-5.979525 -2.013206 3 0.0
-14.48487 -3.60202 3 0.0
-8.806484 -2.108846 3 0.0
-11.891264 -3.124263 3 0.0
-16.55475 -3.864302 3 0.0
-6.661015 -0.800958 3 0.0
-8.058296 -2.058332 3 0.0
-9.643354 -2.914096 3 0.0
-8.144846 -1.264673 3 0.0
-6.20689 -1.571994 3 0.0
-6.783108 -2.850954 3 0.0
-12.732651 -3.890804 3 0.0
-15.202288 -2.968869 3 0.0
-16.127838 -6.647026 3 0.0
-10.022621 -4.527246 3 0.0
-4.306636 -1.928267 3 0.0
-6.257548 -2.245724 3 0.0
-23.495874 -1.784908 3 0.0
-14.35809 -1.142801 3 0.0
-3.507562 -1.237131 3 0.0
-1.934462 -0.723409 3 0.0
-6.710031 -2.148655 3 0.0
-6.949323 -1.521675 3 0.0
-3.913668 -1.829868 3 0.0
-3.913668 -1.506627 3 0.0
-2.932893 -1.356833 3 0.0
-3.962672 -1.332098 3 0.0
-4.47524 -1.284191 3 0.0
-4.521806 -0.956129 3 0.0
-9.724621 -3.544679 3 0.0
-17.728223 -4.329671 3 0.0
-38.734449 -0.880065 3 0.0
-51.391819 -2.121938 3 0.0
-31.064896 -3.852569 3 0.0
-34.466337 -0.754864 3 0.0
-41.45656 -0.989476 3 0.0
-28.198032 -9.824709 3 0.0
-14.521284 -5.766117 3 0.0
-39.50393 -16.616503 3 0.0
-11.462193 -3.60708 3 0.0
-12.311521 -3.940988 3 0.0
-11.918601 -5.119998 3 0.0
-22.165808 -3.961366 3 0.0
-22.298914 -6.001007 3 0.0
-7.800287 -1.411299 3 0.0
-7.841858 -2.833697 3 0.0
-12.566117 -4.555985 3 0.0
-18.063794 -8.191519 3 0.0
-13.78163 -5.542113 3 0.0
-13.045679 -3.647007 3 0.0
-13.045679 -4.220766 3 0.0
-15.284395 -6.372433 3 0.0
-23.947472 -7.877578 3 0.0
-8.49786 -3.039521 3 0.0
-10.406069 -2.252112 3 0.0
-12.601731 -2.111839 3 0.0
-14.253776 -3.237606 3 0.0
-13.775106 -6.78529 3 0.0
-27.714341 -9.092865 3 0.0
-11.491559 -1.008729 3 0.0
-8.022268 -0.907681 3 0.0
-12.14712 -6.185143 3 0.0
-12.115614 -4.625057 3 0.0
-18.404297 -1.071624 3 0.0
-25.331453 -1.232461 3 0.0
-6.911835 -2.336649 3 0.0
-7.23802 -3.16425 3 0.0
-15.641053 -0.421119 3 0.0
-25.63964 -2.120545 3 0.0
-17.968096 -3.425997 3 0.0
-16.026147 -5.30436 3 0.0
-17.861249 -1.15571 3 0.0
-10.649272 -4.402332 3 0.0
-10.583416 -3.131188 3 0.0
-19.786144 -1.400045 3 0.0
-19.80216 -4.152261 3 0.0
-10.850707 -1.503909 3 0.0
-16.079402 -5.771092 3 0.0
-15.507912 -3.056464 3 0.0
-25.928496 -6.14678 3 0.0
-23.266782 -9.005119 3 0.0
-14.494865 -5.458637 3 0.0
-21.260683 -5.178007 3 0.0
-28.135997 -5.618978 3 0.0
-27.446548 -7.935764 3 0.0
-18.493435 -7.084195 3 0.0
-13.116281 -4.46099 3 0.0
-12.646708 -6.109538 3 0.0
-12.729904 -5.214271 3 0.0
-15.85068 -5.851938 3 0.0
-13.425671 -1.767344 3 0.0
-29.283879 -1.645926 3 0.0
-10.861794 -0.358861 3 0.0
-29.220515 -3.851437 3 0.0
-23.452339 -3.391464 3 0.0
-12.293845 -4.76877 3 0.0
-24.417902 -9.169145 3 0.0
-18.359546 -6.673245 3 0.0
-20.676782 -5.783291 3 0.0
-33.030072 -6.098885 3 0.0
-33.691229 -6.37539 3 0.0
-15.591784 -7.222604 3 0.0
-23.524926 -9.585709 3 0.0
-41.716994 -1.77768 3 0.0
-38.680131 -13.953687 3 0.0
-22.435406 -6.928342 3 0.0
-22.985228 -8.364586 3 0.0
-19.018486 -6.5101 3 0.0
-19.901878 -4.896888 3 0.0
-20.504697 -4.227599 3 0.0
-14.619436 -3.941327 3 0.0
-9.670277 -1.324526 3 0.0
-7.660851 -2.595085 3 0.0
-10.005505 -3.076038 3 0.0
-19.794664 -2.052805 3 0.0
-15.699025 -6.598704 3 0.0
-13.676541 -2.286359 3 0.0
-13.261165 -6.060974 3 0.0
-18.649479 -1.867924 3 0.0
-12.009485 -0.866206 3 0.0
-13.344286 -1.054398 3 0.0
-6.857879 -0.880284 3 0.0
-5.459325 -0.489308 3 0.0
-9.569872 -2.071131 3 0.0
-10.839326 -4.034977 3 0.0
-10.959764 -4.523803 3 0.0
-12.027669 -1.945284 3 0.0
-25.695207 -8.290109 3 0.0
-21.92226 -4.013587 3 0.0
-24.469496 -8.741244 3 0.0
-17.541132 -2.418007 3 0.0
-17.713865 -2.960628 3 0.0
-33.817064 -5.465846 3 0.0
-14.124643 -6.750037 3 0.0
-23.971655 -5.479869 3 0.0
-21.840905 -7.038436 3 0.0
-22.63633 -3.923761 3 0.0
-26.535449 -2.913085 3 0.0
-26.489012 -1.100673 3 0.0
-19.245624 -4.159027 3 0.0
-17.975883 -4.646402 3 0.0
-21.774915 -2.007075 3 0.0
-11.586761 -4.376851 3 0.0
-17.009564 -3.094987 3 0.0
-13.68076 -5.243683 3 0.0
-9.283678 -0.095329 3 0.0
-7.759728 -0.610619 3 0.0
-11.190365 -1.543998 3 0.0
-19.282261 -6.881417 3 0.0
-17.409846 -7.096358 3 0.0
-11.730341 -2.664606 3 0.0
-10.807227 -1.13733 3 0.0
-11.427264 -2.647166 3 0.0
-29.97175 -6.450182 3 0.0
-17.000206 -5.906082 3 0.0
-39.566763 -3.875589 3 0.0
-38.960732 -2.943313 3 0.0
-40.24554 -13.700326 3 0.0
-13.503726 -4.810647 3 0.0
-40.811078 -9.484062 3 0.0
-8.355315 -1.796695 3 0.0
-7.501579 -0.724577 3 0.0
-11.504996 -1.032906 3 0.0
-29.800244 -8.018842 3 0.0
-2.061416 -1.100419 3 0.0
-7.612014 -4.888792 3 0.0
-6.693846 -3.567518 3 0.0
-7.578568 -1.60654 3 0.0
-3.876967 -0.798599 3 0.0
-13.149268 -4.887392 3 0.0
-12.255615 -2.39098 3 0.0
-12.278874 -4.667573 3 0.0
-22.111224 -3.06411 3 0.0
-3.327034 -0.735578 3 0.0
-5.473328 -2.898808 3 0.0
-2.813188 -1.16321 3 0.0
-2.809867 -1.702893 3 0.0
-4.269936 -2.882433 3 0.0
-5.122776 -0.699241 3 0.0
-9.194997 -2.608683 3 0.0
-15.871009 -2.30261 3 0.0
-18.919016 -4.860282 3 0.0
-13.091723 -3.148762 3 0.0
-17.51717 -8.068951 3 0.0
-3.79137 -2.139802 3 0.0
-7.833176 -2.667085 3 0.0
-4.738783 -2.016725 3 0.0
-4.803514 -1.894772 3 0.0
-16.752389 -5.213244 3 0.0
-14.305413 -4.356804 3 0.0
-5.891927 -1.34656 3 0.0
-5.910673 -1.509979 3 0.0
-6.296193 -1.906408 3 0.0
-4.269245 -1.123222 3 0.0
-5.615106 -0.714244 3 0.0
-10.792221 -1.926235 3 0.0
-8.848456 -3.645755 3 0.0
-9.899365 -2.9562 3 0.0
-13.325675 -2.893312 3 0.0
-13.921759 -2.642722 3 0.0
-19.141479 -2.252032 3 0.0
-11.986218 -2.608173 3 0.0
-12.858022 -5.061304 3 0.0
-5.905859 -3.130975 3 0.0
-7.869309 -3.809314 3 0.0
-4.746204 -2.14385 3 0.0
-7.622135 -2.120521 3 0.0
-10.219531 -1.492445 3 0.0
-13.083558 -5.934627 3 0.0
-13.952601 -5.787329 3 0.0
-17.254556 -5.600754 3 0.0
-9.589273 -3.378137 3 0.0
-8.254549 -2.510298 3 0.0
-13.847809 -2.931866 3 0.0
-11.195267 -5.695481 3 0.0
-10.409939 -2.514789 3 0.0
-10.300796 -3.061458 3 0.0
-8.403475 -3.96057 3 0.0
-10.608559 -1.602964 3 0.0
-12.479238 -4.238989 3 0.0
-3.58088 -2.050129 3 0.0
-5.920515 -2.294261 3 0.0
-6.664169 -2.767882 3 0.0
-6.334267 -1.289295 3 0.0
-28.647025 -1.524194 3 0.0
-24.611071 -10.318873 3 0.0
-4.210092 -2.326019 3 0.0
-4.210092 -1.564556 3 0.0
-14.163488 -4.641029 3 0.0
-14.073015 -4.232855 3 0.0
-15.130063 -5.698234 3 0.0
-5.153391 -1.970654 3 0.0
-8.516302 -1.850656 3 0.0
-5.344834 -2.096696 3 0.0
-13.265947 -4.469103 3 0.0
-10.84606 -3.513572 3 0.0
-11.557919 -1.867788 3 0.0
-9.113303 -1.740222 3 0.0
-11.319788 -3.112212 3 0.0
-7.886325 -3.621 3 0.0
-16.95988 -4.598712 3 0.0
-22.767361 -2.029172 3 0.0
-26.096162 -6.703357 3 0.0
-19.630553 -4.458535 3 0.0
-19.743127 -3.768751 3 0.0
-22.922601 -6.668599 3 0.0
-21.021309 -7.086112 3 0.0
-17.308526 -9.319202 3 0.0
-18.791002 -4.68213 3 0.0
-10.635498 -4.806701 3 0.0
-11.56023 -2.826295 3 0.0
-11.326247 -4.398148 3 0.0
-11.01409 -1.94808 3 0.0
-9.061877 -3.201614 3 0.0
-9.122638 -2.471661 3 0.0
-11.258628 -1.788044 3 0.0
-14.785429 -2.178415 3 0.0
-16.91385 -3.101206 3 0.0
-21.784824 -3.400978 3 0.0
-28.805791 -5.067191 3 0.0
-11.025978 -1.044233 3 0.0
-11.698149 -1.028044 3 0.0
-18.713061 -3.338472 3 0.0
-18.567527 -3.865273 3 0.0
-11.756707 -1.688295 3 0.0
-22.386227 -5.350059 3 0.0
-5.7181 -1.870254 3 0.0
-2.558813 -1.012789 3 0.0
-5.419273 -1.413772 3 0.0
-3.697073 -1.381869 3 0.0
-4.930988 -1.339295 3 0.0
-5.478045 -2.534189 3 0.0
-9.91622 -2.69468 3 0.0
-10.116705 -1.495786 3 0.0
-13.516165 -3.334004 3 0.0
-17.873049 -5.20743 3 0.0
-15.881705 -3.248433 3 0.0
-17.549621 -3.667696 3 0.0
-35.181995 -1.370649 3 0.0
-26.868143 -5.579902 3 0.0
-23.912773 -1.067156 3 0.0
-15.691529 -5.756179 3 0.0
-13.544696 -4.329183 3 0.0
-19.764669 -1.80614 3 0.0
-22.90558 -0.899436 3 0.0
-13.622943 -3.963394 3 0.0
-19.062794 -1.745482 3 0.0
-22.622345 -7.543022 3 0.0
-19.582198 -2.221008 3 0.0
-17.072085 -2.730307 3 0.0
-19.119557 -2.53728 3 0.0
-15.407981 -1.949143 3 0.0
-30.304023 -1.33544 3 0.0
-29.360126 -14.073874 3 0.0
-7.440814 -2.285793 3 0.0
-12.819749 -3.593695 3 0.0
-12.388085 -3.236515 3 0.0
-13.716131 -1.472237 3 0.0
-15.217255 -3.920809 3 0.0
-14.536479 -4.562172 3 0.0
-14.677785 -5.464187 3 0.0
-9.903572 -1.272681 3 0.0
-8.141815 -0.844273 3 0.0
-8.304367 -3.558788 3 0.0
-11.276532 -4.030214 3 0.0
-8.842574 -0.983691 3 0.0
-9.007835 -1.306945 3 0.0
-8.846435 -2.303024 3 0.0
-15.290513 -5.301796 3 0.0
-11.104963 -3.341694 3 0.0
-11.378861 -2.327322 3 0.0
-7.229506 -2.600087 3 0.0
-13.42439 -2.395909 3 0.0
-12.971015 -2.354457 3 0.0
-5.108762 -1.20534 3 0.0
-5.073996 -1.525018 3 0.0
-8.085489 -1.859046 3 0.0
-5.552429 -1.601411 3 0.0
-5.619006 -2.153054 3 0.0
-18.96456 -5.876302 3 0.0
-15.253114 -4.519761 3 0.0
-18.826223 -6.654675 3 0.0
-22.052924 -5.018481 3 0.0
-22.845405 -5.045314 3 0.0
-20.029947 -2.308985 3 0.0
-18.481508 -3.644238 3 0.0
-12.728461 -2.442699 3 0.0
-10.720588 -2.727928 3 0.0
-9.007018 -1.421413 3 0.0
-7.399219 -1.607141 3 0.0
-15.998559 -6.95759 3 0.0
-6.711111 -2.664183 3 0.0
-15.3644 -0.799495 3 0.0
-18.228884 -0.937049 3 0.0
-14.589082 -4.594404 3 0.0
-24.210893 -7.717426 3 0.0
-10.393463 -0.994827 3 0.0
-22.422256 -8.382216 3 0.0
-20.998337 -11.052895 3 0.0
-24.317063 -5.393505 3 0.0
-8.507902 -2.50438 3 0.0
-9.631794 -2.549316 3 0.0
-8.193284 -1.443173 3 0.0
-7.709548 -2.73623 3 0.0
-14.605631 -2.738367 3 0.0
-11.711535 -3.605895 3 0.0
-6.868625 -1.990042 3 0.0
-6.833739 -1.243379 3 0.0
-20.089076 -3.909979 3 0.0
-10.925562 -2.837992 3 0.0
-8.926018 -2.880186 3 0.0
-20.025391 -6.124161 3 0.0
-16.312835 -4.806088 3 0.0
-50.391348 -23.795753 3 0.0
-20.900628 -3.144383 3 0.0
-20.907799 -2.138966 3 0.0
-33.303612 -8.677644 3 0.0
-41.90989 -3.259767 3 0.0
-41.718829 -17.595257 3 0.0
-36.257825 -13.091916 3 0.0
-20.358688 -3.488967 3 0.0
-15.54028 -6.88183 3 0.0
-16.512938 -5.314941 3 0.0
-20.282066 -6.571275 3 0.0
-12.462726 -1.014909 3 0.0
-13.760126 -4.438051 3 0.0
-17.511499 -3.325557 3 0.0
-19.57891 -5.908099 3 0.0
-20.442487 -8.705145 3 0.0
-10.359341 -3.572817 3 0.0
-12.50187 -2.803956 3 0.0
-8.399788 -3.032614 3 0.0
-10.482404 -4.067984 3 0.0
-15.267674 -4.454127 3 0.0
-9.441759 -3.111046 3 0.0
-10.965592 -3.917821 3 0.0
-16.452566 -4.477029 3 0.0
-18.141865 -1.55396 3 0.0
-15.332913 -3.915917 3 0.0
-15.439994 -3.434779 3 0.0
-15.410587 -3.031953 3 0.0
-23.226869 -1.526859 3 0.0
-18.371609 -8.482966 3 0.0
-13.449588 -3.673556 3 0.0
-13.516868 -5.134436 3 0.0
-14.359034 -4.754679 3 0.0
-14.905622 -3.39677 3 0.0
-7.923688 -3.123059 3 0.0
-6.193746 -2.70869 3 0.0
-8.143086 -2.274312 3 0.0
-14.454081 -4.018146 3 0.0
-14.48327 -6.989991 3 0.0
-14.911443 -5.036615 3 0.0
-18.315429 -7.880799 3 0.0
-38.3996 -6.229869 3 0.0
-29.529066 -4.959429 3 0.0
-11.062224 -3.560072 3 0.0
-15.670618 -2.887018 3 0.0
-21.790324 -8.59903 3 0.0
-14.514419 -2.38736 3 0.0
-14.906206 -2.664469 3 0.0
-42.893638 -8.572479 3 0.0
-22.582221 -2.698439 3 0.0
-30.091614 -2.77794 3 0.0
-28.292494 -1.909826 3 0.0
-27.554492 -9.806986 3 0.0
-41.260924 -3.125995 3 0.0
-50.514341 -4.367439 3 0.0
-44.417795 -20.097622 3 0.0
-9.826285 -1.953477 3 0.0
-15.032448 -6.461529 3 0.0
-32.313527 -9.055726 3 0.0
-22.521812 -3.133455 3 0.0
-10.299985 -1.957947 3 0.0
-16.548156 -6.655446 3 0.0
-16.460775 -5.850184 3 0.0
-6.589125 -1.747894 3 0.0
-12.423605 -1.69478 3 0.0
-8.621296 -1.542038 3 0.0
-26.728442 -4.266357 3 0.0
-22.727865 -2.54524 3 0.0
-21.032236 -9.750993 3 0.0
-21.064412 -7.892011 3 0.0
-20.312615 -5.733116 3 0.0
-23.828225 -1.950122 3 0.0
-26.620394 -2.269474 3 0.0
-26.093477 -8.489075 3 0.0
-9.451602 -1.0876 3 0.0
-9.425253 -1.644397 3 0.0
-9.480784 -2.014651 3 0.0
-6.790422 -2.417007 3 0.0
-30.963366 -9.053467 3 0.0
-13.577005 -3.6799 3 0.0
-16.131225 -4.057979 3 0.0
-9.30829 -2.088999 3 0.0
-11.622886 -3.201337 3 0.0
-15.056296 -2.676408 3 0.0
-12.382019 -2.345452 3 0.0
-12.328522 -3.689904 3 0.0
-24.041281 -2.915962 3 0.0
-15.9184 -3.874931 3 0.0
-15.3792 -1.279329 3 0.0
-12.759432 -1.173244 3 0.0
-14.013662 -3.498201 3 0.0
-22.923931 -3.579701 3 0.0
-22.941751 -5.865985 3 0.0
-14.523328 -1.928314 3 0.0
-37.248826 -12.032635 3 0.0
-23.481342 -2.565285 3 0.0
-12.748214 -1.737687 3 0.0
-31.009434 -7.389312 3 0.0
-42.151824 -4.793267 3 0.0
-36.725133 -18.085613 3 0.0
-24.229859 -8.53872 3 0.0
-36.144929 -9.871888 3 0.0
-13.072791 -2.981736 3 0.0
-38.355602 -10.409131 3 0.0
-62.590335 -4.895437 3 0.0
-49.699391 -19.524185 3 0.0
-26.923978 -1.504454 3 0.0
-28.761086 -10.538933 3 0.0
-34.553863 -15.104581 3 0.0
-36.802232 -16.67411 3 0.0
-36.156685 -15.040908 3 0.0
-13.699913 -2.3e-05 3 0.0
-18.725741 -7.198467 4 0.0
-16.14579 -3.287774 4 0.0
-10.447041 -6.565995 4 0.0
-17.582378 -8.786959 4 0.0
-13.051684 -8.247347 4 0.0
-12.777388 -8.403066 4 0.0
-10.851972 -6.546819 4 0.0
-12.687608 -7.127282 4 0.0
-20.478702 -5.442879 4 0.0
-10.381856 -6.916928 4 0.0
-7.102722 -4.99596 4 0.0
-14.97946 -0.273663 4 0.0
-7.362635 -2.74884 4 0.0
-12.177149 -4.903953 4 0.0
-8.489476 -5.957138 4 0.0
-14.790894 -4.343207 4 0.0
-11.255654 -2.792405 4 0.0
-11.559072 -4.545463 4 0.0
-16.472411 -8.664387 4 0.0
-12.034966 -4.250201 4 0.0
-25.609803 -2.976238 4 0.0
-10.384012 -4.191465 4 0.0
-8.706986 -4.24929 4 0.0
-13.257168 -6.167181 4 0.0
-17.991585 -5.589815 4 0.0
-16.405664 -11.531213 4 0.0
-13.124355 -6.426516 4 0.0
-23.768552 -11.369411 4 0.0
-13.640202 -2.427705 4 0.0
-20.117851 -2.707477 4 0.0
-19.471416 -8.798223 4 0.0
-16.981668 -6.380462 4 0.0
-14.436601 -7.187028 4 0.0
-18.96665 -10.824898 4 0.0
-15.212115 -7.969242 4 0.0
-30.403491 -9.135668 4 0.0
-30.861177 -16.278632 4 0.0
-12.713712 -6.543507 4 0.0
-36.005963 -3.285468 4 0.0
-33.822451 -12.849639 4 0.0
-26.961221 -14.940463 4 0.0
-20.870219 -8.719755 4 0.0
-40.940193 -15.39183 4 0.0
-45.51247 -19.048087 4 0.0
-21.129752 -11.253038 4 0.0
-21.156023 -13.510177 4 0.0
-18.619154 -10.906673 4 0.0
-12.534288 -5.812656 4 0.0
-17.872199 -9.28573 4 0.0
-10.635199 -5.910445 4 0.0
-27.851555 -12.010424 4 0.0
-21.366364 -10.164614 4 0.0
-21.907356 -11.31303 4 0.0
-33.191583 -13.745641 4 0.0
-19.28614 -11.776182 4 0.0
-62.589252 -16.263872 4 0.0
-34.373261 -1.641612 4 0.0
-52.124063 -12.964922 4 0.0
-49.983565 -4.813792 4 0.0
-16.693366 -0.485578 4 0.0
-34.968164 -5.093803 4 0.0
-34.801539 -4.688436 4 0.0
-28.198168 -8.250104 4 0.0
-27.200866 -9.117804 4 0.0
-28.713695 -7.272411 4 0.0
-74.053655 -14.909591 4 0.0
-45.907817 -9.073756 4 0.0
-48.366542 -13.657719 4 0.0
-34.38846 -9.375163 4 0.0
-43.824672 -16.774617 4 0.0
-63.080038 -14.304025 4 0.0
-43.882984 -8.492742 4 0.0
-46.017676 -9.809623 4 0.0
-64.542066 -13.039584 4 0.0
-27.09652 -0.608131 4 0.0
-22.058321 -2.24441 4 0.0
-22.308222 -1.742066 4 0.0
-18.012858 -0.011045 4 0.0
-20.573376 -2.770952 4 0.0
-27.739278 -0.532946 4 0.0
-26.14025 -4.2794 4 0.0
-25.593231 -2.032436 4 0.0
-27.257954 -2.419902 4 0.0
-36.735606 -5.483184 4 0.0
-30.17265 -0.137844 4 0.0
-30.069325 -1.460842 4 0.0
-33.036386 -6.342844 4 0.0
-29.094168 -7.358582 4 0.0
-29.147915 -6.520717 4 0.0
-36.695045 -5.827406 4 0.0
-45.115309 -8.84072 4 0.0
-61.790113 -10.707452 4 0.0
-87.423063 -14.329812 4 0.0
-42.514557 -6.862746 4 0.0
-28.242343 -1.317619 4 0.0
-21.727938 -2.267389 4 0.0
-20.090325 -0.654242 4 0.0
-49.491435 -4.44888 4 0.0
-39.020323 -3.353858 4 0.0
-41.760861 -8.019598 4 0.0
-42.357065 -8.057895 4 0.0
-40.638911 -2.602373 4 0.0
-43.674579 -3.034175 4 0.0
-19.734066 -1.226825 4 0.0
-20.224933 -7.610665 4 0.0
-32.791076 -9.995412 4 0.0
-18.45624 -0.691166 4 0.0
-14.221443 -5.743635 4 0.0
-13.922201 -9.557141 4 0.0
-19.951521 -6.855049 4 0.0
-21.651526 -0.814252 4 0.0
-32.751561 -6.590728 4 0.0
-34.846026 -5.635196 4 0.0
-32.68662 -5.230187 4 0.0
-31.180886 -8.134475 4 0.0
-30.882828 -6.18357 4 0.0
-36.710911 -14.719575 4 0.0
-27.413055 -9.734888 4 0.0
-28.43737 -11.402053 4 0.0
-40.56313 -13.527398 4 0.0
-18.603632 -10.837199 4 0.0
-27.066869 -3.837882 4 0.0
-26.885241 -3.156557 4 0.0
-42.685209 -13.207704 4 0.0
-17.424412 -0.175312 4 0.0
-14.325498 -0.140051 4 0.0
-17.077878 -0.037396 4 0.0
-18.560214 -0.027259 4 0.0
-17.55138 -0.366215 4 0.0
-19.033323 -0.01205 4 0.0
-18.878599 -1.894995 4 0.0
-21.253768 -0.259593 4 0.0
-21.377181 -1.722417 4 0.0
-22.22693 -0.256587 4 0.0
-34.291504 -0.612704 4 0.0
-33.878006 -2.238784 4 0.0
-22.411816 -1.870548 4 0.0
-8.800365 -3.708564 4 0.0
-24.113928 -8.265388 4 0.0
-23.822053 -0.131564 4 0.0
-26.306049 -0.013017 4 0.0
-20.471878 -0.083917 4 0.0
-22.653209 -2.988267 4 0.0
-23.576262 -1.501585 4 0.0
-19.33792 -1.416558 4 0.0
-23.532358 -0.028121 4 0.0
-22.980949 -3.84722 4 0.0
-27.348494 -1.171368 4 0.0
-22.923851 -1.362052 4 0.0
-24.308579 -0.814868 4 0.0
-24.334399 -3.800691 4 0.0
-23.022667 -2.816225 4 0.0
-24.213074 -1.883407 4 0.0
-22.841118 -1.330247 4 0.0
-17.340316 -2.929595 4 0.0
-10.094618 -3.562625 4 0.0
-13.01522 -2.627774 4 0.0
-10.606707 -2.428892 4 0.0
-10.694795 -2.167339 4 0.0
-12.568411 -3.18924 4 0.0
-11.499547 -4.848877 4 0.0
-9.376017 -3.610266 4 0.0
-11.246227 -4.705241 4 0.0
-12.735557 -2.727317 4 0.0
-21.594661 -3.533408 4 0.0
-19.29967 -4.704499 4 0.0
-16.840084 -7.52121 4 0.0
-20.243184 -6.041304 4 0.0
-19.527868 -3.652817 4 0.0
-23.561579 -4.941676 4 0.0
-12.317958 -5.746412 4 0.0
-27.403667 -5.923501 4 0.0
-11.820548 -6.600188 4 0.0
-10.726319 -5.554484 4 0.0
-13.805798 -3.258458 4 0.0
-16.560015 -1.819625 4 0.0
-27.5324 -5.936754 4 0.0
-30.546555 -6.500687 4 0.0
-15.826156 -0.286818 4 0.0
-36.497296 -6.627641 4 0.0
-33.854036 -4.648992 4 0.0
-33.924613 -7.214695 4 0.0
-32.305483 -2.715196 4 0.0
-19.11201 -1.390052 4 0.0
-20.88073 -0.571992 4 0.0
-14.683923 -0.476242 4 0.0
-19.354852 -3.306931 4 0.0
-28.356101 -3.422092 4 0.0
-24.349646 -2.302747 4 0.0
-21.463359 -1.453446 4 0.0
-22.368686 -0.904285 4 0.0
-13.198575 -1.736823 4 0.0
-14.29486 -3.035325 4 0.0
-19.708582 -6.459363 4 0.0
-23.739485 -6.395459 4 0.0
-28.603815 -8.078631 4 0.0
-21.357201 -2.947319 4 0.0
-20.864943 -3.685804 4 0.0
-19.828614 -3.412958 4 0.0
-20.938301 -2.999864 4 0.0
-20.021946 -4.420413 4 0.0
-18.435355 -2.960385 4 0.0
-20.127817 -4.116205 4 0.0
-23.459956 -5.13322 4 0.0
-16.254237 -3.446302 4 0.0
-13.181614 -4.039847 4 0.0
-19.442796 -4.811642 4 0.0
-22.092285 -4.160935 4 0.0
-18.880291 -4.296226 4 0.0
-19.032851 -5.026762 4 0.0
-22.930875 -6.831225 4 0.0
-15.105204 -3.512958 4 0.0
-15.114894 -4.787745 4 0.0
-15.02181 -5.110929 4 0.0
-24.505173 -9.143473 4 0.0
-23.193801 -3.464192 4 0.0
-35.73269 -2.993649 4 0.0
-24.019655 -8.573479 4 0.0
-36.083003 -2.571301 4 0.0
-29.597687 -6.281416 4 0.0
-29.68238 -7.547836 4 0.0
-21.579181 -6.286531 4 0.0
-13.76144 -5.764484 4 0.0
-26.626455 -8.231545 4 0.0
-26.774717 -6.01831 4 0.0
-26.81675 -6.779157 4 0.0
-24.55707 -6.657955 4 0.0
-28.285537 -6.654197 4 0.0
-26.336382 -5.780751 4 0.0
-30.398193 -7.770092 4 0.0
-19.372217 -7.167531 4 0.0
-19.174751 -7.309777 4 0.0
-15.899988 -4.204134 4 0.0
-30.367379 -7.217193 4 0.0
-21.728063 -5.407642 4 0.0
-18.079973 -5.04464 4 0.0
-17.949437 -4.830594 4 0.0
-32.175629 -8.986534 4 0.0
-18.163074 -4.173707 4 0.0
-17.854743 -6.308576 4 0.0
-21.799694 -2.461493 4 0.0
-19.464993 -4.078672 4 0.0
-20.603891 -1.086149 4 0.0
-11.825844 -5.282105 4 0.0
-11.792857 -4.766725 4 0.0
-26.584888 -11.112569 4 0.0
-24.722828 -5.845763 4 0.0
-24.903052 -7.210533 4 0.0
-38.408246 -2.821038 4 0.0
-38.246129 -2.760928 4 0.0
-24.26297 -4.65379 4 0.0
-32.076888 -2.38403 4 0.0
-27.433612 -1.994033 4 0.0
-27.264948 -5.192258 4 0.0
-37.11846 -2.270574 4 0.0
-24.186542 -8.936024 4 0.0
-25.228241 -6.174856 4 0.0
-24.30242 -6.206232 4 0.0
-31.851449 -1.953486 4 0.0
-26.777333 -4.739263 4 0.0
-25.346969 -5.862402 4 0.0
-26.630981 -4.030415 4 0.0
-25.301454 -5.572293 4 0.0
-29.409281 -1.822491 4 0.0
-28.237523 -7.477892 4 0.0
-24.524051 -5.025619 4 0.0
-31.865268 -6.845166 4 0.0
-28.130214 -6.274198 4 0.0
-25.346037 -7.49714 4 0.0
-21.452312 -4.372782 4 0.0
-16.677561 -6.026488 4 0.0
-15.804741 -3.570858 4 0.0
-15.828064 -5.405907 4 0.0
-26.149442 -7.99065 4 0.0
-19.125394 -5.810689 4 0.0
-19.40367 -5.166097 4 0.0
-20.936455 -9.917271 4 0.0
-23.388594 -6.175197 4 0.0
-35.46722 -9.724517 4 0.0
-32.953193 -12.130699 4 0.0
-32.999827 -10.18146 4 0.0
-30.197486 -8.721469 4 0.0
-40.722288 -14.732963 4 0.0
-35.000996 -9.130697 4 0.0
-33.141889 -11.545133 4 0.0
-31.516358 -8.249111 4 0.0
-39.570882 -7.625144 4 0.0
-21.725556 -8.28563 4 0.0
-39.022322 -14.113806 4 0.0
-43.708436 -16.940632 4 0.0
-36.863014 -9.5596 4 0.0
-40.659694 -15.527325 4 0.0
-46.361087 -13.855972 4 0.0
-40.589045 -14.0679 4 0.0
-21.219924 -7.208558 4 0.0
-23.33733 -7.135574 4 0.0
-24.840273 -6.49531 4 0.0
-18.432695 -5.40622 4 0.0
-20.700677 -7.462622 4 0.0
-27.706009 -7.458202 4 0.0
-26.838041 -8.582746 4 0.0
-20.355576 -6.575381 4 0.0
-22.759103 -7.662249 4 0.0
-21.237011 -3.725592 4 0.0
-22.626849 -5.515396 4 0.0
-18.062578 -6.880158 4 0.0
-16.973694 -6.788298 4 0.0
-32.904696 -10.912818 4 0.0
-27.560449 -7.774205 4 0.0
-32.689787 -10.507084 4 0.0
-31.253786 -9.795318 4 0.0
-20.493623 -8.319741 4 0.0
-25.695242 -7.692239 4 0.0
-18.769556 -6.912863 4 0.0
-23.683285 -7.69004 4 0.0
-26.993864 -13.079987 5 0.0
-29.333295 -13.164528 5 0.0
-33.431613 -15.785914 5 0.0
-73.734082 -13.265572 5 0.0
-44.976031 -7.301112 5 0.0
-96.366424 -14.817061 5 0.0
-33.114056 -8.119739 5 0.0
-37.071986 -11.31099 5 0.0
-29.000023 -12.681973 5 0.0
-37.562006 -16.165588 5 0.0
-44.792406 -19.810956 5 0.0
-49.344261 -21.530137 5 0.0
-119.029759 -12.811702 6 0.0
-109.613936 -11.116315 6 0.0


==> gap.dat <==
0.0 0.595597 634.281367 1.617907 48.8270221
0.05 0.908715 652.742685 1.7419921 53.8562435
0.1 1.084693 650.303588 1.5934209 49.0048211
0.15 0.652191 632.47785 0.9538788 35.446371
0.2 0.948969 634.626695 1.5881899 47.4442474
0.25 0.279953 569.555428 1.0338382 39.0862166
0.3 0.576655 604.081241 1.8214423 51.1841867
0.35 0.511033 581.222386 2.2749801 57.8905862
0.4 1.524694 628.742182 2.164976 54.1258301
0.45 0.436229 571.061904 0.7879674 29.1959221
0.5 0.613108 563.160942 1.1755824 32.8933813
0.55 0.660976 544.075416 1.3395375 36.1771668
0.6 0.53055 509.555126 1.087259 29.6343946
0.65 0.753426 483.95649 0.981057 26.1387592
0.7 0.249547 419.875314 0.819745 21.560321
0.75 0.307273 358.39493 1.1043977 23.8032591
0.8 0.133166 275.553807 1.5277306 26.0555811


==> jmlrpairsrank.dat <==
-4.149577 -4.149577 1 0.0
-4.106614 -4.106614 1 0.0
-5.842182 -5.842182 1 0.0
-4.440318 -1.948707 1 0.0
-1.239787 -1.239787 1 0.0
-3.106926 -2.257898 1 0.0
-17.049255 -1.504543 1 0.0
-1.441725 -0.939033 1 0.0
-1.584019 -1.584019 1 0.0
-0.393526 -0.393526 1 0.0
-1.414108 -1.414108 1 0.0
-2.344205 -0.92978 1 0.0
-2.966582 -1.031154 1 0.0
-6.215365 -1.853496 1 0.0
-0.74387 -0.74387 1 0.0
-3.440076 -3.168205 1 0.0
-3.29623 -3.29623 1 0.0
-1.171971 -1.171971 1 0.0
-1.038038 -1.038038 1 0.0
-10.228528 -2.011527 1 0.0
-1.603742 -1.195341 1 0.0
-0.262778 -0.262778 1 0.0
-2.45515 -2.45515 1 0.0
-0.935288 -0.710613 1 0.0
-1.525741 -1.525741 1 0.0
-0.805103 -0.309138 1 0.0
-0.787664 -0.787664 1 0.0
-1.604326 -0.838492 1 0.0
-2.521394 -1.359805 1 0.0
-1.926672 -1.926672 1 0.0
-0.955263 -0.722332 1 0.0
-3.701775 -3.701775 1 0.0
-1.206785 -0.942675 1 0.0
-0.742036 -0.742036 1 0.0
-1.844081 -1.844081 1 0.0
-1.411985 -0.702965 1 0.0
-0.828744 -0.436506 1 0.0
-2.26189 -1.508751 1 0.0
-4.544755 -4.544755 1 0.0
-2.736376 -0.883277 1 0.0
-0.566812 -0.566812 1 0.0
-1.072842 -0.721132 1 0.0
-0.874203 -0.793708 1 0.0
-0.780365 -0.780365 1 0.0
-0.827669 -0.827669 1 0.0
-0.806444 -0.806444 1 0.0
-0.763387 -0.4877 1 0.0
-1.523961 -1.118777 1 0.0
-2.120658 -0.810787 1 0.0
-1.304896 -1.295219 1 0.0
-2.864347 -1.196894 1 0.0
-0.114367 -0.114367 1 0.0
-0.580513 -0.580513 1 0.0
-1.28342 -0.59291 1 0.0
-0.618584 -0.618584 1 0.0
-1.429908 -0.992799 1 0.0
-0.503881 -0.503881 1 0.0
-0.765599 -0.765599 1 0.0
-2.766941 -1.551225 1 0.0
-0.855713 -0.855713 1 0.0
-1.17152 -1.17152 1 0.0
-0.349154 -0.349154 1 0.0
-0.26853 -0.26853 1 0.0
-1.666052 -1.332837 1 0.0
-5.650417 -1.322029 1 0.0
-0.738268 -0.738268 1 0.0
-1.478235 -0.725655 1 0.0
-0.207256 -0.207256 1 0.0
-0.938002 -0.938002 1 0.0
-1.345902 -1.345902 1 0.0
-0.244178 -0.244178 1 0.0
-6.229555 -1.264132 1 0.0
-2.363743 -0.989582 1 0.0
-2.526136 -0.663232 1 0.0
-1.847472 -0.676546 1 0.0
-1.001612 -1.001612 1 0.0
-3.994579 -3.994579 1 0.0
-0.915596 -0.46183 1 0.0
-0.686761 -0.686761 1 0.0
-1.67549 -1.67549 1 0.0
-2.422683 -1.289167 1 0.0
-4.9627 -1.462458 1 0.0
-1.859673 -1.859673 1 0.0
-1.902837 -1.902837 1 0.0
-6.453216 -4.393321 1 0.0
-6.988544 -0.824463 1 0.0
-1.352005 -0.804034 1 0.0
-0.229401 -0.229401 1 0.0
-0.913192 -0.913192 1 0.0
-2.21573 -2.21573 1 0.0
-1.004671 -1.004671 1 0.0
-1.221378 -0.695449 1 0.0
-2.26189 -2.26189 1 0.0
-4.782146 -1.401062 1 0.0
-3.994579 -3.994579 1 0.0
-4.18589 -0.703654 1 0.0
-0.192195 -0.192195 1 0.0
-5.704727 -1.217487 1 0.0
-5.54411 -1.402434 1 0.0
-0.648161 -0.648161 1 0.0
-0.8131 -0.8131 1 0.0
-3.67069 -3.67069 1 0.0
-2.614851 -0.598351 1 0.0
-5.728804 -0.933043 1 0.0
-0.411844 -0.411844 1 0.0
-1.17152 -0.908129 1 0.0
-1.707106 -1.707106 1 0.0
-3.040446 -3.040446 1 0.0
-3.396483 -1.638208 1 0.0
-3.35171 -0.910914 1 0.0
-3.416253 -3.416253 1 0.0
-1.240134 -1.240134 1 0.0
-7.80838 -7.80838 1 0.0
-6.517459 -6.517459 1 0.0
-1.412189 -1.412189 1 0.0
-3.679078 -1.595095 1 0.0
-5.144155 -1.280306 1 0.0
-1.175316 -0.500155 1 0.0
-0.197144 -0.197144 1 0.0
-3.484597 -1.378698 1 0.0
-5.493867 -0.992687 1 0.0
-2.45515 -2.45515 1 0.0
-3.35171 -1.17063 1 0.0
-2.984136 -0.958269 1 0.0
-2.968074 -2.968074 1 0.0
-6.249382 -0.953056 1 0.0
-0.663444 -0.663444 1 0.0
-1.353848 -1.353848 1 0.0
-3.893839 -3.893839 1 0.0
-5.368032 -5.368032 1 0.0
-7.704129 -7.704129 1 0.0
-2.787435 -1.944798 1 0.0
-2.134262 -2.134262 1 0.0
-4.829306 -4.829306 1 0.0
-2.793128 -2.229094 1 0.0
-1.930704 -1.166059 1 0.0
-0.933735 -0.466451 1 0.0
-0.82139 -0.82139 1 0.0
-4.17037 -4.17037 1 0.0
-1.191555 -1.191555 1 0.0
-1.675889 -0.438854 1 0.0
-2.022732 -2.022732 1 0.0
-1.270718 -1.038128 1 0.0
-1.147955 -0.766258 1 0.0
-4.2068 -1.060734 1 0.0
-1.726427 -1.488621 1 0.0
-0.225868 -0.225868 1 0.0
-1.292845 -0.966368 1 0.0
-3.228586 -2.970315 1 0.0
-0.866116 -0.81903 1 0.0
-1.925685 -1.120332 1 0.0
-1.561942 -1.01859 1 0.0
-0.834961 -0.609736 1 0.0
-0.931353 -0.931353 1 0.0
-2.230712 -2.230712 1 0.0
-1.301947 -0.721265 1 0.0
-0.634463 -0.634463 1 0.0
-1.152942 -0.469918 1 0.0
-3.228349 -1.105847 1 0.0
-0.448535 -0.448535 1 0.0
-0.459699 -0.254411 1 0.0
-0.680834 -0.19321 1 0.0
-2.689768 -2.143374 1 0.0
-1.313633 -1.313633 1 0.0
-1.31949 -0.886898 1 0.0
-2.03962 -1.498962 1 0.0
-7.449684 -2.101561 1 0.0
-0.195247 -0.195247 1 0.0
-1.638541 -1.200218 1 0.0
-0.601624 -0.601624 1 0.0
-3.615646 -0.939084 1 0.0
-2.545493 -2.545493 1 0.0
-1.63583 -1.63583 1 0.0
-0.503155 -0.503155 1 0.0
-1.06855 -1.06855 1 0.0
-3.186992 -3.186992 1 0.0
-1.942375 -1.942375 1 0.0
-0.950297 -0.950297 1 0.0
-0.485185 -0.485185 1 0.0
-2.035308 -0.814784 1 0.0
-0.369076 -0.369076 1 0.0
-6.738833 -1.710935 1 0.0
-0.734057 -0.734057 1 0.0
-0.904465 -0.308098 1 0.0
-0.848179 -0.848179 1 0.0
-0.687616 -0.687616 1 0.0
-0.38294 -0.38294 1 0.0
-0.457447 -0.457447 1 0.0
-5.171892 -5.171892 1 0.0
-10.187748 -2.11935 1 0.0
-3.732593 -0.793047 1 0.0
-3.672215 -3.672215 1 0.0
-1.371918 -0.921388 1 0.0
-0.661716 -0.661716 1 0.0
-1.128699 -1.128699 1 0.0
-1.340409 -1.340409 1 0.0
-2.485339 -0.947513 1 0.0
-2.646783 -2.646783 1 0.0
-6.150529 -6.150529 1 0.0
-9.087047 -9.087047 1 0.0
-3.228016 -3.228016 1 0.0
-1.064265 -1.064265 1 0.0
-15.314755 -2.48402 1 0.0
-2.448528 -2.448528 1 0.0
-9.723956 -9.723956 1 0.0
-3.415907 -0.719627 1 0.0
-4.733314 -1.184898 1 0.0
-9.634225 -9.634225 1 0.0
-1.439939 -0.832615 1 0.0
-1.674861 -0.588198 1 0.0
-1.687873 -1.214385 1 0.0
-5.042336 -3.477441 1 0.0
-1.576173 -1.147343 1 0.0
-4.275334 -4.275334 1 0.0
-0.979711 -0.979711 1 0.0
-3.010016 -2.342486 1 0.0
-0.389744 -0.389744 1 0.0
-1.473092 -1.473092 1 0.0
-1.020201 -1.020201 1 0.0
-3.213393 -2.037949 1 0.0
-1.327985 -1.033319 1 0.0
-3.967327 -2.666579 1 0.0
-0.850026 -0.850026 1 0.0
-0.319007 -0.319007 1 0.0
-1.421229 -1.421229 1 0.0
-5.344063 -1.412138 1 0.0
-3.795673 -2.704689 1 0.0
-2.868522 -0.900964 1 0.0
-7.212928 -3.355976 1 0.0
-2.640306 -0.810226 1 0.0
-118.130511 -8.000044 1 0.0
-3.180196 -3.180196 1 0.0
-4.189791 -3.10607 1 0.0
-3.064628 -1.547228 1 0.0
-4.463559 -1.548914 1 0.0
-0.747853 -0.747853 1 0.0
-1.276702 -0.96806 1 0.0
-4.526786 -3.575848 1 0.0
-1.864477 -0.979122 1 0.0
-2.415846 -0.939286 1 0.0
-1.625338 -0.484794 1 0.0
-3.533692 -2.219381 1 0.0
-0.803338 -0.803338 1 0.0
-0.740207 -0.740207 1 0.0
-3.187168 -0.714598 1 0.0
-1.689849 -1.024865 1 0.0
-0.799074 -0.750667 1 0.0
-0.402489 -0.402489 1 0.0
-2.005005 -1.544685 1 0.0
-0.467868 -0.467868 1 0.0
-8.602667 -2.102597 1 0.0
-2.521976 -0.993982 1 0.0
-1.841369 -0.761089 1 0.0
-5.798496 -1.212249 1 0.0
-19.423921 -1.517973 1 0.0
-1.199551 -1.199551 1 0.0
-0.541195 -0.38056 1 0.0
-1.021049 -0.764203 1 0.0
-2.661985 -0.29288 1 0.0
-0.541195 -0.541195 1 0.0
-0.699248 -0.699248 1 0.0
-2.645113 -1.686822 1 0.0
-89.34397 -1.142264 1 0.0
-3.22824 -1.877282 1 0.0
-14.93165 -6.252107 1 0.0
-1.55175 -1.55175 1 0.0
-0.881731 -0.881731 1 0.0
-2.093577 -2.093577 1 0.0
-2.954615 -1.384056 1 0.0
-2.166191 -0.900593 1 0.0
-3.100021 -1.448404 1 0.0
-2.121518 -0.789132 1 0.0
-0.903975 -0.903975 1 0.0
-9.136555 -5.885412 1 0.0
-2.174084 -1.477225 1 0.0
-3.45673 -0.68372 1 0.0
-2.556259 -0.713077 1 0.0
-4.043195 -2.758968 1 0.0
-0.753721 -0.734466 1 0.0
-3.372403 -3.372403 1 0.0
-2.278926 -1.305026 1 0.0
-3.257391 -0.662286 1 0.0
-2.430861 -1.038359 1 0.0
-0.504117 -0.504117 1 0.0
-1.455006 -1.207005 1 0.0
-2.716546 -0.766813 1 0.0
-8.854989 -1.547138 1 0.0
-4.705817 -0.802013 1 0.0
-3.471907 -3.471907 1 0.0
-0.865072 -0.865072 1 0.0
-3.179092 -0.917589 1 0.0
-1.674861 -0.706506 1 0.0
-1.542614 -0.885407 1 0.0
-3.781172 -1.670681 1 0.0
-3.034719 -1.145963 1 0.0
-1.196172 -1.196172 1 0.0
-1.625338 -1.426721 1 0.0
-0.542954 -0.542954 1 0.0
-10.749931 -4.934508 1 0.0
-16.808247 -5.190505 1 0.0
-3.664064 -1.485979 1 0.0
-1.067584 -1.067584 1 0.0
-0.961098 -0.710545 1 0.0
-2.391726 -1.08097 1 0.0
-1.199551 -1.199551 1 0.0
-2.766285 -1.085722 1 0.0
-5.492839 -0.957127 1 0.0
-3.093238 -1.464535 1 0.0
-0.199719 -0.199719 1 0.0
-1.528505 -0.871671 1 0.0
-1.929209 -0.86926 1 0.0
-2.6071 -1.124102 1 0.0
-2.306963 -2.306963 1 0.0
-0.758261 -0.758261 1 0.0
-7.789769 -3.936161 1 0.0
-2.996326 -2.078516 1 0.0
-8.411704 -1.157478 1 0.0
-2.089448 -0.84235 1 0.0
-1.74017 -1.667496 1 0.0
-7.141073 -0.703818 1 0.0
-2.222635 -0.75998 1 0.0
-9.036488 -2.090278 1 0.0
-1.291638 -1.291638 1 0.0
-11.033783 -1.257148 1 0.0
-0.505304 -0.31878 1 0.0
-2.701523 -2.616799 1 0.0
-2.255721 -1.592472 1 0.0
-3.866682 -2.806224 1 0.0
-7.782225 -4.413904 1 0.0
-8.216747 -0.991582 1 0.0
-2.490324 -2.490324 1 0.0
-2.959881 -0.968969 1 0.0
-0.836851 -0.814058 1 0.0
-1.046178 -0.965355 1 0.0
-1.85102 -0.955288 1 0.0
-3.962229 -0.989255 1 0.0
-2.990639 -0.767753 1 0.0
-6.081707 -3.590448 1 0.0
-1.200926 -1.135641 1 0.0
-2.452672 -0.825552 1 0.0
-2.791958 -1.952597 1 0.0
-4.122802 -2.853884 1 0.0
-1.429161 -1.429161 1 0.0
-2.275659 -1.368952 1 0.0
-2.279796 -2.279796 1 0.0
-0.17077 -0.17077 1 0.0
-1.489849 -0.719955 1 0.0
-3.064628 -2.320301 1 0.0
-5.331319 -0.843773 1 0.0
-0.729041 -0.729041 1 0.0
-2.153727 -2.153727 1 0.0
-1.417741 -0.816877 1 0.0
-1.258229 -0.970657 1 0.0
-1.848084 -0.828742 1 0.0
-2.670248 -1.480796 1 0.0
-1.071091 -1.071091 1 0.0
-2.194024 -1.673519 1 0.0
-0.694276 -0.694276 1 0.0
-2.513549 -1.439988 1 0.0
-0.785936 -0.785936 1 0.0
-1.516074 -1.408035 1 0.0
-2.168878 -0.731211 1 0.0
-4.206547 -1.576169 1 0.0
-1.940364 -0.796594 1 0.0
-1.124966 -1.124966 1 0.0
-0.989164 -0.989164 1 0.0
-3.229423 -0.836087 1 0.0
-0.382366 -0.382366 1 0.0
-0.248198 -0.248198 1 0.0
-3.554203 -0.887678 1 0.0
-0.234195 -0.234195 1 0.0
-0.21405 -0.21405 1 0.0
-0.720776 -0.720776 1 0.0
-2.574811 -1.356634 1 0.0
-1.656496 -0.847626 1 0.0
-20.876289 -1.367813 1 0.0
-2.112001 -1.026102 1 0.0
-0.971175 -0.971175 1 0.0
-1.048035 -0.706809 1 0.0
-0.869787 -0.869787 1 0.0
-1.078199 -0.4568 1 0.0
-3.999692 -2.656458 1 0.0
-1.053745 -1.053745 1 0.0
-1.311857 -1.311857 1 0.0
-2.666895 -0.984462 1 0.0
-2.14475 -2.14475 1 0.0
-1.124319 -1.124319 1 0.0
-2.499815 -2.499815 1 0.0
-1.55175 -1.55175 1 0.0
-1.231076 -0.968466 1 0.0
-0.739711 -0.739711 1 0.0
-1.05157 -1.05157 1 0.0
-1.913284 -0.704998 1 0.0
-5.985131 -0.961961 1 0.0
-4.449699 -1.092061 1 0.0
-5.383733 -5.383733 1 0.0
-1.65446 -1.65446 1 0.0
-6.801941 -6.801941 1 0.0
-3.650127 -2.014968 1 0.0
-0.85962 -0.771874 1 0.0
-1.345694 -1.158507 1 0.0
-0.870558 -0.792133 1 0.0
-1.573833 -1.573833 1 0.0
-0.903854 -0.903854 1 0.0
-2.161292 -1.054475 1 0.0
-0.184288 -0.184288 1 0.0
-0.676832 -0.676832 1 0.0
-3.310555 -3.310555 1 0.0
-2.125273 -1.813092 1 0.0
-0.541195 -0.411047 1 0.0
-6.537217 -1.01092 1 0.0
-1.351894 -1.351894 1 0.0
-4.26373 -1.515548 1 0.0
-3.015578 -0.970485 1 0.0
-1.273975 -1.273975 1 0.0
-0.296238 -0.296238 1 0.0
-2.729982 -0.608464 1 0.0
-2.184321 -0.948496 1 0.0
-0.822272 -0.822272 1 0.0
-2.093577 -1.047526 1 0.0
-3.439526 -0.773608 1 0.0
-0.971175 -0.971175 1 0.0
-7.31704 -1.999573 1 0.0
-0.835774 -0.378802 1 0.0
-0.447891 -0.447891 1 0.0
-0.848102 -0.848102 1 0.0
-3.690339 -1.827416 1 0.0
-6.469818 -6.469818 1 0.0
-1.451212 -0.714504 1 0.0
-2.490628 -1.089592 1 0.0
-2.139688 -2.039465 1 0.0
-1.124319 -1.124319 1 0.0
-2.694453 -2.20521 1 0.0
-2.341957 -2.341957 1 0.0
-4.483165 -3.56948 1 0.0
-3.471907 -3.471907 1 0.0
-5.962464 -4.233257 1 0.0
-2.973802 -2.973802 1 0.0
-1.150393 -0.860269 1 0.0
-2.587545 -1.384435 1 0.0
-1.665832 -1.053077 1 0.0
-0.727928 -0.727928 1 0.0
-2.874613 -1.391987 1 0.0
-3.819383 -0.917828 1 0.0
-0.248198 -0.248198 1 0.0
-7.553701 -0.825071 1 0.0
-1.142472 -0.860684 1 0.0
-1.274537 -1.274537 1 0.0
-8.258091 -2.099333 1 0.0
-1.695436 -1.695436 1 0.0
-3.756318 -1.779234 1 0.0
-0.416271 -0.279137 1 0.0
-0.364742 -0.364742 1 0.0
-1.843395 -1.843395 1 0.0
-0.308736 -0.308736 1 0.0
-18.461297 -1.518743 1 0.0
-1.291638 -1.291638 1 0.0
-3.574578 -3.574578 1 0.0
-2.468221 -1.313268 1 0.0
-0.991876 -0.975998 1 0.0
-2.166191 -0.727336 1 0.0
-0.848983 -0.848983 1 0.0
-0.995183 -0.797988 1 0.0
-1.569928 -0.604729 1 0.0
-1.65446 -1.65446 1 0.0
-0.895525 -0.886347 1 0.0
-3.544438 -3.544438 1 0.0
-1.824916 -1.157936 1 0.0
-9.497715 -0.901514 1 0.0
-9.07249 -1.395081 1 0.0
-1.105341 -0.85018 1 0.0
-0.584556 -0.584556 1 0.0
-0.504117 -0.504117 1 0.0
-1.598564 -1.598564 1 0.0
-4.422511 -4.422511 1 0.0
-2.848671 -2.848671 1 0.0
-3.306808 -2.077405 1 0.0
-2.10024 -2.10024 1 0.0
-2.608657 -1.127058 1 0.0
-2.459111 -2.459111 1 0.0
-1.364707 -1.364707 1 0.0
-4.986609 -0.834061 1 0.0
-0.331709 -0.331709 1 0.0
-0.439946 -0.439946 1 0.0
-1.105341 -0.710167 1 0.0
-1.804686 -0.900891 1 0.0
-5.056126 -0.920656 1 0.0
-1.716492 -1.716492 1 0.0
-0.447891 -0.447891 1 0.0
-3.310555 -3.310555 1 0.0
-21.228934 -1.202915 1 0.0
-3.669569 -1.688978 1 0.0
-0.758261 -0.758261 1 0.0
-0.888481 -0.781255 1 0.0
-2.574942 -0.553059 1 0.0
-0.169959 -0.169959 1 0.0
-1.131298 -0.661801 1 0.0
-3.180196 -3.180196 1 0.0
-2.905404 -2.364318 1 0.0
-1.880557 -1.880557 1 0.0
-0.810305 -0.810305 1 0.0
-1.786762 -0.885284 1 0.0
-0.709323 -0.709323 1 0.0
-3.726371 -3.726371 1 0.0
-0.963316 -0.963316 1 0.0
-4.283751 -0.984354 1 0.0
-2.341957 -2.341957 1 0.0
-20.434363 -0.774819 1 0.0
-2.420587 -0.94104 1 0.0
-1.880557 -1.880557 1 0.0
-0.620054 -0.620054 1 0.0
-3.372403 -3.372403 1 0.0
-0.76608 -0.76608 1 0.0
-5.102622 -0.915901 1 0.0
-1.161535 -1.085562 1 0.0
-1.276702 -0.771738 1 0.0
-3.278895 -1.11169 1 0.0
-0.410239 -0.410239 1 0.0
-0.758261 -0.758261 1 0.0
-1.091561 -0.725316 1 0.0
-0.86752 -0.739836 1 0.0
-3.566054 -1.202069 1 0.0
-2.462168 -1.903321 1 0.0
-0.953972 -0.914392 1 0.0
-1.043162 -1.043162 1 0.0
-3.482667 -0.720684 1 0.0
-2.146732 -0.752165 1 0.0
-2.645851 -2.645851 1 0.0
-3.949458 -0.749768 1 0.0
-2.866029 -2.866029 1 0.0
-2.026108 -2.026108 1 0.0
-1.381261 -1.381261 1 0.0
-0.584556 -0.584556 1 0.0
-10.160198 -0.717342 1 0.0
-3.794479 -3.210661 1 0.0
-1.065968 -1.009052 1 0.0
-0.537539 -0.537539 1 0.0
-0.924488 -0.236901 1 0.0
-1.364707 -1.364707 1 0.0
-1.52169 -1.52169 1 0.0
-0.753147 -0.753147 1 0.0
-1.460692 -1.460692 1 0.0
-1.794746 -1.035942 1 0.0
-1.711137 -1.711137 1 0.0
-7.556567 -0.725651 1 0.0
-3.310555 -3.310555 1 0.0
-2.038865 -0.341481 1 0.0
-0.296238 -0.296238 1 0.0
-2.038865 -2.038865 1 0.0
-0.971175 -0.971175 1 0.0
-6.475502 -0.949951 1 0.0
-1.274537 -0.951427 1 0.0
-3.313753 -0.805942 1 0.0
-2.848671 -2.848671 1 0.0
-1.291638 -1.291638 1 0.0
-6.63026 -0.928865 1 0.0
-4.449813 -1.28534 1 0.0
-1.3308 -0.628902 1 0.0
-0.790671 -0.790671 1 0.0
-2.634032 -2.634032 1 0.0
-2.127553 -2.127553 1 0.0
-1.131298 -0.366048 1 0.0
-1.120298 -1.120298 1 0.0
-1.08374 -1.08374 1 0.0
-1.735166 -1.193879 1 0.0
-1.291638 -1.291638 1 0.0
-3.023922 -0.807028 1 0.0
-0.439946 -0.439946 1 0.0
-3.372403 -0.502288 1 0.0
-0.810305 -0.810305 1 0.0
-2.428718 -1.142761 1 0.0
-5.383733 -5.383733 1 0.0
-4.185219 -4.185219 1 0.0
-5.668749 -0.533885 1 0.0
-0.345627 -0.345627 1 0.0
-2.127553 -2.127553 1 0.0
-3.310555 -3.310555 1 0.0
-2.005003 -2.005003 1 0.0
-6.777075 -1.203577 1 0.0
-3.069485 -3.069485 1 0.0
-2.161292 -0.526409 1 0.0
-3.858187 -3.858187 1 0.0
-1.412642 -0.892842 1 0.0
-4.429171 -1.000407 1 0.0
-1.52169 -1.52169 1 0.0
-1.386756 -1.386756 1 0.0
-3.886289 -0.934512 1 0.0
-3.15606 -3.15606 1 0.0
-7.143934 -7.143934 1 0.0
-2.43158 -2.43158 1 0.0
-3.06101 -0.742077 1 0.0
-4.185219 -4.185219 1 0.0
-2.038865 -0.302877 1 0.0
-2.343098 -0.878772 1 0.0
-2.645851 -2.645851 1 0.0
-5.31399 -0.850463 1 0.0
-12.619663 -1.214957 1 0.0
-2.127553 -2.127553 1 0.0
-6.411034 -6.411034 1 0.0
-10.444724 -1.504233 1 0.0
-3.864808 -3.864808 1 0.0
-5.668749 -1.139069 1 0.0
-2.734511 -2.41205 1 0.0
-0.663923 -0.663923 1 0.0
-118.332491 -0.878378 1 0.0
-17.301063 -1.643428 1 0.0
-0.663923 -0.663923 1 0.0
-3.774029 -0.647061 1 0.0
-3.401775 -3.401775 1 0.0
-2.249781 -0.773301 1 0.0
-3.74204 -0.715271 1 0.0
-3.431459 -3.431459 1 0.0
-0.743858 -0.743858 1 0.0
-1.587246 -0.848956 1 0.0
-2.899317 -0.701705 1 0.0
-2.942324 -0.905949 1 0.0
-2.920246 -1.650668 1 0.0
-4.522328 -1.672019 1 0.0
-0.614746 -0.614746 1 0.0
-2.198056 -0.96555 1 0.0
-2.7989 -1.019207 1 0.0
-4.676769 -3.010509 1 0.0
-0.158989 -0.158989 1 0.0
-3.567532 -1.757561 1 0.0
-0.86808 -0.86808 1 0.0
-1.60833 -0.763656 1 0.0
-5.183139 -3.730487 1 0.0
-6.998103 -4.602257 1 0.0
-1.198091 -0.802421 1 0.0
-1.941327 -1.187022 1 0.0
-0.240426 -0.240426 1 0.0
-0.768629 -0.525956 1 0.0
-2.816384 -1.903991 1 0.0
-3.223437 -0.817547 1 0.0
-0.097675 -0.097675 1 0.0
-2.033001 -1.382956 1 0.0
-4.248033 -2.245668 1 0.0
-0.730321 -0.730321 1 0.0
-2.816384 -2.328403 1 0.0
-1.894409 -1.27067 1 0.0
-0.118226 -0.118226 1 0.0
-2.494232 -1.270705 1 0.0
-0.358388 -0.358388 1 0.0
-0.776742 -0.776742 1 0.0
-1.791175 -1.791175 1 0.0
-7.823239 -0.829143 1 0.0
-0.326664 -0.326664 1 0.0
-1.201542 -0.537595 1 0.0
-1.334393 -1.334393 1 0.0
-8.162328 -2.158058 1 0.0
-1.545975 -1.545975 1 0.0
-3.480487 -1.556667 1 0.0
-2.100616 -2.100616 1 0.0
-2.096533 -1.342992 1 0.0
-1.098397 -0.39887 1 0.0
-0.969559 -0.969559 1 0.0
-1.29936 -1.29936 1 0.0
-0.74992 -0.582138 1 0.0
-0.277246 -0.274684 1 0.0
-0.319108 -0.311798 1 0.0
-3.264503 -2.990474 1 0.0
-0.901873 -0.901873 1 0.0
-2.943407 -2.943407 1 0.0
-0.509399 -0.509399 1 0.0
-1.755983 -1.755983 1 0.0
-1.911225 -1.911225 1 0.0
-0.566148 -0.566148 1 0.0
-1.596193 -1.521497 1 0.0
-2.255829 -2.255829 1 0.0
-0.901873 -0.764628 1 0.0
-1.018252 -0.800609 1 0.0
-1.756805 -0.825679 1 0.0
-1.227392 -0.652347 1 0.0
-1.376999 -1.376999 1 0.0
-1.099426 -0.818095 1 0.0
-1.345225 -1.345225 1 0.0
-0.784199 -0.784199 1 0.0
-4.306187 -1.061287 1 0.0
-0.450913 -0.450913 1 0.0
-3.609009 -0.953823 1 0.0
-0.617907 -0.617907 1 0.0
-4.43989 -4.43989 1 0.0
-1.660097 -1.660097 1 0.0
-3.5973 -3.5973 1 0.0
-3.294066 -0.722773 1 0.0
-6.142316 -0.924801 1 0.0
-0.747877 -0.747877 1 0.0
-3.359033 -3.359033 1 0.0
-0.521062 -0.521062 1 0.0
-78.914325 -1.172511 1 0.0
-12.098943 -0.909024 1 0.0
-16.563049 -16.563049 1 0.0
-1.469668 -1.469668 1 0.0
-1.387014 -1.177799 1 0.0
-3.887262 -3.887262 1 0.0
-4.097031 -4.097031 1 0.0
-0.802983 -0.802983 1 0.0
-5.169819 -1.282988 1 0.0
-2.003542 -2.003542 1 0.0
-1.943592 -1.067858 1 0.0
-1.280409 -1.280409 1 0.0
-1.409526 -1.409526 1 0.0
-3.255877 -3.255877 1 0.0
-10.61401 -10.61401 1 0.0
-6.436863 -6.436863 1 0.0
-6.926743 -6.926743 1 0.0
-1.699443 -1.699443 1 0.0
-2.623898 -2.623898 1 0.0
-8.331604 -0.774514 1 0.0
-14.051625 -1.23651 1 0.0
-3.418742 -3.418742 1 0.0
-2.622044 -2.622044 1 0.0
-3.349411 -0.429235 1 0.0
-0.223462 -0.223462 1 0.0
-0.849381 -0.849381 1 0.0
-6.768702 -0.844704 1 0.0
-9.919056 -0.706298 1 0.0
-14.817176 -0.909279 1 0.0
-1.563616 -1.095088 1 0.0
-0.590011 -0.261769 1 0.0
-1.080516 -0.624572 1 0.0
-1.199552 -0.76707 1 0.0
-34.489054 -2.241471 1 0.0
-2.23106 -0.762181 1 0.0
-1.324176 -1.324176 1 0.0
-1.860382 -1.165725 1 0.0
-1.057227 -0.695532 1 0.0
-1.441725 -1.150544 1 0.0
-1.571522 -1.41713 1 0.0
-1.913952 -1.849635 1 0.0
-0.956572 -0.73539 1 0.0
-4.426428 -1.836035 1 0.0
-3.142595 -1.203071 1 0.0
-0.683928 -0.683928 1 0.0
-2.688539 -2.688539 1 0.0
-0.257619 -0.257619 1 0.0
-0.88493 -0.545864 1 0.0
-0.129176 -0.129176 1 0.0
-0.91181 -0.91181 1 0.0
-2.693267 -1.094122 1 0.0
-1.356583 -0.867643 1 0.0
-1.155508 -1.101692 1 0.0
-3.19052 -2.351654 1 0.0
-2.182715 -0.744193 1 0.0
-5.081236 -2.608747 1 0.0
-0.824189 -0.824189 1 0.0
-2.711141 -2.340882 1 0.0
-4.986374 -4.986374 1 0.0
-0.606019 -0.606019 1 0.0
-5.116608 -3.746166 1 0.0
-2.358476 -2.358476 1 0.0
-4.418533 -1.06089 1 0.0
-6.104411 -1.312618 1 0.0
-1.908197 -1.908197 1 0.0
-0.257619 -0.257619 1 0.0
-2.439793 -1.802304 1 0.0
-1.1583 -0.824075 1 0.0
-0.910586 -0.910586 1 0.0
-5.715697 -0.945951 1 0.0
-2.270541 -1.90559 1 0.0
-4.128041 -4.128041 1 0.0
-2.105873 -0.877004 1 0.0
-1.232857 -1.066809 1 0.0
-1.720835 -1.429076 1 0.0
-0.900098 -0.792845 1 0.0
-1.366199 -1.366199 1 0.0
-1.524796 -0.654608 1 0.0
-1.738004 -1.063522 1 0.0
-1.429285 -1.429285 1 0.0
-1.848499 -0.455609 1 0.0
-15.169331 -1.499074 1 0.0
-2.427912 -2.427912 1 0.0
-0.25859 -0.25859 1 0.0
-0.324819 -0.324819 1 0.0
-1.481143 -1.481143 1 0.0
-1.454884 -0.871928 1 0.0
-3.69356 -3.69356 1 0.0
-0.910586 -0.910586 1 0.0
-3.014646 -1.138621 1 0.0
-0.92682 -0.92682 1 0.0
-4.308113 -4.308113 1 0.0
-1.877628 -1.366348 1 0.0
-1.571513 -1.489016 1 0.0
-1.615937 -1.615937 1 0.0
-0.786546 -0.648633 1 0.0
-0.124437 -0.124437 1 0.0
-0.900214 -0.853721 1 0.0
-0.646575 -0.646575 1 0.0
-4.272666 -0.757083 1 0.0
-0.103059 -0.103059 1 0.0
-0.24204 -0.24204 1 0.0
-2.38822 -2.38822 1 0.0
-2.208731 -0.933975 1 0.0
-2.537919 -2.537919 1 0.0
-1.248476 -0.911775 1 0.0
-0.340788 -0.340788 1 0.0
-5.412482 -5.412482 1 0.0
-2.522986 -1.519281 1 0.0
-0.53036 -0.53036 1 0.0
-3.958588 -2.045505 1 0.0
-1.834041 -1.834041 1 0.0
-2.711549 -1.582835 1 0.0
-0.752078 -0.752078 1 0.0
-0.53036 -0.53036 1 0.0
-0.485313 -0.485313 1 0.0
-2.824376 -0.821922 1 0.0
-1.645333 -0.45484 1 0.0
-0.446424 -0.223873 1 0.0
-2.067212 -0.94579 1 0.0
-2.765452 -1.438233 1 0.0
-0.683928 -0.410767 1 0.0
-4.574207 -1.385772 1 0.0
-1.278245 -0.856515 1 0.0
-2.711157 -2.711157 1 0.0
-1.397474 -1.397474 1 0.0
-0.958838 -0.958838 1 0.0
-1.892867 -1.334385 1 0.0
-10.733687 -1.324406 1 0.0
-0.914008 -0.679931 1 0.0
-4.588002 -4.588002 1 0.0
-3.785589 -0.597058 1 0.0
-4.791091 -0.888964 1 0.0
-1.815427 -0.338764 1 0.0
-1.139171 -1.139171 1 0.0
-1.412251 -1.412251 1 0.0
-0.296527 -0.296527 1 0.0
-2.899911 -2.899911 1 0.0
-1.840528 -0.984751 1 0.0
-1.633011 -0.607909 1 0.0
-4.174403 -4.174403 1 0.0
-1.569714 -0.442137 1 0.0
-2.622044 -2.622044 1 0.0
-1.916093 -1.916093 1 0.0
-0.576928 -0.33433 1 0.0
-24.857644 -2.11763 1 0.0
-0.560649 -0.328902 1 0.0
-1.412908 -0.850259 1 0.0
-1.468375 -0.571412 1 0.0
-1.533206 -1.187819 1 0.0
-0.340788 -0.340788 1 0.0
-6.724889 -1.593611 1 0.0
-3.345755 -3.345755 1 0.0
-7.372953 -1.235675 1 0.0
-1.241573 -1.241573 1 0.0
-3.432894 -0.893457 1 0.0
-2.123053 -0.705516 1 0.0
-1.63635 -0.720509 1 0.0
-0.7081 -0.7081 1 0.0
-0.873373 -0.873373 1 0.0
-0.898563 -0.898563 1 0.0
-1.31701 -1.31701 1 0.0
-8.545357 -0.721569 1 0.0
-1.713636 -1.713636 1 0.0
-3.103985 -3.103985 1 0.0
-4.489277 -4.489277 1 0.0
-2.922795 -0.828212 1 0.0
-2.015187 -2.015187 1 0.0
-0.404677 -0.404677 1 0.0
-0.700275 -0.560243 1 0.0
-3.540967 -0.703238 1 0.0
-3.603882 -1.084566 1 0.0
-2.427912 -0.558302 1 0.0
-5.675157 -1.551531 1 0.0
-4.053605 -0.738341 1 0.0
-5.233902 -5.233902 1 0.0
-3.639827 -1.127543 1 0.0
-10.576523 -2.356742 1 0.0
-2.824376 -1.011025 1 0.0
-1.569981 -0.925553 1 0.0
-0.869806 -0.869806 1 0.0
-1.507973 -0.565158 1 0.0
-5.370339 -5.370339 1 0.0
-12.575101 -2.320556 1 0.0
-1.367505 -1.367505 1 0.0
-6.144467 -1.375858 1 0.0
-3.576111 -3.576111 1 0.0
-4.591772 -4.591772 1 0.0
-2.467075 -1.248183 1 0.0
-0.610775 -0.610775 1 0.0
-2.624777 -1.277724 1 0.0
-1.713636 -1.713636 1 0.0
-2.756716 -1.014295 1 0.0
-1.828161 -1.828161 1 0.0
-2.950928 -1.24538 1 0.0
-0.869806 -0.869806 1 0.0
-0.296527 -0.296527 1 0.0
-2.984869 -2.984869 1 0.0
-6.172395 -1.212128 1 0.0
-18.21152 -0.700885 1 0.0
-4.597862 -4.597862 1 0.0
-1.642372 -0.855192 1 0.0
-0.898563 -0.898563 1 0.0
-2.061054 -1.261954 1 0.0
-4.119848 -0.937212 1 0.0
-10.035497 -1.434359 1 0.0
-4.518782 -4.518782 1 0.0
-6.933202 -6.933202 1 0.0
-1.412251 -1.412251 1 0.0
-9.203532 -0.765455 1 0.0
-8.00377 -8.00377 1 0.0
-0.888985 -0.888985 1 0.0
-0.899096 -0.899096 1 0.0
-0.711361 -0.711361 1 0.0
-1.009306 -0.745399 1 0.0
-3.41503 -0.608421 1 0.0
-0.955266 -0.79116 1 0.0
-6.818306 -2.043674 1 0.0
-0.694328 -0.563145 1 0.0
-1.320617 -0.798744 1 0.0
-3.994598 -0.883076 1 0.0
-5.057207 -0.813815 1 0.0
-1.099175 -1.099175 1 0.0
-0.754594 -0.754594 1 0.0
-3.149311 -3.149311 1 0.0
-2.161328 -2.161328 1 0.0
-1.780974 -1.780974 1 0.0
-1.630617 -1.630617 1 0.0
-4.5623 -0.717081 1 0.0
-3.557525 -3.557525 1 0.0
-0.478039 -0.478039 1 0.0
-0.196831 -0.196831 1 0.0
-2.94817 -0.630376 1 0.0
-0.502616 -0.502616 1 0.0
-2.942047 -2.942047 1 0.0
-1.96534 -1.96534 1 0.0
-2.398897 -2.398897 1 0.0
-4.54945 -4.54945 1 0.0
-0.935881 -0.935881 1 0.0
-1.4363 -1.4363 1 0.0
-3.528359 -0.670257 1 0.0
-10.879497 -1.621443 1 0.0
-4.562413 -4.562413 1 0.0
-0.909758 -0.716647 1 0.0
-13.028563 -2.088967 1 0.0
-3.830469 -1.298577 1 0.0
-1.764632 -0.879091 1 0.0
-4.51229 -0.726505 1 0.0
-0.884485 -0.882601 1 0.0
-4.145195 -1.048985 1 0.0
-0.617092 -0.617092 1 0.0
-1.468384 -0.834483 1 0.0
-0.758066 -0.758066 1 0.0
-2.196862 -0.565932 1 0.0
-1.986489 -1.15337 1 0.0
-1.956771 -1.396249 1 0.0
-0.777381 -0.777381 1 0.0
-2.107489 -1.518166 1 0.0
-1.729549 -1.265556 1 0.0
-1.332996 -0.598007 1 0.0
-4.99099 -4.99099 1 0.0
-0.515922 -0.515922 1 0.0
-3.34064 -2.357314 1 0.0
-10.228555 -0.787978 1 0.0
-0.325956 -0.325956 1 0.0
-1.9445 -1.9445 1 0.0
-6.109521 -1.682983 1 0.0
-0.984357 -0.984357 1 0.0
-1.205729 -0.747513 1 0.0
-1.218396 -1.01168 1 0.0
-2.508395 -1.716711 1 0.0
-1.229007 -1.229007 1 0.0
-2.043891 -2.043891 1 0.0
-3.715706 -1.615548 1 0.0
-1.248618 -1.248618 1 0.0
-0.456734 -0.325847 1 0.0
-2.122191 -0.64484 1 0.0
-1.283734 -1.192173 1 0.0
-1.373019 -1.373019 1 0.0
-0.654845 -0.40695 1 0.0
-6.768814 -1.707746 1 0.0
-2.428917 -2.428917 1 0.0
-6.369272 -6.369272 1 0.0
-0.670397 -0.670397 1 0.0
-4.34368 -4.34368 1 0.0
-11.062879 -2.399486 1 0.0
-1.714418 -1.714418 1 0.0
-8.11832 -1.51354 1 0.0
-1.05979 -1.05979 1 0.0
-1.747683 -0.677014 1 0.0
-1.558565 -1.558565 1 0.0
-5.853497 -5.853497 1 0.0
-4.295659 -4.295659 1 0.0
-5.253939 -1.064539 1 0.0
-2.610975 -2.610975 1 0.0
-6.623296 -1.423303 1 0.0
-4.691362 -1.392697 1 0.0
-3.855898 -3.855898 1 0.0
-10.624127 -1.426147 1 0.0
-7.513147 -7.513147 1 0.0
-3.474816 -3.474816 1 0.0
-2.424309 -0.459353 1 0.0
-1.414108 -1.414108 1 0.0
-0.624121 -0.624121 1 0.0
-0.196888 -0.196888 1 0.0
-2.121191 -2.121191 1 0.0
-2.74456 -2.74456 1 0.0
-4.544808 -4.544808 1 0.0
-2.489793 -2.489793 1 0.0
-0.195385 -0.195385 1 0.0
-2.623438 -2.623438 1 0.0
-4.11188 -1.279062 1 0.0
-10.652234 -1.404086 1 0.0
-6.330989 -0.774161 1 0.0
-1.925971 -1.925971 1 0.0
-6.062678 -1.261104 1 0.0
-20.025529 -0.748181 1 0.0
-8.347259 -8.347259 1 0.0
-12.928581 -0.941859 1 0.0
-4.454899 -4.454899 1 0.0
-6.753921 -6.753921 1 0.0
-41.510701 -1.266356 1 0.0
-10.893736 -2.059534 1 0.0
-3.262989 -1.143684 1 0.0
-0.702748 -0.634753 1 0.0
-6.241005 -1.280643 1 0.0
-1.126144 -1.126144 1 0.0
-0.439983 -0.439983 1 0.0
-2.153303 -2.153303 1 0.0
-1.484688 -1.155534 1 0.0
-1.661354 -1.003167 1 0.0
-1.679203 -1.679203 1 0.0
-5.235116 -2.255844 1 0.0
-0.625682 -0.625682 1 0.0
-2.18189 -0.771443 1 0.0
-3.372204 -3.372204 1 0.0
-2.559474 -2.559474 1 0.0
-2.137267 -0.749974 1 0.0
-1.200645 -1.033927 1 0.0
-7.686022 -1.754471 1 0.0
-6.88545 -6.88545 1 0.0
-5.759065 -0.972072 1 0.0
-6.776856 -1.119151 1 0.0
-3.570155 -1.114843 1 0.0
-2.398897 -2.398897 1 0.0
-0.935881 -0.935881 1 0.0
-3.327372 -1.397643 1 0.0
-2.972727 -2.972727 1 0.0
-11.457205 -1.315145 1 0.0
-3.380095 -3.380095 1 0.0
-1.441028 -0.242581 1 0.0
-2.666493 -2.666493 1 0.0
-0.428827 -0.428827 1 0.0
-2.026531 -2.026531 1 0.0
-0.124066 -0.124066 1 0.0
-0.159787 -0.159787 1 0.0
-1.224323 -0.925118 1 0.0
-4.440693 -0.429932 1 0.0
-3.843152 -3.843152 1 0.0
-1.799538 -1.799538 1 0.0
-8.372258 -1.706591 1 0.0
-3.757546 -3.757546 1 0.0
-34.488876 -0.954765 1 0.0
-6.127241 -6.127241 1 0.0
-8.167649 -0.66898 1 0.0
-3.948422 -3.948422 1 0.0
-1.437718 -1.437718 1 0.0
-2.790968 -2.790968 1 0.0
-40.179937 -0.999185 1 0.0
-5.193618 -5.193618 1 0.0
-1.76344 -0.78051 1 0.0
-2.288587 -2.288587 1 0.0
-2.573278 -2.573278 1 0.0
-3.293992 -3.293992 1 0.0
-1.546483 -1.546483 1 0.0
-0.684929 -0.684929 1 0.0
-2.731952 -0.624983 1 0.0
-4.330146 -4.330146 1 0.0
-8.530437 -1.297422 1 0.0
-3.223948 -3.223948 1 0.0
-6.09361 -0.645953 1 0.0
-18.553615 -0.758794 1 0.0
-5.218479 -5.218479 1 0.0
-2.976884 -2.976884 1 0.0
-16.388691 -0.673761 1 0.0
-12.74468 -12.74468 1 0.0
-1.795413 -0.824519 1 0.0
-2.175251 -0.758156 1 0.0
-2.44579 -1.637825 1 0.0
-1.399023 -1.121496 1 0.0
-3.875795 -1.062095 1 0.0
-1.124784 -1.116763 1 0.0
-6.58654 -3.965566 1 0.0
-1.101173 -1.101173 1 0.0
-2.725015 -1.205901 1 0.0
-1.563278 -1.563278 1 0.0
-0.976698 -0.755303 1 0.0
-1.622907 -0.748125 1 0.0
-1.732925 -0.802325 1 0.0
-1.392508 -1.392508 1 0.0
-1.984767 -0.903024 1 0.0
-1.124784 -0.822114 1 0.0
-1.124784 -0.912397 1 0.0
-2.820699 -0.968382 1 0.0
-1.67562 -0.980222 1 0.0
-1.326731 -0.933759 1 0.0
-2.968976 -2.968976 1 0.0
-2.64928 -1.310977 1 0.0
-1.460047 -1.460047 1 0.0
-2.325263 -1.155167 1 0.0
-2.578577 -1.414371 1 0.0
-27.553851 -1.891892 1 0.0
-3.125794 -1.047418 1 0.0
-8.962332 -2.325492 1 0.0
-1.701745 -0.699902 1 0.0
-1.765752 -1.009481 1 0.0
-3.538788 -0.928649 1 0.0
-0.918461 -0.878104 1 0.0
-3.512902 -1.791331 1 0.0
-5.78312 -0.817863 1 0.0
-1.026964 -1.026964 1 0.0
-2.244858 -1.004325 1 0.0
-2.798472 -1.60339 1 0.0
-0.769722 -0.769722 1 0.0
-1.582565 -0.813918 1 0.0
-3.764706 -1.564966 1 0.0
-2.24011 -1.143452 1 0.0
-1.001766 -1.001766 1 0.0
-0.795732 -0.756188 1 0.0
-0.85106 -0.85106 1 0.0
-1.207147 -0.736569 1 0.0
-3.625383 -0.785933 1 0.0
-2.085824 -2.085824 1 0.0
-4.77822 -0.819922 1 0.0
-2.691714 -1.615866 1 0.0
-2.177985 -1.241567 1 0.0
-3.471146 -0.834983 1 0.0
-0.815487 -0.717525 1 0.0
-0.938844 -0.938844 1 0.0
-2.519494 -2.519494 1 0.0
-3.879631 -1.366036 1 0.0
-1.79957 -1.79957 1 0.0
-2.446786 -1.338341 1 0.0
-0.904486 -0.781323 1 0.0
-1.553873 -1.183539 1 0.0
-3.32872 -1.377021 1 0.0
-2.255067 -1.023339 1 0.0
-6.18693 -6.18693 1 0.0
-3.19333 -1.061638 1 0.0
-1.148733 -1.148733 1 0.0
-1.861991 -0.834814 1 0.0
-1.563278 -1.168459 1 0.0
-1.261481 -1.207939 1 0.0
-2.049765 -1.834927 1 0.0
-0.838303 -0.838303 1 0.0
-0.729527 -0.729527 1 0.0
-1.050242 -1.050242 1 0.0
-0.835254 -0.611471 1 0.0
-0.898273 -0.863498 1 0.0
-0.507741 -0.507741 1 0.0
-1.285901 -1.285901 1 0.0
-1.207991 -0.920504 1 0.0
-4.092911 -1.046179 1 0.0
-0.794266 -0.794266 1 0.0
-4.117566 -1.421554 1 0.0
-3.222626 -1.104255 1 0.0
-0.342025 -0.342025 1 0.0
-0.424885 -0.424885 1 0.0
-0.888719 -0.888719 1 0.0
-0.662976 -0.662976 1 0.0
-2.381372 -1.115041 1 0.0
-5.02718 -1.076615 1 0.0
-2.546801 -0.977078 1 0.0
-1.264382 -0.754154 1 0.0
-0.871845 -0.649427 1 0.0
-1.245157 -1.039945 1 0.0
-1.725255 -1.018936 1 0.0
-2.473732 -2.295147 1 0.0
-3.684671 -2.769118 1 0.0
-5.461576 -2.472456 1 0.0
-0.726351 -0.726351 1 0.0
-1.437602 -1.211094 1 0.0
-1.91267 -1.91267 1 0.0
-1.063552 -0.974154 1 0.0
-27.528336 -3.943214 1 0.0
-1.10265 -0.955454 1 0.0
-1.365664 -0.837438 1 0.0
-2.464674 -1.205155 1 0.0
-1.146551 -1.146551 1 0.0
-0.174613 -0.174613 1 0.0
-0.923611 -0.765933 1 0.0
-7.883874 -5.502118 1 0.0
-2.565297 -2.565297 1 0.0
-2.022507 -2.022507 1 0.0
-1.020503 -1.020503 1 0.0
-2.232035 -2.232035 1 0.0
-6.571032 -3.203871 1 0.0
-1.87025 -0.730801 1 0.0
-0.365587 -0.365587 1 0.0
-0.787024 -0.787024 1 0.0
-1.609689 -1.131019 1 0.0
-1.725334 -1.135065 1 0.0
-1.215469 -1.215469 1 0.0
-3.486908 -1.119784 1 0.0
-3.735219 -1.033112 1 0.0
-0.538723 -0.538723 1 0.0
-2.687592 -2.687592 1 0.0
-1.02064 -1.02064 1 0.0
-1.645405 -0.606359 1 0.0
-1.318016 -1.105335 1 0.0
-0.727351 -0.727351 1 0.0
-1.67562 -1.218904 1 0.0
-1.470211 -0.908254 1 0.0
-4.232648 -3.376698 1 0.0
-3.735219 -0.94822 1 0.0
-1.088169 -0.405687 1 0.0
-2.226434 -1.19804 1 0.0
-3.233661 -1.380773 1 0.0
-3.279604 -0.890418 1 0.0
-0.089432 -0.089432 1 0.0
-3.746707 -1.300821 1 0.0
-2.001601 -1.781724 1 0.0
-0.725433 -0.725433 1 0.0
-1.474189 -0.975754 1 0.0
-1.282458 -0.74345 1 0.0
-3.789777 -0.992857 1 0.0
-1.032554 -1.032554 1 0.0
-2.519494 -0.738753 1 0.0
-1.531768 -1.212899 1 0.0
-0.769636 -0.769636 1 0.0
-0.623406 -0.623406 1 0.0
-0.35331 -0.35331 1 0.0
-1.319177 -1.125295 1 0.0
-1.364003 -1.364003 1 0.0
-1.167674 -1.167674 1 0.0
-1.445048 -1.445048 1 0.0
-0.365587 -0.365587 1 0.0
-3.920043 -0.898188 1 0.0
-0.64598 -0.64598 1 0.0
-0.603066 -0.603066 1 0.0
-0.904673 -0.896642 1 0.0
-3.185101 -1.179206 1 0.0
-1.360248 -0.890668 1 0.0
-1.851436 -0.379759 1 0.0
-1.600519 -1.420289 1 0.0
-1.088169 -0.557885 1 0.0
-1.299524 -0.739671 1 0.0
-1.055443 -0.835199 1 0.0
-1.642264 -1.189963 1 0.0
-3.16019 -3.16019 1 0.0
-0.745643 -0.745643 1 0.0
-1.392508 -1.392508 1 0.0
-3.702763 -1.39369 1 0.0
-1.342733 -1.062302 1 0.0
-0.332005 -0.332005 1 0.0
-8.10312 -8.10312 1 0.0
-1.060262 -1.060262 1 0.0
-1.037301 -0.734929 1 0.0
-2.43879 -0.867228 1 0.0
-3.324497 -1.255238 1 0.0
-0.573988 -0.573988 1 0.0
-0.451523 -0.451523 1 0.0
-1.747175 -1.747175 1 0.0
-0.87122 -0.788064 1 0.0
-1.481592 -1.481592 1 0.0
-1.00283 -0.954223 1 0.0
-2.153519 -2.153519 1 0.0
-0.958859 -0.958859 1 0.0
-4.414608 -3.128229 1 0.0
-1.683627 -1.056023 1 0.0
-0.286606 -0.286606 1 0.0
-1.264382 -0.410799 1 0.0
-3.208688 -1.644442 1 0.0
-3.617181 -3.617181 1 0.0
-0.322569 -0.322569 1 0.0
-1.032554 -1.032554 1 0.0
-2.775823 -2.775823 1 0.0
-2.778954 -2.547269 1 0.0
-0.94901 -0.94901 1 0.0
-0.958859 -0.958859 1 0.0
-0.482542 -0.30574 1 0.0
-3.164938 -3.164938 1 0.0
-1.684357 -1.684357 1 0.0
-1.042243 -0.989714 1 0.0
-0.417333 -0.417333 1 0.0
-1.364003 -1.364003 1 0.0
-1.488212 -1.063074 1 0.0
-2.473462 -1.079415 1 0.0
-3.554681 -3.554681 1 0.0
-1.215469 -1.215469 1 0.0
-1.022802 -0.6947 1 0.0
-0.254284 -0.254284 1 0.0
-1.185297 -1.185297 1 0.0
-0.152838 -0.152838 1 0.0
-1.109222 -0.739903 1 0.0
-1.423531 -1.423531 1 0.0
-1.364003 -0.48676 1 0.0
-4.001366 -4.001366 1 0.0
-7.03155 -0.87033 1 0.0
-1.064859 -0.733346 1 0.0
-3.081554 -1.092366 1 0.0
-0.672971 -0.524586 1 0.0
-1.531281 -1.531281 1 0.0
-0.958859 -0.958859 1 0.0
-3.735219 -1.330755 1 0.0
-0.708029 -0.708029 1 0.0
-1.326719 -1.047851 1 0.0
-2.545455 -0.154155 1 0.0
-2.642227 -2.642227 1 0.0
-1.691842 -0.744508 1 0.0
-1.648683 -0.920909 1 0.0
-1.085491 -1.085491 1 0.0
-0.845882 -0.845882 1 0.0
-3.544393 -1.14069 1 0.0
-3.714239 -2.534198 1 0.0
-0.082997 -0.082997 1 0.0
-0.895517 -0.737634 1 0.0
-0.342025 -0.342025 1 0.0
-0.781579 -0.781579 1 0.0
-1.355456 -1.290587 1 0.0
-1.58981 -0.768679 1 0.0
-1.705792 -1.175359 1 0.0
-5.266017 -1.803829 1 0.0
-4.41367 -0.718641 1 0.0
-2.666158 -2.666158 1 0.0
-0.199173 -0.199173 1 0.0
-0.197879 -0.197879 1 0.0
-3.656862 -1.695709 1 0.0
-1.230036 -1.230036 1 0.0
-1.888196 -0.819021 1 0.0
-1.268488 -1.268488 1 0.0
-0.831774 -0.831774 1 0.0
-5.054423 -1.250146 1 0.0
-1.204741 -1.162966 1 0.0
-1.600519 -0.427089 1 0.0
-3.448971 -1.426851 1 0.0
-0.697781 -0.697781 1 0.0
-3.872773 -3.872773 1 0.0
-11.132871 -2.618931 1 0.0
-3.244938 -1.112047 1 0.0
-0.699839 -0.699839 1 0.0
-2.129983 -1.206034 1 0.0
-0.863863 -0.863863 1 0.0
-0.509409 -0.509409 1 0.0
-2.348533 -1.303218 1 0.0
-2.666158 -2.573115 1 0.0
-2.487125 -2.487125 1 0.0
-2.02421 -1.225863 1 0.0
-2.381379 -0.835549 1 0.0
-1.245157 -1.245157 1 0.0
-1.025555 -1.025555 1 0.0
-4.174386 -4.174386 1 0.0
-0.979574 -0.979574 1 0.0
-1.605757 -1.039997 1 0.0
-1.052506 -0.984502 1 0.0
-3.114292 -1.557612 1 0.0
-1.147689 -0.43956 1 0.0
-2.443823 -2.443823 1 0.0
-1.438744 -0.578597 1 0.0
-1.691842 -1.092053 1 0.0
-1.723119 -0.952695 1 0.0
-1.39191 -1.39191 1 0.0
-1.085491 -1.085491 1 0.0
-0.791653 -0.662124 1 0.0
-0.226832 -0.226832 1 0.0
-0.726181 -0.435422 1 0.0
-0.745643 -0.745643 1 0.0
-1.042243 -0.947325 1 0.0
-1.170401 -1.170401 1 0.0
-2.739317 -0.811584 1 0.0
-3.401186 -1.552291 1 0.0
-0.913703 -0.903082 1 0.0
-0.794266 -0.794266 1 0.0
-0.881038 -0.424228 1 0.0
-2.69075 -0.740846 1 0.0
-0.835254 -0.414726 1 0.0
-0.654531 -0.654531 1 0.0
-0.737849 -0.737849 1 0.0
-0.695314 -0.695314 1 0.0
-4.837018 -0.808407 1 0.0
-1.79957 -1.79957 1 0.0
-0.270011 -0.270011 1 0.0
-1.903031 -1.903031 1 0.0
-2.602883 -0.779964 1 0.0
-2.450748 -1.29156 1 0.0
-3.806835 -0.98409 1 0.0
-0.171907 -0.171907 1 0.0
-3.54493 -3.54493 1 0.0
-3.114292 -0.877876 1 0.0
-0.971367 -0.747236 1 0.0
-4.320034 -1.579342 1 0.0
-3.164703 -3.164703 1 0.0
-1.563607 -1.390158 1 0.0
-8.326872 -1.754736 1 0.0
-2.128412 -0.785996 1 0.0
-6.682273 -0.599355 1 0.0
-1.645405 -1.645405 1 0.0
-3.035154 -3.035154 1 0.0
-1.677421 -1.677421 1 0.0
-3.365339 -1.271925 1 0.0
-0.745643 -0.745643 1 0.0
-5.243433 -2.692305 1 0.0
-1.822334 -0.910157 1 0.0
-1.701745 -1.701745 1 0.0
-2.550708 -0.948534 1 0.0
-0.958859 -0.958859 1 0.0
-3.166063 -1.798108 1 0.0
-3.770248 -3.770248 1 0.0
-5.118432 -1.236569 1 0.0
-9.271437 -1.67558 1 0.0
-4.291029 -1.163073 1 0.0
-5.162404 -5.162404 1 0.0
-3.441498 -3.441498 1 0.0
-1.718596 -1.718596 1 0.0
-0.437632 -0.437632 1 0.0
-3.199077 -3.199077 1 0.0
-3.65404 -0.908533 1 0.0
-1.501439 -1.501439 1 0.0
-2.476659 -0.509398 1 0.0
-0.672687 -0.672687 1 0.0
-1.30229 -1.30229 1 0.0
-1.964985 -1.964985 1 0.0
-2.40731 -2.40731 1 0.0
-1.897497 -1.897497 1 0.0
-7.774862 -1.709438 1 0.0
-2.302561 -2.302561 1 0.0
-1.514747 -0.822499 1 0.0
-0.678889 -0.678889 1 0.0
-0.535865 -0.535865 1 0.0
-1.665547 -1.665547 1 0.0
-7.612654 -7.612654 1 0.0
-2.472711 -2.472711 1 0.0
-3.862183 -3.862183 1 0.0
-2.364786 -2.364786 1 0.0
-1.739348 -1.739348 1 0.0
-4.306928 -4.306928 1 0.0
-1.221142 -1.221142 1 0.0
-9.711415 -9.711415 1 0.0
-8.609036 -8.609036 1 0.0
-6.395306 -6.395306 1 0.0
-12.137423 -12.137423 1 0.0
-14.883147 -1.395686 1 0.0
-18.50494 -18.50494 1 0.0
-1.11862 -0.648142 1 0.0
-2.653833 -0.474908 1 0.0
-1.518658 -1.183426 1 0.0
-1.181465 -0.626886 1 0.0
-2.496208 -0.614147 1 0.0
-1.047987 -1.047987 1 0.0
-0.722495 -0.306545 1 0.0
-3.284992 -1.056288 1 0.0
-1.992816 -1.992816 1 0.0
-0.513723 -0.513723 1 0.0
-1.439279 -1.439279 1 0.0
-1.35197 -1.35197 1 0.0
-11.643373 -1.860417 1 0.0
-26.475129 -0.774829 1 0.0
-1.352763 -0.990661 1 0.0
-2.240253 -2.240253 1 0.0
-1.564725 -1.564725 1 0.0
-4.463853 -4.463853 1 0.0
-1.730603 -0.669792 1 0.0
-4.996999 -4.996999 1 0.0
-8.474185 -8.474185 1 0.0
-5.27866 -5.27866 1 0.0
-7.916056 -1.067771 1 0.0
-1.683731 -1.683731 1 0.0
-5.507021 -0.818149 1 0.0
-18.607588 -2.147833 1 0.0
-12.202955 -12.202955 1 0.0
-4.493697 -4.493697 1 0.0
-0.470958 -0.470958 1 0.0
-2.102194 -1.751091 1 0.0
-0.612392 -0.612392 1 0.0
-1.444538 -0.750253 1 0.0
-1.254044 -0.733875 1 0.0
-1.711765 -1.166935 1 0.0
-0.842402 -0.842402 1 0.0
-1.373297 -0.613086 1 0.0
-0.802745 -0.728368 1 0.0
-0.343081 -0.343081 1 0.0
-3.558566 -3.558566 1 0.0
-2.226099 -0.867641 1 0.0
-1.189017 -1.189017 1 0.0
-1.486374 -0.823975 1 0.0
-0.329753 -0.329753 1 0.0
-0.8348 -0.8348 1 0.0
-5.98815 -2.297878 1 0.0
-0.475489 -0.475489 1 0.0
-1.157745 -1.157745 1 0.0
-0.481362 -0.481362 1 0.0
-3.081145 -1.043547 1 0.0
-0.579384 -0.579384 1 0.0
-0.92194 -0.92194 1 0.0
-0.186805 -0.186805 1 0.0
-1.528629 -1.528629 1 0.0
-0.939896 -0.939896 1 0.0
-1.316614 -0.530771 1 0.0
-1.985959 -1.118094 1 0.0
-1.793816 -0.713306 1 0.0
-0.82749 -0.474633 1 0.0
-1.172712 -1.172712 1 0.0
-1.485459 -0.624394 1 0.0
-1.597809 -1.597809 1 0.0
-2.212483 -2.212483 1 0.0
-19.295842 -1.00779 1 0.0
-2.025919 -2.025919 1 0.0
-1.720368 -1.720368 1 0.0
-15.426241 -1.211715 1 0.0
-2.360697 -1.603145 1 0.0
-2.572206 -2.572206 1 0.0
-0.863147 -0.863147 1 0.0
-0.821526 -0.821526 1 0.0
-3.286878 -3.286878 1 0.0
-5.743897 -3.803554 1 0.0
-5.757951 -0.859646 1 0.0
-2.335133 -0.850067 1 0.0
-3.586856 -3.586856 1 0.0
-1.853477 -1.390478 1 0.0
-1.76802 -1.76802 1 0.0
-0.863147 -0.863147 1 0.0
-0.291987 -0.291987 1 0.0
-9.955253 -1.262672 1 0.0
-2.191853 -0.94105 1 0.0
-0.833664 -0.833664 1 0.0
-0.118994 -0.118994 1 0.0
-3.825398 -1.85895 1 0.0
-3.534863 -3.534863 1 0.0
-3.961268 -3.597434 1 0.0
-2.50195 -0.945893 1 0.0
-0.704471 -0.704471 1 0.0
-6.535592 -6.535592 1 0.0
-3.12907 -0.915693 1 0.0
-0.376991 -0.376991 1 0.0
-0.95213 -0.95213 1 0.0
-0.67286 -0.623313 1 0.0
-3.058494 -1.025221 1 0.0
-4.231407 -4.231407 1 0.0
-1.309862 -1.018533 1 0.0
-6.407622 -1.48555 1 0.0
-2.232023 -0.799521 1 0.0
-0.272098 -0.272098 1 0.0
-1.319787 -1.319787 1 0.0
-1.991959 -1.192333 1 0.0
-2.268396 -0.820933 1 0.0
-1.541741 -0.722042 1 0.0
-0.247525 -0.247525 1 0.0
-0.681458 -0.681458 1 0.0
-10.981515 -1.583355 1 0.0
-1.449584 -0.855677 1 0.0
-7.307924 -0.977944 1 0.0
-0.209391 -0.209391 1 0.0
-0.69851 -0.69851 1 0.0
-1.531173 -0.712778 1 0.0
-3.46164 -1.528246 1 0.0
-2.531068 -0.923301 1 0.0
-3.499924 -1.103842 1 0.0
-0.579899 -0.579899 1 0.0
-2.359566 -0.924796 1 0.0
-2.635373 -2.037661 1 0.0
-0.954847 -0.954847 1 0.0
-1.51852 -1.51852 1 0.0
-6.734282 -0.85008 1 0.0
-1.067691 -1.067691 1 0.0
-0.452639 -0.452639 1 0.0
-1.392388 -1.392388 1 0.0
-3.394206 -1.629257 1 0.0
-2.15322 -2.15322 1 0.0
-2.354197 -2.354197 1 0.0
-0.720989 -0.720989 1 0.0
-4.487128 -1.157786 1 0.0
-10.342426 -0.96287 1 0.0
-1.852456 -0.972468 1 0.0
-4.095302 -1.810985 1 0.0
-1.991959 -0.890491 1 0.0
-1.276051 -1.276051 1 0.0
-0.36363 -0.36363 1 0.0
-0.452639 -0.452639 1 0.0
-0.366503 -0.366503 1 0.0
-6.256493 -0.792015 1 0.0
-1.24941 -1.24941 1 0.0
-0.422757 -0.422757 1 0.0
-2.40102 -2.40102 1 0.0
-1.163887 -0.250559 1 0.0
-5.023944 -0.981412 1 0.0
-3.897088 -3.897088 1 0.0
-1.415989 -0.875457 1 0.0
-6.14167 -1.489684 1 0.0
-3.634517 -3.634517 1 0.0
-4.331334 -4.331334 1 0.0
-6.652156 -6.652156 1 0.0
-26.91844 -1.065488 1 0.0
-3.300737 -1.008203 1 0.0
-10.533958 -1.170403 1 0.0
-8.905845 -1.029069 1 0.0
-8.624208 -2.121138 1 0.0
-13.508019 -2.112373 1 0.0
-3.014818 -3.014818 1 0.0
-0.368408 -0.368408 1 0.0
-5.348699 -0.964351 1 0.0
-2.340986 -1.089056 1 0.0
-2.308338 -0.40506 1 0.0
-1.333333 -1.333333 1 0.0
-1.725345 -1.15821 1 0.0
-4.521552 -4.521552 1 0.0
-2.405392 -2.405392 1 0.0
-3.864491 -3.864491 1 0.0
-5.397957 -1.24749 1 0.0
-4.281821 -0.564816 1 0.0
-3.549145 -3.549145 1 0.0
-7.566226 -1.120638 1 0.0
-4.064141 -1.215157 1 0.0
-4.004282 -1.316933 1 0.0
-7.792699 -7.792699 1 0.0
-8.011306 -8.011306 1 0.0
-4.532851 -4.532851 1 0.0
-6.090593 -6.090593 1 0.0
-2.690607 -2.690607 1 0.0
-1.156296 -1.130032 1 0.0
-4.94864 -0.96726 1 0.0
-6.990881 -4.922776 1 0.0
-3.208241 -3.208241 1 0.0
-2.81727 -2.81727 1 0.0
-0.975023 -0.817992 1 0.0
-2.393069 -2.393069 1 0.0
-2.062025 -2.033334 1 0.0
-1.528816 -0.706635 1 0.0
-2.844224 -2.844224 1 0.0
-1.610995 -1.299848 1 0.0
-4.984633 -3.712675 1 0.0
-9.937337 -5.368063 1 0.0
-1.097834 -1.04132 1 0.0
-0.900697 -0.900697 1 0.0
-1.848728 -0.798156 1 0.0
-6.682457 -1.92239 1 0.0
-2.148795 -1.834392 1 0.0
-0.072036 -0.072036 1 0.0
-4.627644 -2.491397 1 0.0
-5.152944 -2.139348 1 0.0
-0.811501 -0.811501 1 0.0
-0.235553 -0.235553 1 0.0
-2.016492 -1.01079 1 0.0
-0.121751 -0.121751 1 0.0
-0.088551 -0.088551 1 0.0
-0.287971 -0.287971 1 0.0
-1.829572 -1.135474 1 0.0
-0.295221 -0.295221 1 0.0
-0.909521 -0.713072 1 0.0
-1.738818 -1.738818 1 0.0
-15.559124 -1.122508 1 0.0
-11.036202 -0.782761 1 0.0
-0.964446 -0.712148 1 0.0
-0.257942 -0.257942 1 0.0
-0.485772 -0.485772 1 0.0
-1.198604 -0.952974 1 0.0
-5.041656 -5.041656 1 0.0
-3.87895 -3.87895 1 0.0
-1.07737 -0.840925 1 0.0
-9.918571 -0.776879 1 0.0
-7.886188 -1.318709 1 0.0
-2.990257 -1.182567 1 0.0
-0.384458 -0.384458 1 0.0
-1.178338 -1.178338 1 0.0
-0.406704 -0.406704 1 0.0
-3.702762 -1.404501 1 0.0
-1.294197 -0.974481 1 0.0
-3.218761 -0.880694 1 0.0
-5.680275 -1.200659 1 0.0
-2.501611 -1.422378 1 0.0
-2.029093 -1.426238 1 0.0
-0.486028 -0.486028 1 0.0
-3.159772 -0.764759 1 0.0
-2.880186 -2.880186 1 0.0
-7.834253 -1.02531 1 0.0
-2.394412 -0.960411 1 0.0
-1.967471 -1.967471 1 0.0
-2.476745 -1.485984 1 0.0
-6.480082 -0.998257 1 0.0
-20.289251 -1.840858 1 0.0
-1.696258 -1.696258 1 0.0
-1.42127 -1.38798 1 0.0
-3.245525 -0.613773 1 0.0
-11.147515 -1.644142 1 0.0
-1.614332 -1.614332 1 0.0
-3.225438 -0.5036 1 0.0
-1.075765 -1.075765 1 0.0
-3.114768 -3.114768 1 0.0
-0.839714 -0.839714 1 0.0
-6.883913 -1.160528 1 0.0
-4.733314 -4.733314 1 0.0
-1.552704 -0.372101 1 0.0
-2.249244 -2.249244 1 0.0
-5.477568 -0.910335 1 0.0
-1.8639 -1.8639 1 0.0
-1.051179 -0.833498 1 0.0
-7.834253 -1.163186 1 0.0
-1.753112 -1.079113 1 0.0
-2.626963 -0.920336 1 0.0
-8.448563 -0.867373 1 0.0
-1.719225 -1.14602 1 0.0
-2.692396 -2.692396 1 0.0
-4.342946 -0.776721 1 0.0
-2.176238 -2.176238 1 0.0
-4.852972 -4.852972 1 0.0
-0.511424 -0.511424 1 0.0
-3.225438 -3.225438 1 0.0
-7.674587 -7.674587 1 0.0
-7.395273 -7.395273 1 0.0
-2.116818 -0.574621 1 0.0
-0.913971 -0.913971 1 0.0
-1.536457 -1.536457 1 0.0
-2.956019 -2.956019 1 0.0
-4.180081 -1.553351 1 0.0
-3.917151 -3.917151 1 0.0
-1.827297 -1.827297 1 0.0
-2.971285 -0.71894 1 0.0
-6.663321 -6.663321 1 0.0
-2.235723 -1.254937 1 0.0
-9.041665 -0.628523 1 0.0
-11.732245 -11.732245 1 0.0
-2.655037 -0.880591 1 0.0
-2.100012 -2.100012 1 0.0
-2.48767 -1.440603 1 0.0
-5.142843 -0.444881 1 0.0
-4.085741 -4.085741 1 0.0
-6.149296 -1.028234 1 0.0
-9.99214 -9.99214 1 0.0
-5.819679 -5.819679 1 0.0
-14.941375 -14.941375 1 0.0
-1.171971 -0.770728 1 0.0
-1.937744 -0.742687 1 0.0
-1.386497 -1.386497 1 0.0
-2.476207 -0.294102 1 0.0
-2.146849 -2.146849 1 0.0
-1.43956 -1.402646 1 0.0
-1.824946 -1.824946 1 0.0
-2.386104 -1.36525 1 0.0
-1.154144 -1.105839 1 0.0
-1.758601 -1.758601 1 0.0
-1.515255 -1.515255 1 0.0
-1.431299 -1.036552 1 0.0
-2.070464 -2.070464 1 0.0
-2.299682 -2.299682 1 0.0
-2.783475 -2.783475 1 0.0
-1.992106 -1.992106 1 0.0
-4.414776 -1.370274 1 0.0
-2.272415 -1.467174 1 0.0
-0.388093 -0.388093 1 0.0
-3.579449 -1.201595 1 0.0
-4.828212 -2.06405 1 0.0
-4.358416 -4.358416 1 0.0
-1.277489 -1.277489 1 0.0
-2.152172 -2.152172 1 0.0
-3.657941 -3.657941 1 0.0
-2.09057 -2.09057 1 0.0
-4.424839 -4.424839 1 0.0
-1.487693 -1.487693 1 0.0
-3.589127 -3.589127 1 0.0
-3.841447 -3.841447 1 0.0
-4.336038 -4.336038 1 0.0
-2.349226 -2.349226 1 0.0
-4.882739 -1.926377 1 0.0
-4.506889 -4.506889 1 0.0
-3.627109 -3.627109 1 0.0
-8.361238 -1.921416 1 0.0
-8.238627 -3.034576 1 0.0
-9.573901 -9.573901 1 0.0
-3.055605 -2.112155 1 0.0
-1.042206 -1.042206 1 0.0
-0.843294 -0.843294 1 0.0
-0.700637 -0.700637 1 0.0
-3.283619 -2.777222 1 0.0
-0.998504 -0.998504 1 0.0
-1.849021 -1.849021 1 0.0
-1.983719 -1.411345 1 0.0
-1.104406 -0.720288 1 0.0
-0.380565 -0.380565 1 0.0
-2.286307 -0.550177 1 0.0
-0.955863 -0.881755 1 0.0
-3.052645 -0.764591 1 0.0
-0.380565 -0.380565 1 0.0
-0.994391 -0.994391 1 0.0
-1.82338 -1.82338 1 0.0
-1.12157 -1.12157 1 0.0
-7.559715 -1.439755 1 0.0
-6.446804 -0.608675 1 0.0
-3.674385 -1.861279 1 0.0
-0.95522 -0.95522 1 0.0
-0.266765 -0.266765 1 0.0
-1.3121 -1.3121 1 0.0
-2.609534 -1.102938 1 0.0
-0.477383 -0.477383 1 0.0
-0.759924 -0.759924 1 0.0
-2.34724 -1.32298 1 0.0
-1.81533 -1.81533 1 0.0
-4.462198 -4.462198 1 0.0
-1.091995 -1.091995 1 0.0
-2.132319 -2.132319 1 0.0
-1.484602 -1.484602 1 0.0
-1.656149 -0.770337 1 0.0
-2.775242 -2.775242 1 0.0
-3.606625 -1.126392 1 0.0
-3.198266 -3.198266 1 0.0
-5.645535 -1.147072 1 0.0
-2.821995 -2.821995 1 0.0
-3.337158 -0.654115 1 0.0
-1.541015 -0.327958 1 0.0
-7.497755 -7.497755 1 0.0
-10.912073 -10.912073 1 0.0
-9.117375 -9.117375 1 0.0
-0.747494 -0.747494 1 0.0
-0.148261 -0.148261 1 0.0
-2.935279 -1.71197 1 0.0
-1.171971 -1.171971 1 0.0
-0.500481 -0.500481 1 0.0
-5.83406 -3.455683 1 0.0
-4.823078 -3.400048 1 0.0
-1.563565 -1.563565 1 0.0
-1.904187 -1.696325 1 0.0
-4.327908 -2.756763 1 0.0
-8.942054 -5.917902 1 0.0
-0.294176 -0.294176 1 0.0
-2.814267 -0.960107 1 0.0
-3.231374 -3.231374 1 0.0
-0.828744 -0.828744 1 0.0
-3.047926 -1.126296 1 0.0
-1.072842 -1.072842 1 0.0
-1.60747 -1.450058 1 0.0
-4.544755 -4.544755 1 0.0
-0.169123 -0.169123 1 0.0
-0.249917 -0.249917 1 0.0
-1.248271 -0.771896 1 0.0
-1.746208 -0.945861 1 0.0
-0.229401 -0.229401 1 0.0
-8.180899 -0.967568 1 0.0
-5.097665 -1.142482 1 0.0
-1.284841 -1.086904 1 0.0
-4.701497 -0.832109 1 0.0
-2.289061 -2.289061 1 0.0
-0.349154 -0.349154 1 0.0
-0.972308 -0.972308 1 0.0
-4.473426 -3.190034 1 0.0
-0.169123 -0.169123 1 0.0
-6.992995 -0.695485 1 0.0
-12.40098 -0.511485 1 0.0
-38.884584 -4.861039 1 0.0
-3.775119 -2.644473 1 0.0
-2.471888 -1.184358 1 0.0
-1.637519 -0.668275 1 0.0
-0.584645 -0.367959 1 0.0
-3.745406 -1.590523 1 0.0
-5.958497 -1.370698 1 0.0
-3.622814 -0.888513 1 0.0
-0.130462 -0.130462 1 0.0
-1.862354 -0.770436 1 0.0
-5.271074 -1.404227 1 0.0
-2.363743 -1.072855 1 0.0
-0.680957 -0.680957 1 0.0
-1.514084 -1.514084 1 0.0
-0.61648 -0.61648 1 0.0
-2.169475 -1.454228 1 0.0
-5.331769 -1.702823 1 0.0
-1.772661 -1.211462 1 0.0
-1.455844 -1.167269 1 0.0
-2.508383 -2.508383 1 0.0
-1.736223 -1.736223 1 0.0
-0.855713 -0.855713 1 0.0
-7.453838 -1.078846 1 0.0
-1.594978 -0.987316 1 0.0
-5.704727 -1.168264 1 0.0
-1.414108 -1.414108 1 0.0
-0.8131 -0.715646 1 0.0
-9.153784 -0.703396 1 0.0
-1.362995 -1.362995 1 0.0
-1.799485 -1.432276 1 0.0
-7.229265 -1.628507 1 0.0
-3.040446 -3.040446 1 0.0
-2.682329 -0.727222 1 0.0
-1.034962 -1.034962 1 0.0
-5.685885 -5.685885 1 0.0
-1.291054 -1.291054 1 0.0
-1.839498 -0.478865 1 0.0
-1.817535 -1.817535 1 0.0
-4.222267 -0.699021 1 0.0
-0.184088 -0.184088 1 0.0
-0.694567 -0.694567 1 0.0
-2.829243 -2.829243 1 0.0
-1.175316 -0.493494 1 0.0
-9.938699 -1.539888 1 0.0
-2.64982 -1.018721 1 0.0
-3.027958 -3.027958 1 0.0
-0.755637 -0.235746 1 0.0
-7.94891 -7.94891 1 0.0
-28.304466 -1.20444 1 0.0
-13.019769 -0.96435 1 0.0
-1.034962 -0.2094 1 0.0
-1.353848 -0.76891 1 0.0
-2.12633 -2.12633 1 0.0
-2.343009 -2.343009 1 0.0
-12.038715 -0.772626 1 0.0
-1.947059 -1.947059 1 0.0
-5.368032 -5.368032 1 0.0
-16.411765 -1.27532 1 0.0
-13.327181 -13.327181 1 0.0
-3.053701 -3.053701 1 0.0
-8.377341 -0.189506 1 0.0
-2.163963 -0.534848 1 0.0
-1.579957 -1.17833 1 0.0
-1.674565 -1.674565 1 0.0
-8.520713 -1.443811 1 0.0
-1.894627 -1.894627 1 0.0
-0.169894 -0.169894 1 0.0
-5.462472 -1.16321 1 0.0
-0.319759 -0.319759 1 0.0
-1.315395 -0.863483 1 0.0
-0.080989 -0.080989 1 0.0
-2.379636 -1.372841 1 0.0
-0.841132 -0.722476 1 0.0
-5.139508 -5.139508 1 0.0
-0.921148 -0.886807 1 0.0
-2.706543 -1.687985 1 0.0
-1.266066 -0.89533 1 0.0
-2.069697 -2.069697 1 0.0
-1.142254 -0.742112 1 0.0
-6.305555 -3.055423 1 0.0
-1.806898 -1.806898 1 0.0
-1.832884 -1.727176 1 0.0
-3.355518 -0.948392 1 0.0
-6.585214 -2.155437 1 0.0
-5.013385 -1.464164 1 0.0
-0.925446 -0.883623 1 0.0
-1.335405 -1.089067 1 0.0
-6.454361 -1.212723 1 0.0
-1.249427 -0.728324 1 0.0
-2.447383 -1.761663 1 0.0
-10.92519 -4.811045 1 0.0
-11.819576 -0.922459 1 0.0
-0.521958 -0.291872 1 0.0
-2.638013 -2.602513 1 0.0
-6.727299 -6.727299 1 0.0
-3.01855 -1.93978 1 0.0
-0.888367 -0.842484 1 0.0
-1.045104 -1.045104 1 0.0
-4.008642 -4.008642 1 0.0
-2.666137 -2.666137 1 0.0
-1.657378 -1.264899 1 0.0
-9.244609 -0.742111 1 0.0
-0.70028 -0.70028 1 0.0
-4.167636 -0.658594 1 0.0
-0.944268 -0.732445 1 0.0
-2.304367 -2.304367 1 0.0
-2.793507 -2.793507 1 0.0
-2.265998 -0.479762 1 0.0
-0.734562 -0.734562 1 0.0
-1.588144 -0.912886 1 0.0
-1.801295 -0.738384 1 0.0
-11.192599 -2.402074 1 0.0
-0.678636 -0.678636 1 0.0
-9.946954 -1.447665 1 0.0
-1.128431 -1.128431 1 0.0
-1.241365 -0.769684 1 0.0
-4.423598 -1.908743 1 0.0
-1.018293 -1.018293 1 0.0
-2.223099 -2.223099 1 0.0
-2.369612 -2.249997 1 0.0
-8.495951 -3.66532 1 0.0
-2.259348 -2.259348 1 0.0
-4.545248 -1.38425 1 0.0
-25.283103 -3.679497 1 0.0
-2.476283 -2.1429 1 0.0
-7.709548 -2.658505 1 0.0
-14.757515 -2.071479 1 0.0
-0.993859 -0.993859 1 0.0
-0.725995 -0.725995 1 0.0
-1.985313 -1.985313 1 0.0
-5.058265 -1.329806 1 0.0
-0.185665 -0.185665 1 0.0
-0.397827 -0.397827 1 0.0
-15.532464 -1.405838 1 0.0
-1.723926 -1.10609 1 0.0
-0.825178 -0.825178 1 0.0
-3.770363 -3.770363 1 0.0
-2.304367 -2.304367 1 0.0
-1.18812 -1.000172 1 0.0
-1.488869 -0.945357 1 0.0
-2.471923 -1.216355 1 0.0
-0.768229 -0.768229 1 0.0
-1.329464 -1.329464 1 0.0
-2.504686 -2.504686 1 0.0
-0.159875 -0.159875 1 0.0
-1.147936 -0.635257 1 0.0
-6.454081 -1.252455 1 0.0
-1.276027 -0.762272 1 0.0
-1.795628 -1.795628 1 0.0
-1.545048 -0.674623 1 0.0
-2.316404 -1.052877 1 0.0
-0.929877 -0.763234 1 0.0
-0.911637 -0.911637 1 0.0
-1.84179 -1.84179 1 0.0
-1.615069 -1.615069 1 0.0
-0.207194 -0.207194 1 0.0
-0.895857 -0.895857 1 0.0
-1.733234 -1.733234 1 0.0
-1.149228 -0.665473 1 0.0
-0.951384 -0.951384 1 0.0
-1.18739 -0.541728 1 0.0
-18.838093 -2.599354 1 0.0
-0.932896 -0.719 1 0.0
-1.85926 -1.826631 1 0.0
-0.79622 -0.79622 1 0.0
-0.774354 -0.774354 1 0.0
-3.963421 -3.260982 1 0.0
-1.657681 -0.703135 1 0.0
-0.875462 -0.875462 1 0.0
-0.670041 -0.469129 1 0.0
-3.188774 -0.611605 1 0.0
-0.55658 -0.55658 1 0.0
-3.381907 -3.381907 1 0.0
-0.951411 -0.951411 1 0.0
-0.438201 -0.438201 1 0.0
-1.11992 -0.781714 1 0.0
-1.021247 -1.021247 1 0.0
-0.13333 -0.13333 1 0.0
-0.248935 -0.248935 1 0.0
-2.052047 -0.615695 1 0.0
-0.536927 -0.472544 1 0.0
-0.678636 -0.315667 1 0.0
-4.28304 -1.64769 1 0.0
-0.368017 -0.368017 1 0.0
-3.560916 -1.40482 1 0.0
-7.543004 -7.543004 1 0.0
-1.006162 -1.006162 1 0.0
-2.069697 -2.069697 1 0.0
-3.037346 -0.952619 1 0.0
-3.509097 -1.137856 1 0.0
-2.790045 -2.790045 1 0.0
-2.568373 -2.568373 1 0.0
-2.558005 -0.774148 1 0.0
-4.577971 -4.577971 1 0.0
-2.621847 -2.206147 1 0.0
-0.575445 -0.575445 1 0.0
-1.568173 -1.461687 1 0.0
-1.26212 -1.26212 1 0.0
-3.59286 -3.59286 1 0.0
-0.741172 -0.741172 1 0.0
-1.83226 -1.454191 1 0.0
-2.406053 -2.406053 1 0.0
-8.666245 -8.666245 1 0.0
-0.142728 -0.142728 1 0.0
-1.545048 -0.929508 1 0.0
-2.263394 -1.155606 1 0.0
-1.811974 -1.013269 1 0.0
-3.178145 -3.178145 1 0.0
-0.404087 -0.404087 1 0.0
-7.726774 -1.637013 1 0.0
-2.063707 -0.469855 1 0.0
-3.883144 -3.883144 1 0.0
-1.135451 -1.135451 1 0.0
-3.38981 -1.42139 1 0.0
-1.84179 -0.524826 1 0.0
-2.755939 -0.590027 1 0.0
-6.970952 -6.970952 1 0.0
-5.321596 -5.321596 1 0.0
-0.596776 -0.596776 1 0.0
-0.689738 -0.689738 1 0.0
-0.59182 -0.382769 1 0.0
-0.317215 -0.317215 1 0.0
-4.577971 -0.936013 1 0.0
-3.284346 -1.197321 1 0.0
-10.376295 -3.106731 1 0.0
-8.883075 -0.763691 1 0.0
-2.377396 -1.051452 1 0.0
-2.384324 -0.794808 1 0.0
-1.559114 -1.559114 1 0.0
-2.921062 -2.921062 1 0.0
-1.615069 -1.615069 1 0.0
-0.886133 -0.886133 1 0.0
-2.304367 -2.304367 1 0.0
-0.644335 -0.644335 1 0.0
-1.354225 -1.354225 1 0.0
-0.394552 -0.394552 1 0.0
-5.082381 -0.772885 1 0.0
-5.413678 -0.839249 1 0.0
-1.50513 -1.50513 1 0.0
-1.106492 -1.106492 1 0.0
-5.17384 -1.630927 1 0.0
-1.165291 -0.616236 1 0.0
-1.222875 -0.531988 1 0.0
-1.674565 -1.674565 1 0.0
-1.590592 -0.95302 1 0.0
-5.695438 -5.695438 1 0.0
-3.205492 -3.205492 1 0.0
-0.741172 -0.741172 1 0.0
-5.884143 -0.853487 1 0.0
-2.701366 -2.701366 1 0.0
-10.102709 -1.381923 1 0.0
-3.178145 -3.178145 1 0.0
-6.456947 -2.05766 1 0.0
-1.728547 -0.506467 1 0.0
-3.205492 -3.205492 1 0.0
-0.655996 -0.655996 1 0.0
-5.036323 -5.036323 1 0.0
-6.244178 -2.141167 1 0.0
-1.711779 -1.177204 1 0.0
-8.254965 -0.803222 1 0.0
-1.507518 -1.507518 1 0.0
-4.044812 -4.044812 1 0.0
-3.05982 -3.05982 1 0.0
-7.067825 -2.629055 1 0.0
-3.101047 -3.101047 1 0.0
-10.349716 -3.400208 1 0.0
-6.271717 -6.271717 1 0.0
-6.694721 -1.079029 1 0.0
-3.703883 -3.703883 1 0.0
-9.415503 -9.415503 1 0.0
-9.699481 -9.699481 1 0.0
-4.943738 -4.943738 1 0.0
-15.261059 -1.52233 1 0.0
-13.316975 -1.195094 1 0.0
-8.486961 -1.139179 1 0.0
-1.474724 -1.474724 1 0.0
-4.357472 -4.357472 1 0.0
-5.819823 -5.819823 1 0.0
-11.708858 -11.708858 1 0.0
-9.906909 -9.906909 1 0.0
-4.301859 -1.618798 1 0.0
-4.562177 -1.224386 1 0.0
-3.200249 -3.200249 1 0.0
-3.459003 -3.459003 1 0.0
-4.887774 -3.328778 1 0.0
-1.270678 -1.270678 1 0.0
-1.012527 -1.012527 1 0.0
-2.869835 -2.869835 1 0.0
-2.067513 -0.94576 1 0.0
-2.70013 -1.51055 1 0.0
-1.588817 -1.050087 1 0.0
-1.477256 -0.858796 1 0.0
-0.373407 -0.373407 1 0.0
-4.117065 -0.777184 1 0.0
-2.108426 -2.108426 1 0.0
-11.040295 -1.65585 1 0.0
-0.979798 -0.833058 1 0.0
-1.540091 -0.553247 1 0.0
-0.437827 -0.437827 1 0.0
-3.591038 -0.994887 1 0.0
-5.055266 -5.055266 1 0.0
-0.869426 -0.738903 1 0.0
-2.265252 -1.086803 1 0.0
-5.586501 -1.07421 1 0.0
-0.869426 -0.869426 1 0.0
-0.787771 -0.247787 1 0.0
-1.120833 -0.646173 1 0.0
-9.919346 -9.919346 1 0.0
-0.479599 -0.479599 1 0.0
-0.954113 -0.782591 1 0.0
-4.400055 -1.119174 1 0.0
-0.899444 -0.899444 1 0.0
-3.008818 -0.890163 1 0.0
-2.934249 -1.81339 1 0.0
-4.377114 -0.66021 1 0.0
-6.976108 -6.976108 1 0.0
-1.0638 -1.0638 1 0.0
-8.265209 -8.265209 1 0.0
-5.977094 -1.565375 1 0.0
-1.401632 -1.401632 1 0.0
-2.534163 -1.576656 1 0.0
-1.702514 -1.702514 1 0.0
-3.085898 -0.885111 1 0.0
-0.176874 -0.176874 1 0.0
-2.817668 -2.817668 1 0.0
-5.900257 -1.518847 1 0.0
-3.414856 -3.414856 1 0.0
-10.304852 -0.864095 1 0.0
-5.1688 -5.1688 1 0.0
-3.970254 -0.939895 1 0.0
-3.034672 -1.042017 1 0.0
-8.796208 -2.19813 1 0.0
-4.160228 -1.208366 1 0.0
-4.657586 -1.340257 1 0.0
-3.357838 -1.028024 1 0.0
-2.610395 -0.776382 1 0.0
-1.333755 -1.333755 1 0.0
-4.173125 -1.586963 1 0.0
-2.268574 -2.268574 1 0.0
-4.849788 -4.849788 1 0.0
-7.170405 -1.956243 1 0.0
-1.27395 -0.878981 1 0.0
-20.259665 -0.976155 1 0.0
-3.207542 -3.207542 1 0.0
-1.487225 -1.071297 1 0.0
-3.282143 -3.282143 1 0.0
-2.716566 -2.716566 1 0.0
-15.008526 -1.83192 1 0.0
-15.718332 -0.817489 1 0.0
-3.959985 -3.959985 1 0.0
-5.046473 -1.278563 1 0.0
-2.393687 -2.393687 1 0.0
-6.817129 -1.753404 1 0.0
-3.632891 -3.632891 1 0.0
-5.131044 -5.131044 1 0.0
-5.0593 -5.0593 1 0.0
-5.018095 -0.580756 1 0.0
-6.976108 -6.976108 1 0.0
-1.136191 -0.665296 1 0.0
-1.682892 -1.682892 1 0.0
-2.843643 -1.608935 1 0.0
-1.952112 -0.823143 1 0.0
-6.430327 -1.436084 1 0.0
-16.682163 -16.682163 1 0.0
-8.698093 -2.735677 1 0.0
-7.422064 -7.422064 1 0.0
-3.746082 -3.746082 1 0.0
-2.850476 -2.850476 1 0.0
-2.86701 -2.86701 1 0.0
-7.394994 -7.394994 1 0.0
-7.56523 -7.56523 1 0.0
-0.66328 -0.66328 1 0.0
-0.543678 -0.543678 1 0.0
-5.43609 -1.060876 1 0.0
-4.077413 -1.270107 1 0.0
-14.607168 -1.178315 1 0.0
-12.312639 -1.780995 1 0.0
-9.12508 -1.97097 1 0.0
-12.230328 -12.230328 1 0.0
-1.529058 -0.938938 1 0.0
-1.786937 -0.905973 1 0.0
-2.476207 -1.854595 1 0.0
-0.775431 -0.775431 1 0.0
-2.432265 -1.789745 1 0.0
-1.641701 -1.641701 1 0.0
-1.012188 -1.012188 1 0.0
-1.410435 -1.410435 1 0.0
-2.551184 -0.946357 1 0.0
-0.898316 -0.861398 1 0.0
-4.532448 -2.671485 1 0.0
-0.744098 -0.744098 1 0.0
-2.384913 -1.515251 1 0.0
-2.988797 -1.20424 1 0.0
-1.037651 -0.950255 1 0.0
-5.105018 -2.183012 1 0.0
-4.517271 -3.408817 1 0.0
-2.174862 -1.420187 1 0.0
-2.995742 -1.124666 1 0.0
-10.527765 -0.742378 1 0.0
-18.061491 -1.800879 1 0.0
-2.439933 -2.439933 1 0.0
-0.804354 -0.804354 1 0.0
-1.479093 -1.048601 1 0.0
-0.953969 -0.953969 1 0.0
-1.606074 -0.889652 1 0.0
-5.839344 -3.404365 1 0.0
-51.36991 -1.15694 1 0.0
-1.915121 -0.894843 1 0.0
-5.643991 -3.354312 1 0.0
-1.944008 -1.944008 1 0.0
-10.106053 -1.554177 1 0.0
-3.370966 -2.485332 1 0.0
-3.675547 -3.675547 1 0.0
-2.680488 -1.679067 1 0.0
-0.837602 -0.739354 1 0.0
-1.434754 -0.731615 1 0.0
-1.901948 -1.901948 1 0.0
-2.20794 -2.20794 1 0.0
-4.009739 -3.322374 1 0.0
-2.518499 -0.891588 1 0.0
-1.161496 -0.781871 1 0.0
-0.712581 -0.712581 1 0.0
-0.772143 -0.772143 1 0.0
-3.568638 -2.429368 1 0.0
-2.670758 -2.670758 1 0.0
-1.722672 -1.063436 1 0.0
-2.458552 -1.593782 1 0.0
-2.041968 -2.041968 1 0.0
-0.751653 -0.751653 1 0.0
-2.931442 -1.092968 1 0.0
-3.548121 -3.548121 1 0.0
-2.298085 -1.415319 1 0.0
-0.708548 -0.708548 1 0.0
-1.129691 -0.73977 1 0.0
-7.665387 -3.917876 1 0.0
-8.520142 -2.636821 1 0.0
-1.556287 -0.900286 1 0.0
-0.362345 -0.362345 1 0.0
-4.363772 -0.770198 1 0.0
-2.144237 -0.697076 1 0.0
-2.920904 -2.920904 1 0.0
-0.865214 -0.865214 1 0.0
-0.707147 -0.707147 1 0.0
-0.325937 -0.325937 1 0.0
-1.775526 -1.775526 1 0.0
-1.340259 -1.125987 1 0.0
-2.352925 -1.352267 1 0.0
-1.917232 -1.917232 1 0.0
-1.22101 -1.22101 1 0.0
-1.373414 -0.953703 1 0.0
-1.263385 -1.055931 1 0.0
-3.232831 -1.297016 1 0.0
-2.032882 -1.401736 1 0.0
-1.362236 -1.046061 1 0.0
-7.65095 -6.280736 1 0.0
-1.313721 -1.313721 1 0.0
-6.003525 -2.096605 1 0.0
-2.063615 -1.011547 1 0.0
-3.323893 -1.516748 1 0.0
-1.282582 -1.282582 1 0.0
-3.004783 -0.778245 1 0.0
-5.181159 -4.323795 1 0.0
-1.780348 -1.780348 1 0.0
-0.917464 -0.917464 1 0.0
-4.941357 -1.416275 1 0.0
-0.320132 -0.320132 1 0.0
-2.537652 -0.858668 1 0.0
-1.131004 -0.547743 1 0.0
-1.032882 -1.032882 1 0.0
-2.707178 -1.040423 1 0.0
-0.46123 -0.46123 1 0.0
-2.432265 -2.342448 1 0.0
-2.095204 -0.852709 1 0.0
-1.476997 -0.493405 1 0.0
-0.872289 -0.872289 1 0.0
-2.052542 -1.172864 1 0.0
-5.068198 -1.643876 1 0.0
-2.466361 -0.815014 1 0.0
-0.705638 -0.705638 1 0.0
-0.770364 -0.770364 1 0.0
-3.578097 -1.842423 1 0.0
-0.79658 -0.705721 1 0.0
-2.19871 -2.19871 1 0.0
-1.229013 -0.971094 1 0.0
-0.736367 -0.736367 1 0.0
-0.393374 -0.393374 1 0.0
-0.470399 -0.470399 1 0.0
-1.528521 -0.788285 1 0.0
-0.211423 -0.211423 1 0.0
-0.169288 -0.169288 1 0.0
-0.620857 -0.620857 1 0.0
-1.641701 -0.899889 1 0.0
-1.709565 -0.766686 1 0.0
-1.775526 -1.540562 1 0.0
-1.26375 -0.979009 1 0.0
-1.486425 -1.486425 1 0.0
-3.974696 -1.150636 1 0.0
-0.356778 -0.356778 1 0.0
-1.875417 -0.704205 1 0.0
-1.106451 -1.106451 1 0.0
-1.310228 -0.489968 1 0.0
-0.817943 -0.817943 1 0.0
-0.817461 -0.817461 1 0.0
-1.641701 -1.641701 1 0.0
-4.197447 -0.636013 1 0.0
-4.385589 -1.234064 1 0.0
-2.722719 -0.748385 1 0.0
-4.89458 -2.091322 1 0.0
-3.153481 -0.780395 1 0.0
-9.961467 -1.114982 1 0.0
-1.024836 -0.800193 1 0.0
-1.250666 -1.250666 1 0.0
-2.20794 -2.20794 1 0.0
-0.832684 -0.832684 1 0.0
-3.211451 -3.138852 1 0.0
-2.801097 -1.185345 1 0.0
-0.650092 -0.650092 1 0.0
-1.559427 -0.761679 1 0.0
-2.20794 -2.20794 1 0.0
-0.962043 -0.590137 1 0.0
-2.920904 -0.563284 1 0.0
-1.479404 -1.479404 1 0.0
-1.399786 -0.812374 1 0.0
-1.415111 -1.415111 1 0.0
-0.746384 -0.746384 1 0.0
-1.253083 -1.253083 1 0.0
-2.968006 -2.529734 1 0.0
-1.369882 -1.369882 1 0.0
-2.512948 -2.512948 1 0.0
-2.266675 -1.236304 1 0.0
-3.002812 -3.002812 1 0.0
-3.891304 -0.590111 1 0.0
-0.743567 -0.743567 1 0.0
-3.335642 -3.335642 1 0.0
-1.37113 -1.195707 1 0.0
-2.441134 -2.441134 1 0.0
-2.746548 -0.713071 1 0.0
-1.358229 -0.616588 1 0.0
-1.74461 -0.728519 1 0.0
-1.106451 -1.106451 1 0.0
-1.020912 -1.020912 1 0.0
-0.412923 -0.412923 1 0.0
-3.195991 -2.732515 1 0.0
-0.67241 -0.67241 1 0.0
-3.747501 -0.44161 1 0.0
-0.817461 -0.817461 1 0.0
-1.22101 -1.22101 1 0.0
-1.486425 -1.486425 1 0.0
-1.002388 -1.002388 1 0.0
-5.749678 -3.720961 1 0.0
-1.285578 -0.70945 1 0.0
-1.7102 -0.674432 1 0.0
-0.763177 -0.763177 1 0.0
-1.19273 -0.831172 1 0.0
-2.398866 -1.515155 1 0.0
-0.639281 -0.639281 1 0.0
-0.818223 -0.818223 1 0.0
-1.112879 -1.076943 1 0.0
-2.009401 -0.608408 1 0.0
-1.267855 -0.702087 1 0.0
-3.905722 -3.905722 1 0.0
-3.251798 -2.165733 1 0.0
-3.426308 -3.426308 1 0.0
-1.053174 -1.053174 1 0.0
-0.166568 -0.166568 1 0.0
-3.251798 -0.855856 1 0.0
-9.887228 -9.887228 1 0.0
-0.761908 -0.761908 1 0.0
-1.868671 -0.433135 1 0.0
-0.215995 -0.215995 1 0.0
-3.739081 -1.455618 1 0.0
-3.38351 -3.38351 1 0.0
-1.253083 -1.253083 1 0.0
-13.919384 -13.919384 1 0.0
-2.382686 -0.912467 1 0.0
-1.369299 -0.490397 1 0.0
-2.041968 -2.041968 1 0.0
-5.001343 -1.2873 1 0.0
-1.088176 -0.549853 1 0.0
-3.153481 -1.149383 1 0.0
-1.003098 -1.003098 1 0.0
-4.086109 -1.373927 1 0.0
-1.001267 -1.001267 1 0.0
-5.198037 -5.198037 1 0.0
-2.458552 -0.966573 1 0.0
-0.743567 -0.743567 1 0.0
-3.675547 -3.675547 1 0.0
-3.872827 -0.76532 1 0.0
-1.7102 -1.7102 1 0.0
-1.358229 -1.358229 1 0.0
-2.781627 -0.915073 1 0.0
-1.875417 -0.901798 1 0.0
-1.565117 -1.565117 1 0.0
-0.639281 -0.639281 1 0.0
-5.924496 -2.940163 1 0.0
-2.680488 -1.932113 1 0.0
-2.902736 -2.902736 1 0.0
-2.146361 -1.506108 1 0.0
-0.781754 -0.781754 1 0.0
-1.787677 -1.787677 1 0.0
-2.615759 -0.761114 1 0.0
-2.489193 -1.021539 1 0.0
-2.559955 -2.559955 1 0.0
-3.335642 -3.335642 1 0.0
-2.721116 -2.721116 1 0.0
-2.865543 -1.021617 1 0.0
-2.801097 -0.909158 1 0.0
-4.89458 -4.89458 1 0.0
-2.951939 -2.951939 1 0.0
-4.061291 -0.914815 1 0.0
-0.470399 -0.470399 1 0.0
-1.561365 -1.561365 1 0.0
-1.350911 -1.144023 1 0.0
-1.810176 -1.810176 1 0.0
-0.847962 -0.847962 1 0.0
-0.781754 -0.781754 1 0.0
-12.560776 -1.178119 1 0.0
-5.814358 -1.701722 1 0.0
-3.609444 -1.557451 1 0.0
-0.424033 -0.424033 1 0.0
-3.852146 -1.226046 1 0.0
-2.56778 -2.56778 1 0.0
-4.366591 -1.050592 1 0.0
-2.25258 -0.873205 1 0.0
-0.746384 -0.344579 1 0.0
-1.22101 -1.22101 1 0.0
-3.15435 -3.15435 1 0.0
-3.52062 -0.902539 1 0.0
-1.16235 -1.16235 1 0.0
-5.360628 -0.75188 1 0.0
-3.10388 -0.956264 1 0.0
-2.56778 -2.56778 1 0.0
-5.293007 -1.910815 1 0.0
-2.665678 -0.447271 1 0.0
-3.699003 -3.699003 1 0.0
-1.868671 -1.062042 1 0.0
-2.994407 -2.994407 1 0.0
-2.56778 -2.56778 1 0.0
-1.919957 -1.40461 1 0.0
-2.775948 -1.37254 1 0.0
-4.905984 -4.905984 1 0.0
-4.020434 -0.948385 1 0.0
-1.653479 -1.651575 1 0.0
-1.723 -1.723 1 0.0
-3.505652 -3.505652 1 0.0
-4.979368 -1.379771 1 0.0
-8.535143 -8.535143 1 0.0
-6.411272 -6.411272 1 0.0
-1.053685 -1.053685 1 0.0
-1.495112 -1.495112 1 0.0
-1.31266 -1.31266 1 0.0
-2.394113 -2.394113 1 0.0
-1.92663 -0.927342 1 0.0
-3.084499 -3.084499 1 0.0
-2.852723 -2.852723 1 0.0
-1.818109 -0.942417 1 0.0
-3.421748 -0.868182 1 0.0
-2.55093 -2.55093 1 0.0
-4.494401 -4.494401 1 0.0
-3.062527 -3.062527 1 0.0
-3.843027 -3.843027 1 0.0
-8.699011 -1.004479 1 0.0
-5.693193 -5.693193 1 0.0
-0.481864 -0.481864 1 0.0
-1.43956 -1.262598 1 0.0
-1.824946 -1.824946 1 0.0
-5.282165 -0.878708 1 0.0
-2.660945 -1.791544 1 0.0
-3.1774 -3.1774 1 0.0
-2.372324 -2.372324 1 0.0
-4.947731 -1.260467 1 0.0
-1.515255 -0.409538 1 0.0
-3.840252 -3.840252 1 0.0
-3.991535 -0.897571 1 0.0
-2.467285 -2.467285 1 0.0
-3.234542 -3.234542 1 0.0
-1.77177 -0.937417 1 0.0
-2.981638 -2.981638 1 0.0
-2.152172 -2.152172 1 0.0
-3.840252 -0.418099 1 0.0
-6.722842 -0.835293 1 0.0
-6.537327 -1.099354 1 0.0
-6.078112 -6.078112 1 0.0
-11.361028 -0.779066 1 0.0
-1.487693 -1.487693 1 0.0
-5.174769 -5.174769 1 0.0
-5.79303 -0.894156 1 0.0
-3.992748 -3.992748 1 0.0
-8.250451 -8.250451 1 0.0
-3.967134 -0.529997 1 0.0
-11.549919 -1.18717 1 0.0
-3.627109 -3.627109 1 0.0
-9.422358 -1.499703 1 0.0
-0.481864 -0.481864 1 0.0
-2.146849 -2.146849 1 0.0
-1.815072 -0.464075 1 0.0
-3.066705 -1.077403 1 0.0
-1.758601 -1.758601 1 0.0
-1.598693 -1.598693 1 0.0
-1.431299 -0.784451 1 0.0
-2.709247 -1.060506 1 0.0
-3.486642 -1.727911 1 0.0
-3.809268 -1.785481 1 0.0
-6.199256 -1.652168 1 0.0
-1.992106 -1.992106 1 0.0
-0.921119 -0.646019 1 0.0
-2.021887 -1.084215 1 0.0
-5.823709 -1.737973 1 0.0
-1.277489 -1.075547 1 0.0
-2.908344 -2.908344 1 0.0
-1.500404 -0.92699 1 0.0
-1.467675 -1.467675 1 0.0
-2.09057 -2.09057 1 0.0
-6.551945 -1.809546 1 0.0
-2.835191 -2.835191 1 0.0
-3.627109 -3.627109 1 0.0
-2.981638 -2.981638 1 0.0
-4.080302 -4.080302 1 0.0
-4.715621 -4.715621 1 0.0
-5.004725 -5.004725 1 0.0
-3.448982 -2.03321 1 0.0
-1.918303 -1.243243 1 0.0
-2.688284 -1.321359 1 0.0
-0.951163 -0.951163 1 0.0
-0.510522 -0.510522 1 0.0
-3.173817 -1.080535 1 0.0
-1.102072 -1.023466 1 0.0
-1.672851 -1.471525 1 0.0
-1.048291 -1.048291 1 0.0
-1.233046 -1.233046 1 0.0
-1.814541 -1.016684 1 0.0
-2.51696 -1.623059 1 0.0
-2.562965 -0.870213 1 0.0
-0.354626 -0.346222 1 0.0
-7.366341 -1.226099 1 0.0
-0.354626 -0.354626 1 0.0
-4.275477 -0.911188 1 0.0
-1.754958 -0.703331 1 0.0
-4.627301 -1.439644 1 0.0
-2.933739 -1.547023 1 0.0
-0.430827 -0.430827 1 0.0
-3.338305 -1.63299 1 0.0
-0.131735 -0.131735 1 0.0
-1.583039 -0.784599 1 0.0
-6.715511 -6.715511 1 0.0
-2.364074 -1.063937 1 0.0
-0.449578 -0.449578 1 0.0
-2.595165 -1.360202 1 0.0
-4.337945 -2.323713 1 0.0
-3.930002 -3.930002 1 0.0
-0.263707 -0.263707 1 0.0
-2.064155 -2.064155 1 0.0
-1.757579 -1.757579 1 0.0
-2.906544 -2.906544 1 0.0
-4.831463 -1.155297 1 0.0
-3.642545 -2.420001 1 0.0
-2.138226 -0.718849 1 0.0
-0.934276 -0.510612 1 0.0
-2.064155 -0.858142 1 0.0
-6.413927 -2.561436 1 0.0
-3.995168 -3.995168 1 0.0
-0.923636 -0.698855 1 0.0
-5.044865 -5.044865 1 0.0
-1.393682 -1.393682 1 0.0
-2.578733 -2.578733 1 0.0
-2.335001 -1.312152 1 0.0
-4.716158 -2.284862 1 0.0
-4.228391 -0.693665 1 0.0
-3.079671 -3.079671 1 0.0
-4.290782 -4.290782 1 0.0
-10.773842 -2.824921 1 0.0
-3.235145 -3.235145 1 0.0
-9.963929 -2.524212 1 0.0
-1.214181 -1.214181 1 0.0
-10.34166 -2.184446 1 0.0
-1.927413 -1.415362 1 0.0
-1.855413 -1.02557 1 0.0
-0.701651 -0.701651 1 0.0
-4.318238 -4.318238 1 0.0
-2.540769 -0.24279 1 0.0
-2.373765 -2.373765 1 0.0
-1.071711 -1.071711 1 0.0
-3.530416 -1.328038 1 0.0
-4.221684 -0.918666 1 0.0
-2.120102 -2.120102 1 0.0
-6.434766 -6.434766 1 0.0
-4.54643 -4.54643 1 0.0
-1.767307 -1.022462 1 0.0
-5.583989 -1.75828 1 0.0
-2.255206 -2.255206 1 0.0
-3.550971 -3.550971 1 0.0
-2.115095 -2.115095 1 0.0
-4.597565 -4.597565 1 0.0
-29.500906 -0.702198 1 0.0
-20.562528 -4.311288 1 0.0
-3.804721 -3.804721 1 0.0
-2.654481 -0.977935 1 0.0
-0.937637 -0.937637 1 0.0
-4.496146 -1.118203 1 0.0
-11.126568 -0.606552 1 0.0
-8.013615 -8.013615 1 0.0
-16.714626 -1.182269 1 0.0
-0.970323 -0.818027 1 0.0
-1.00251 -1.00251 1 0.0
-0.543379 -0.543379 1 0.0
-1.888305 -1.051143 1 0.0
-0.806059 -0.698074 1 0.0
-1.601658 -0.702299 1 0.0
-2.318203 -0.437171 1 0.0
-2.871525 -0.419223 1 0.0
-0.917398 -0.917398 1 0.0
-0.595726 -0.595726 1 0.0
-4.306576 -1.570058 1 0.0
-4.208125 -1.521151 1 0.0
-1.549358 -1.549358 1 0.0
-3.641208 -0.850369 1 0.0
-1.537036 -1.355601 1 0.0
-0.736209 -0.736209 1 0.0
-0.806531 -0.451978 1 0.0
-2.200538 -2.200538 1 0.0
-0.898188 -0.898188 1 0.0
-3.641208 -1.682439 1 0.0
-6.525744 -6.525744 1 0.0
-1.835531 -1.835531 1 0.0
-4.126679 -0.604645 1 0.0
-19.372676 -0.975443 1 0.0
-0.70028 -0.70028 1 0.0
-1.145269 -0.731268 1 0.0
-1.264868 -0.775162 1 0.0
-0.297982 -0.297982 1 0.0
-11.14741 -0.832328 1 0.0
-1.495547 -1.495547 1 0.0
-2.415089 -0.715751 1 0.0
-2.761315 -2.761315 1 0.0
-0.705475 -0.705475 1 0.0
-1.473301 -1.473301 1 0.0
-2.792435 -0.740347 1 0.0
-1.207999 -1.207999 1 0.0
-5.542804 -1.815214 1 0.0
-1.539885 -1.539885 1 0.0
-1.966371 -1.966371 1 0.0
-2.13212 -0.871369 1 0.0
-1.525831 -0.406137 1 0.0
-5.931011 -0.862915 1 0.0
-4.828356 -4.828356 1 0.0
-1.066804 -1.066804 1 0.0
-4.014688 -4.014688 1 0.0
-7.201551 -1.407586 1 0.0
-3.637342 -1.100764 1 0.0
-3.96101 -0.815384 1 0.0
-4.514942 -1.826635 1 0.0
-5.498984 -1.291682 1 0.0
-13.596644 -0.948142 1 0.0
-5.265587 -5.265587 1 0.0
-7.602238 -7.602238 1 0.0
-8.015881 -1.955931 1 0.0
-14.076826 -2.32688 1 0.0
-27.056063 -1.396802 1 0.0
-12.608974 -12.608974 1 0.0
-3.968403 -3.968403 1 0.0
-2.051259 -2.051259 1 0.0
-5.352558 -5.352558 1 0.0
-8.404459 -1.393394 1 0.0
-5.779902 -1.646076 1 0.0
-1.392689 -0.688668 1 0.0
-2.817453 -0.951407 1 0.0
-3.389973 -0.996889 1 0.0
-1.386592 -0.964428 1 0.0
-0.922794 -0.922794 1 0.0
-2.888071 -2.888071 1 0.0
-1.579256 -1.579256 1 0.0
-5.746504 -5.746504 1 0.0
-10.240717 -2.155818 1 0.0
-1.368184 -0.951727 1 0.0
-0.39728 -0.39728 1 0.0
-1.578949 -0.846646 1 0.0
-1.385054 -0.762611 1 0.0
-1.742596 -0.891521 1 0.0
-3.605465 -2.679498 1 0.0
-2.719863 -1.380632 1 0.0
-2.569615 -1.424772 1 0.0
-0.319666 -0.319666 1 0.0
-4.23117 -4.23117 1 0.0
-1.945355 -1.945355 1 0.0
-2.785114 -0.178032 1 0.0
-3.730511 -0.762021 1 0.0
-1.169463 -0.867627 1 0.0
-1.50162 -1.190436 1 0.0
-2.785114 -2.785114 1 0.0
-0.634463 -0.634463 1 0.0
-0.360597 -0.360597 1 0.0
-6.160646 -1.105043 1 0.0
-0.795659 -0.472419 1 0.0
-0.494173 -0.274269 1 0.0
-2.661893 -1.238595 1 0.0
-0.83222 -0.83222 1 0.0
-0.743224 -0.743224 1 0.0
-0.266272 -0.266272 1 0.0
-0.37642 -0.37642 1 0.0
-2.542746 -2.542746 1 0.0
-1.956712 -1.05132 1 0.0
-5.555144 -5.555144 1 0.0
-1.718513 -1.718513 1 0.0
-1.313633 -1.068571 1 0.0
-2.154983 -1.702566 1 0.0
-0.780062 -0.780062 1 0.0
-0.83222 -0.83222 1 0.0
-1.986908 -1.035451 1 0.0
-1.610013 -1.159375 1 0.0
-1.664988 -1.664988 1 0.0
-0.915426 -0.915426 1 0.0
-0.894346 -0.894346 1 0.0
-0.360597 -0.360597 1 0.0
-1.891348 -1.538132 1 0.0
-1.803243 -1.803243 1 0.0
-2.078798 -1.339247 1 0.0
-1.562887 -1.201194 1 0.0
-3.393852 -3.393852 1 0.0
-1.628822 -1.628822 1 0.0
-3.853839 -3.853839 1 0.0
-1.778673 -1.778673 1 0.0
-2.035308 -1.086424 1 0.0
-3.167888 -0.834449 1 0.0
-0.687616 -0.687616 1 0.0
-0.457447 -0.457447 1 0.0
-1.388391 -1.134471 1 0.0
-5.293646 -5.293646 1 0.0
-0.904465 -0.274857 1 0.0
-4.118656 -1.239835 1 0.0
-1.014994 -1.014994 1 0.0
-2.139913 -2.139913 1 0.0
-3.760598 -2.081451 1 0.0
-1.809049 -1.809049 1 0.0
-3.732593 -3.732593 1 0.0
-2.699129 -2.699129 1 0.0
-0.994932 -0.994932 1 0.0
-1.9827 -1.9827 1 0.0
-2.163364 -0.528598 1 0.0
-0.305532 -0.265085 1 0.0
-8.556374 -1.680912 1 0.0
-2.710805 -1.106811 1 0.0
-3.711388 -1.127146 1 0.0
-1.837715 -1.837715 1 0.0
-1.903366 -1.903366 1 0.0
-9.723956 -9.723956 1 0.0
-2.525998 -0.711959 1 0.0
-2.355648 -2.355648 1 0.0
-0.406347 -0.406347 1 0.0
-0.801159 -0.801159 1 0.0
-2.86924 -2.86924 1 0.0
-4.315348 -4.315348 1 0.0
-4.141155 -4.141155 1 0.0
-4.23117 -4.23117 1 0.0
-1.359192 -1.359192 1 0.0
-2.86924 -2.86924 1 0.0
-6.50537 -1.353148 1 0.0
-3.543081 -0.796715 1 0.0
-6.60677 -6.60677 1 0.0
-13.736425 -1.899554 1 0.0
-7.472815 -2.125078 1 0.0
-0.734169 -0.734169 1 0.0
-2.331105 -2.089852 1 0.0
-2.043453 -0.99447 1 0.0
-2.648541 -2.648541 1 0.0
-6.253473 -3.667014 1 0.0
-3.705423 -2.594239 1 0.0
-0.918579 -0.918579 1 0.0
-4.132659 -1.164953 1 0.0
-5.037989 -2.30269 1 0.0
-3.141431 -1.471041 1 0.0
-2.065763 -0.87319 1 0.0
-2.831466 -2.044972 1 0.0
-1.438681 -1.438681 1 0.0
-4.851875 -2.802718 1 0.0
-0.766939 -0.759531 1 0.0
-1.612891 -0.765081 1 0.0
-1.194128 -0.847568 1 0.0
-0.267482 -0.267482 1 0.0
-2.058693 -0.382749 1 0.0
-1.813488 -1.431212 1 0.0
-0.702402 -0.702402 1 0.0
-0.967491 -0.967491 1 0.0
-1.347042 -0.79458 1 0.0
-1.750778 -0.867529 1 0.0
-1.404606 -1.404606 1 0.0
-3.602902 -1.409979 1 0.0
-1.380096 -0.911834 1 0.0
-1.648121 -1.054575 1 0.0
-4.464648 -1.275767 1 0.0
-0.332514 -0.332514 1 0.0
-0.98305 -0.961305 1 0.0
-0.474005 -0.474005 1 0.0
-0.600216 -0.600216 1 0.0
-4.142484 -1.549127 1 0.0
-7.997547 -2.424021 1 0.0
-2.761978 -1.260841 1 0.0
-11.39062 -2.590676 1 0.0
-1.493791 -0.830601 1 0.0
-0.955891 -0.955891 1 0.0
-0.333631 -0.333631 1 0.0
-0.313241 -0.313241 1 0.0
-3.819307 -0.85097 1 0.0
-1.214022 -1.214022 1 0.0
-0.830816 -0.783811 1 0.0
-3.225497 -3.225497 1 0.0
-2.112375 -0.271802 1 0.0
-1.310999 -1.089072 1 0.0
-4.736916 -4.736916 1 0.0
-1.513736 -1.247244 1 0.0
-1.456618 -0.880221 1 0.0
-3.216668 -3.216668 1 0.0
-1.086491 -1.086491 1 0.0
-2.412151 -2.412151 1 0.0
-3.573426 -1.152913 1 0.0
-4.804894 -1.453212 1 0.0
-0.751682 -0.637662 1 0.0
-1.498921 -1.498921 1 0.0
-0.559845 -0.559845 1 0.0
-2.107171 -1.135055 1 0.0
-6.480115 -1.365894 1 0.0
-1.152012 -0.748415 1 0.0
-0.705111 -0.705111 1 0.0
-1.742999 -0.911718 1 0.0
-3.436097 -3.436097 1 0.0
-0.682962 -0.682962 1 0.0
-0.751329 -0.751329 1 0.0
-1.20937 -1.20937 1 0.0
-0.630388 -0.630388 1 0.0
-6.197021 -1.506278 1 0.0
-3.18541 -3.18541 1 0.0
-0.946619 -0.791478 1 0.0
-1.152242 -1.152242 1 0.0
-0.861547 -0.861547 1 0.0
-0.484445 -0.461087 1 0.0
-0.511777 -0.511777 1 0.0
-1.567177 -1.153669 1 0.0
-1.53798 -1.338493 1 0.0
-1.533882 -0.81491 1 0.0
-3.771569 -2.113685 1 0.0
-1.594826 -0.73311 1 0.0
-2.774072 -0.204138 1 0.0
-1.156735 -1.156735 1 0.0
-1.410042 -0.883349 1 0.0
-2.251649 -1.392032 1 0.0
-0.640616 -0.640616 1 0.0
-2.370287 -0.862979 1 0.0
-0.622338 -0.622338 1 0.0
-2.564327 -2.564327 1 0.0
-3.348852 -1.540162 1 0.0
-5.645058 -1.780317 1 0.0
-1.493791 -1.117502 1 0.0
-0.861547 -0.624863 1 0.0
-4.566028 -4.566028 1 0.0
-1.410042 -1.410042 1 0.0
-5.048476 -2.422543 1 0.0
-4.592505 -1.921342 1 0.0
-2.117187 -2.117187 1 0.0
-1.766104 -1.766104 1 0.0
-1.450353 -1.450353 1 0.0
-3.304205 -1.375626 1 0.0
-0.600746 -0.600746 1 0.0
-3.504042 -3.504042 1 0.0
-5.764243 -1.263122 1 0.0
-4.151588 -1.391368 1 0.0
-1.498921 -1.498921 1 0.0
-5.057554 -2.286097 1 0.0
-1.906987 -0.727811 1 0.0
-0.430955 -0.430955 1 0.0
-1.64417 -1.64417 1 0.0
-1.017674 -0.793747 1 0.0
-4.920181 -1.549028 1 0.0
-1.227129 -0.682568 1 0.0
-2.577491 -2.577491 1 0.0
-0.412937 -0.412937 1 0.0
-0.98847 -0.774105 1 0.0
-1.025967 -1.025967 1 0.0
-2.179673 -2.179673 1 0.0
-0.254392 -0.254392 1 0.0
-1.289378 -0.8954 1 0.0
-2.284803 -1.244799 1 0.0
-1.271594 -0.641088 1 0.0
-0.728051 -0.728051 1 0.0
-3.991631 -2.005269 1 0.0
-1.087583 -1.087583 1 0.0
-1.421434 -0.830506 1 0.0
-0.571891 -0.571891 1 0.0
-9.013649 -2.288042 1 0.0
-9.483309 -2.198817 1 0.0
-7.584195 -2.226358 1 0.0
-4.128157 -4.128157 1 0.0
-3.308596 -3.308596 1 0.0
-2.926845 -1.357576 1 0.0
-3.827224 -3.827224 1 0.0
-2.123392 -0.314828 1 0.0
-0.742204 -0.742204 1 0.0
-3.767914 -2.120988 1 0.0
-2.267118 -2.267118 1 0.0
-1.385524 -1.385524 1 0.0
-4.004208 -4.004208 1 0.0
-1.42302 -0.812992 1 0.0
-1.515084 -0.607417 1 0.0
-18.623141 -2.567472 1 0.0
-2.096705 -2.096705 1 0.0
-1.420662 -1.420662 1 0.0
-3.488756 -3.488756 1 0.0
-1.21963 -0.322324 1 0.0
-2.267118 -0.85875 1 0.0
-0.919112 -0.919112 1 0.0
-1.705457 -0.639822 1 0.0
-2.001697 -1.310768 1 0.0
-2.783836 -2.783836 1 0.0
-4.290059 -4.290059 1 0.0
-10.814744 -2.534987 1 0.0
-2.987972 -1.401419 1 0.0
-0.290136 -0.290136 1 0.0
-7.174723 -2.714135 1 0.0
-2.957229 -2.957229 1 0.0
-1.352587 -1.352587 1 0.0
-4.070101 -4.070101 1 0.0
-2.307699 -1.137964 1 0.0
-24.789429 -0.916009 1 0.0
-3.687149 -3.687149 1 0.0
-1.563074 -1.563074 1 0.0
-2.28389 -2.28389 1 0.0
-3.115499 -3.115499 1 0.0
-4.128157 -4.128157 1 0.0
-2.297455 -1.190196 1 0.0
-0.771155 -0.723442 1 0.0
-0.919716 -0.903415 1 0.0
-2.872181 -1.209932 1 0.0
-3.88537 -1.748607 1 0.0
-1.417488 -0.975854 1 0.0
-1.408679 -1.026209 1 0.0
-3.479259 -0.7995 1 0.0
-0.700107 -0.700107 1 0.0
-0.756066 -0.756066 1 0.0
-2.019776 -2.019776 1 0.0
-1.732145 -1.732145 1 0.0
-0.715553 -0.715553 1 0.0
-3.178857 -1.635062 1 0.0
-2.906835 -1.668775 1 0.0
-2.963134 -1.916495 1 0.0
-1.470102 -0.735163 1 0.0
-0.718545 -0.718545 1 0.0
-1.04862 -0.719254 1 0.0
-0.803776 -0.803776 1 0.0
-2.176913 -2.176913 1 0.0
-1.136725 -0.806747 1 0.0
-3.943509 -3.943509 1 0.0
-5.427915 -1.760381 1 0.0
-2.803934 -2.104142 1 0.0
-3.759459 -2.446161 1 0.0
-4.70104 -4.70104 1 0.0
-0.809764 -0.800968 1 0.0
-5.534068 -5.534068 1 0.0
-2.265172 -1.723494 1 0.0
-1.102308 -1.102308 1 0.0
-2.933756 -2.933756 1 0.0
-1.542251 -1.542251 1 0.0
-5.160918 -1.373404 1 0.0
-2.314784 -2.314784 1 0.0
-1.255283 -0.562602 1 0.0
-2.519126 -1.237093 1 0.0
-0.709588 -0.478126 1 0.0
-0.9734 -0.736107 1 0.0
-1.359348 -1.359348 1 0.0
-6.901753 -1.513169 1 0.0
-0.543678 -0.543678 1 0.0
-2.783982 -2.783982 1 0.0
-0.86019 -0.86019 1 0.0
-5.896572 -1.879538 1 0.0
-1.178941 -1.178941 1 0.0
-3.599056 -3.599056 1 0.0
-2.446781 -1.352391 1 0.0
-1.612916 -1.612916 1 0.0
-0.798628 -0.699347 1 0.0
-2.405538 -1.893566 1 0.0
-1.879584 -0.761803 1 0.0
-0.797538 -0.451136 1 0.0
-1.987531 -1.396542 1 0.0
-1.384207 -1.047833 1 0.0
-1.424552 -0.797087 1 0.0
-1.804619 -1.226155 1 0.0
-4.075761 -1.100674 1 0.0
-2.539968 -2.539968 1 0.0
-1.210312 -0.957444 1 0.0
-3.345447 -3.345447 1 0.0
-1.125611 -0.934932 1 0.0
-3.499945 -1.134815 1 0.0
-1.439172 -0.954615 1 0.0
-0.435079 -0.435079 1 0.0
-0.546084 -0.546084 1 0.0
-2.302679 -0.491513 1 0.0
-0.943549 -0.943549 1 0.0
-1.827638 -0.798073 1 0.0
-5.444544 -1.454691 1 0.0
-1.907995 -1.207696 1 0.0
-1.037506 -1.037506 1 0.0
-0.394227 -0.394227 1 0.0
-1.25817 -0.833383 1 0.0
-2.004581 -1.481271 1 0.0
-0.612103 -0.612103 1 0.0
-8.852691 -2.278017 1 0.0
-0.699094 -0.699094 1 0.0
-1.930579 -1.930579 1 0.0
-3.854745 -3.854745 1 0.0
-1.727632 -0.795897 1 0.0
-1.158299 -1.158299 1 0.0
-1.683723 -1.535771 1 0.0
-2.441951 -2.441951 1 0.0
-0.569541 -0.569541 1 0.0
-2.037012 -2.037012 1 0.0
-1.118424 -1.118424 1 0.0
-2.002798 -1.531308 1 0.0
-3.599048 -1.866551 1 0.0
-0.372733 -0.372733 1 0.0
-2.924756 -2.036506 1 0.0
-3.894632 -1.064905 1 0.0
-0.797433 -0.749872 1 0.0
-1.047067 -0.850162 1 0.0
-1.836543 -1.419471 1 0.0
-4.822041 -1.208845 1 0.0
-0.832925 -0.832925 1 0.0
-4.501134 -0.956786 1 0.0
-2.917435 -2.917435 1 0.0
-0.804283 -0.804283 1 0.0
-3.038021 -1.983395 1 0.0
-2.827669 -1.230667 1 0.0
-0.997032 -0.901378 1 0.0
-0.222919 -0.222919 1 0.0
-2.654481 -1.312581 1 0.0
-1.846234 -0.454453 1 0.0
-0.804283 -0.804283 1 0.0
-2.05236 -1.090157 1 0.0
-0.240454 -0.240454 1 0.0
-5.403972 -2.15094 1 0.0
-1.507399 -1.507399 1 0.0
-0.882026 -0.882026 1 0.0
-2.423247 -2.423247 1 0.0
-1.162141 -1.020198 1 0.0
-1.787206 -1.702076 1 0.0
-2.69415 -1.740236 1 0.0
-0.980178 -0.645732 1 0.0
-1.200872 -0.776662 1 0.0
-2.505291 -0.839717 1 0.0
-1.197187 -0.835336 1 0.0
-0.20704 -0.20704 1 0.0
-1.884068 -1.884068 1 0.0
-3.460048 -0.904488 1 0.0
-2.182583 -0.723916 1 0.0
-1.732145 -1.732145 1 0.0
-2.094266 -1.23791 1 0.0
-1.030379 -1.030379 1 0.0
-1.967946 -1.967946 1 0.0
-2.406332 -1.614938 1 0.0
-1.860969 -0.722435 1 0.0
-3.14624 -3.14624 1 0.0
-2.345197 -0.830583 1 0.0
-1.415501 -1.415501 1 0.0
-0.895482 -0.723346 1 0.0
-4.117959 -4.117959 1 0.0
-1.592727 -0.805643 1 0.0
-0.809251 -0.809251 1 0.0
-0.362769 -0.362769 1 0.0
-1.930579 -1.930579 1 0.0
-0.483872 -0.446245 1 0.0
-0.322612 -0.322612 1 0.0
-3.368681 -0.976232 1 0.0
-4.240218 -0.882383 1 0.0
-1.702546 -1.446685 1 0.0
-2.66769 -1.545784 1 0.0
-0.980178 -0.451701 1 0.0
-3.332791 -0.84683 1 0.0
-1.170748 -0.625385 1 0.0
-0.86019 -0.86019 1 0.0
-7.476474 -1.573322 1 0.0
-3.592681 -3.592681 1 0.0
-1.232967 -1.232967 1 0.0
-7.176279 -1.623668 1 0.0
-1.109265 -1.109265 1 0.0
-1.845517 -1.845517 1 0.0
-1.45648 -1.099279 1 0.0
-0.43878 -0.43878 1 0.0
-1.544471 -0.851224 1 0.0
-1.022069 -1.022069 1 0.0
-4.70104 -4.70104 1 0.0
-1.780592 -1.780592 1 0.0
-3.583104 -2.096866 1 0.0
-0.818621 -0.818621 1 0.0
-0.35528 -0.35528 1 0.0
-0.949343 -0.727706 1 0.0
-1.077752 -1.077752 1 0.0
-3.883943 -0.702295 1 0.0
-1.873534 -1.840319 1 0.0
-0.545025 -0.545025 1 0.0
-0.615422 -0.504947 1 0.0
-2.314784 -2.314784 1 0.0
-3.99854 -1.128938 1 0.0
-2.393555 -2.393555 1 0.0
-1.542251 -1.542251 1 0.0
-2.657439 -2.657439 1 0.0
-1.523545 -1.008597 1 0.0
-2.152598 -1.087693 1 0.0
-1.549794 -1.303345 1 0.0
-1.410176 -1.410176 1 0.0
-8.852691 -0.855933 1 0.0
-1.847304 -0.90447 1 0.0
-1.36778 -0.900732 1 0.0
-6.822174 -0.755179 1 0.0
-1.229085 -1.229085 1 0.0
-3.270528 -1.585946 1 0.0
-2.043603 -1.416422 1 0.0
-2.211596 -2.211596 1 0.0
-1.474724 -1.474724 1 0.0
-1.803431 -1.803431 1 0.0
-0.82205 -0.82205 1 0.0
-1.415501 -1.415501 1 0.0
-1.934706 -1.852222 1 0.0
-0.841075 -0.545592 1 0.0
-2.716891 -0.761323 1 0.0
-1.410176 -1.410176 1 0.0
-0.568004 -0.428415 1 0.0
-2.298312 -0.808284 1 0.0
-4.296443 -1.743392 1 0.0
-1.877663 -1.877663 1 0.0
-1.253432 -1.253432 1 0.0
-1.415501 -1.415501 1 0.0
-0.362769 -0.362769 1 0.0
-2.423247 -2.423247 1 0.0
-3.724933 -1.195687 1 0.0
-3.104543 -1.178346 1 0.0
-2.207025 -0.789441 1 0.0
-1.787206 -1.374473 1 0.0
-3.00935 -0.901803 1 0.0
-2.877119 -2.877119 1 0.0
-0.472495 -0.472495 1 0.0
-1.359348 -1.359348 1 0.0
-1.845517 -1.845517 1 0.0
-0.568906 -0.568906 1 0.0
-1.498835 -0.755542 1 0.0
-1.28186 -1.082972 1 0.0
-0.980938 -0.980938 1 0.0
-0.985025 -0.985025 1 0.0
-5.392802 -5.392802 1 0.0
-5.517024 -5.517024 1 0.0
-2.307981 -1.131456 1 0.0
-0.545025 -0.165972 1 0.0
-0.390973 -0.390973 1 0.0
-1.534667 -1.534667 1 0.0
-3.943509 -3.943509 1 0.0
-2.113358 -2.113358 1 0.0
-6.339168 -6.339168 1 0.0
-1.480526 -1.480526 1 0.0
-9.001697 -1.480512 1 0.0
-6.739058 -6.739058 1 0.0
-7.794471 -1.348379 1 0.0
-4.594978 -4.594978 1 0.0
-22.882688 -1.820632 1 0.0
-24.569345 -3.533526 1 0.0
-4.961029 -1.490676 1 0.0
-1.240213 -0.903476 1 0.0
-2.155769 -1.36531 1 0.0
-1.262625 -0.782864 1 0.0
-1.888759 -0.51268 1 0.0
-0.367807 -0.367807 1 0.0
-2.586831 -0.619759 1 0.0
-1.260408 -1.260408 1 0.0
-0.28474 -0.28474 1 0.0
-4.517143 -3.467415 1 0.0
-1.272487 -1.272487 1 0.0
-0.978089 -0.978089 1 0.0
-0.405356 -0.405356 1 0.0
-1.673039 -1.118355 1 0.0
-2.142831 -1.067701 1 0.0
-6.964018 -1.226815 1 0.0
-3.931488 -0.756376 1 0.0
-1.270062 -0.726197 1 0.0
-1.533224 -0.565715 1 0.0
-2.080711 -1.031012 1 0.0
-1.058654 -1.058654 1 0.0
-2.729728 -2.729728 1 0.0
-1.308135 -0.921254 1 0.0
-1.54195 -1.54195 1 0.0
-0.609295 -0.333867 1 0.0
-1.226123 -0.868629 1 0.0
-1.412605 -1.412605 1 0.0
-0.665032 -0.665032 1 0.0
-0.644889 -0.644889 1 0.0
-1.507866 -1.078452 1 0.0
-2.627146 -2.627146 1 0.0
-1.206998 -1.206998 1 0.0
-1.128103 -1.128103 1 0.0
-1.447502 -1.447502 1 0.0
-0.946212 -0.483816 1 0.0
-2.505251 -2.505251 1 0.0
-0.730672 -0.730672 1 0.0
-1.176583 -1.176583 1 0.0
-0.89653 -0.89653 1 0.0
-0.730672 -0.730672 1 0.0
-7.014092 -1.674308 1 0.0
-1.643954 -0.546105 1 0.0
-4.431135 -1.198403 1 0.0
-2.341282 -2.341282 1 0.0
-1.546944 -1.546944 1 0.0
-15.475597 -1.387066 1 0.0
-1.463679 -1.177874 1 0.0
-6.967268 -6.967268 1 0.0
-5.215041 -0.721306 1 0.0
-1.020333 -1.020333 1 0.0
-2.219779 -0.640481 1 0.0
-0.880075 -0.880075 1 0.0
-3.329403 -1.431369 1 0.0
-2.288539 -0.621684 1 0.0
-1.400314 -1.400314 1 0.0
-8.81569 -0.765608 1 0.0
-4.823948 -4.823948 1 0.0
-1.412605 -0.424493 1 0.0
-1.29609 -1.29609 1 0.0
-3.520494 -3.520494 1 0.0
-2.029592 -0.787916 1 0.0
-12.80363 -1.153074 1 0.0
-7.319241 -1.120414 1 0.0
-9.207009 -9.207009 1 0.0
-1.160725 -1.160725 1 0.0
-3.64574 -3.64574 1 0.0
-9.692859 -0.975913 1 0.0
-4.431135 -1.002453 1 0.0
-4.86757 -1.29156 1 0.0
-6.654924 -2.094087 1 0.0
-3.743005 -3.743005 1 0.0
-3.907676 -1.530459 1 0.0
-8.139179 -8.139179 1 0.0
-6.273743 -6.273743 1 0.0
-9.69898 -9.69898 1 0.0
-20.61845 -3.092686 1 0.0
-12.900229 -1.360265 1 0.0
-7.685001 -7.685001 1 0.0
-2.861223 -0.780329 1 0.0
-3.228482 -3.228482 1 0.0
-1.046699 -1.046699 1 0.0
-1.552088 -1.194182 1 0.0
-2.947714 -1.190313 1 0.0
-2.718496 -2.718496 1 0.0
-2.637415 -2.637415 1 0.0
-1.560698 -1.14297 1 0.0
-0.922275 -0.922275 1 0.0
-0.576937 -0.576937 1 0.0
-1.496763 -1.496763 1 0.0
-1.578388 -1.150236 1 0.0
-0.640463 -0.360111 1 0.0
-1.179555 -0.73303 1 0.0
-1.999053 -1.960442 1 0.0
-2.413748 -0.777981 1 0.0
-3.114692 -3.114692 1 0.0
-1.23504 -0.8125 1 0.0
-5.475837 -5.475837 1 0.0
-6.280015 -0.834476 1 0.0
-0.590272 -0.438332 1 0.0
-1.227426 -1.227426 1 0.0
-2.94029 -1.483922 1 0.0
-0.978119 -0.761138 1 0.0
-1.156556 -1.156556 1 0.0
-3.036293 -3.036293 1 0.0
-1.24752 -0.770009 1 0.0
-1.043088 -1.043088 1 0.0
-3.268058 -1.252716 1 0.0
-3.198268 -1.893283 1 0.0
-1.59231 -1.11459 1 0.0
-3.172251 -3.172251 1 0.0
-4.407894 -1.147509 1 0.0
-1.649217 -1.649217 1 0.0
-1.213617 -1.213617 1 0.0
-3.65841 -3.65841 1 0.0
-3.216818 -1.038717 1 0.0
-0.961918 -0.944689 1 0.0
-2.710996 -0.834204 1 0.0
-2.157077 -0.805613 1 0.0
-0.244333 -0.244333 1 0.0
-0.556215 -0.556215 1 0.0
-0.790422 -0.790422 1 0.0
-2.195659 -1.776188 1 0.0
-0.563242 -0.563242 1 0.0
-1.117319 -1.117319 1 0.0
-3.172251 -3.172251 1 0.0
-1.065388 -0.763988 1 0.0
-1.086467 -1.086467 1 0.0
-2.827089 -2.827089 1 0.0
-2.298563 -0.759819 1 0.0
-4.311562 -1.073759 1 0.0
-1.032987 -0.738409 1 0.0
-1.888936 -0.43017 1 0.0
-1.694811 -0.96926 1 0.0
-1.535794 -1.535794 1 0.0
-0.97206 -0.97206 1 0.0
-0.969015 -0.969015 1 0.0
-1.730081 -1.565252 1 0.0
-0.623247 -0.623247 1 0.0
-0.420122 -0.420122 1 0.0
-1.793298 -0.627394 1 0.0
-5.666889 -1.23968 1 0.0
-4.393352 -1.2371 1 0.0
-0.772894 -0.772894 1 0.0
-1.264868 -0.976374 1 0.0
-1.002734 -0.633971 1 0.0
-0.91824 -0.91824 1 0.0
-1.87974 -1.014176 1 0.0
-1.658883 -1.658883 1 0.0
-0.146082 -0.146082 1 0.0
-0.972231 -0.972231 1 0.0
-1.963424 -1.963424 1 0.0
-2.62006 -0.702 1 0.0
-1.87974 -1.017065 1 0.0
-3.329971 -3.329971 1 0.0
-1.060505 -1.060505 1 0.0
-1.993013 -1.993013 1 0.0
-2.477174 -1.237988 1 0.0
-2.843125 -2.843125 1 0.0
-0.8655 -0.8655 1 0.0
-3.028513 -3.028513 1 0.0
-3.306862 -0.954567 1 0.0
-2.439426 -0.585934 1 0.0
-0.798254 -0.798254 1 0.0
-1.375892 -1.375892 1 0.0
-2.949928 -2.949928 1 0.0
-2.911722 -2.911722 1 0.0
-2.222953 -0.814582 1 0.0
-1.747324 -1.747324 1 0.0
-5.288795 -5.288795 1 0.0
-0.266452 -0.266452 1 0.0
-2.080486 -0.955795 1 0.0
-2.157077 -0.865712 1 0.0
-3.064385 -0.982306 1 0.0
-2.534427 -2.534427 1 0.0
-2.982079 -1.071916 1 0.0
-5.67181 -2.103459 1 0.0
-1.182581 -0.553069 1 0.0
-0.957739 -0.620376 1 0.0
-1.151676 -1.151676 1 0.0
-2.062257 -2.062257 1 0.0
-0.996082 -0.404304 1 0.0
-3.329971 -3.329971 1 0.0
-2.611108 -2.611108 1 0.0
-3.900466 -0.850296 1 0.0
-2.388473 -2.388473 1 0.0
-1.330961 -0.690733 1 0.0
-0.422822 -0.422822 1 0.0
-2.040672 -0.596562 1 0.0
-0.463723 -0.463723 1 0.0
-1.73229 -1.73229 1 0.0
-3.79661 -1.187935 1 0.0
-6.87732 -1.084646 1 0.0
-1.148837 -0.826663 1 0.0
-1.413172 -0.61396 1 0.0
-3.165624 -1.873515 1 0.0
-3.307705 -0.935165 1 0.0
-6.361902 -6.361902 1 0.0
-2.081788 -1.075414 1 0.0
-1.12363 -1.12363 1 0.0
-1.347249 -0.542574 1 0.0
-3.464448 -1.060777 1 0.0
-5.133525 -1.064661 1 0.0
-5.475837 -5.475837 1 0.0
-0.331652 -0.331652 1 0.0
-1.156343 -1.105911 1 0.0
-2.524708 -2.524708 1 0.0
-3.874323 -0.727399 1 0.0
-5.878062 -1.084899 1 0.0
-3.977978 -3.977978 1 0.0
-3.899687 -3.899687 1 0.0
-4.818698 -1.026701 1 0.0
-2.85734 -2.85734 1 0.0
-1.396159 -0.306006 1 0.0
-0.94442 -0.94442 1 0.0
-3.704978 -1.415391 1 0.0
-0.608198 -0.608198 1 0.0
-2.251718 -2.251718 1 0.0
-3.359117 -0.951527 1 0.0
-2.719703 -0.803168 1 0.0
-1.415288 -1.415288 1 0.0
-4.824957 -4.824957 1 0.0
-1.87974 -0.717348 1 0.0
-5.133525 -1.111102 1 0.0
-2.351608 -0.943978 1 0.0
-3.111863 -3.111863 1 0.0
-3.036293 -3.036293 1 0.0
-1.588396 -1.588396 1 0.0
-1.190428 -1.190428 1 0.0
-1.12363 -1.12363 1 0.0
-4.180186 -1.356301 1 0.0
-2.236764 -1.113321 1 0.0
-3.196541 -0.762728 1 0.0
-3.776644 -3.776644 1 0.0
-3.13065 -3.13065 1 0.0
-4.924144 -4.924144 1 0.0
-6.000713 -1.146125 1 0.0
-6.889643 -6.889643 1 0.0
-3.151962 -3.151962 1 0.0
-1.88555 -0.880776 1 0.0
-3.570919 -2.465087 1 0.0
-0.147737 -0.147737 1 0.0
-3.030277 -2.825936 1 0.0
-0.811411 -0.811411 1 0.0
-0.458696 -0.425786 1 0.0
-1.753965 -1.167909 1 0.0
-2.414301 -1.303382 1 0.0
-5.655628 -3.262128 1 0.0
-0.980748 -0.713482 1 0.0
-1.182017 -0.711837 1 0.0
-16.15748 -3.426961 1 0.0
-3.118044 -3.118044 1 0.0
-1.655498 -0.760914 1 0.0
-2.538975 -0.20045 1 0.0
-0.47672 -0.47672 1 0.0
-2.510442 -2.510442 1 0.0
-1.342365 -0.72415 1 0.0
-4.460369 -2.856199 1 0.0
-2.797627 -1.127725 1 0.0
-1.641412 -1.641412 1 0.0
-0.918686 -0.918686 1 0.0
-1.840258 -0.872269 1 0.0
-0.929036 -0.611109 1 0.0
-3.917575 -1.134721 1 0.0
-1.809903 -1.47938 1 0.0
-2.32778 -0.973937 1 0.0
-2.346465 -2.346465 1 0.0
-1.979372 -1.125068 1 0.0
-96.791539 -2.756923 1 0.0
-2.209228 -2.209228 1 0.0
-1.039873 -1.039873 1 0.0
-1.117614 -0.629867 1 0.0
-2.716769 -2.716769 1 0.0
-0.987385 -0.911637 1 0.0
-0.247147 -0.247147 1 0.0
-0.079781 -0.079781 1 0.0
-1.366952 -0.734517 1 0.0
-2.295858 -2.295858 1 0.0
-1.05187 -0.748649 1 0.0
-0.404914 -0.404914 1 0.0
-2.318078 -1.604996 1 0.0
-2.480347 -0.878162 1 0.0
-4.921563 -0.761606 1 0.0
-0.862493 -0.862493 1 0.0
-3.18206 -0.734478 1 0.0
-1.934097 -0.575892 1 0.0
-0.863397 -0.863397 1 0.0
-0.540734 -0.540734 1 0.0
-1.142265 -1.142265 1 0.0
-11.951384 -0.757489 1 0.0
-0.576183 -0.576183 1 0.0
-1.57049 -1.57049 1 0.0
-1.237426 -1.021231 1 0.0
-0.110648 -0.110648 1 0.0
-1.523665 -1.377 1 0.0
-1.074201 -1.074201 1 0.0
-1.823139 -1.015668 1 0.0
-1.732858 -1.164774 1 0.0
-1.416629 -1.186993 1 0.0
-0.564164 -0.564164 1 0.0
-2.981841 -2.981841 1 0.0
-0.491355 -0.491355 1 0.0
-5.162081 -0.990156 1 0.0
-0.839149 -0.839149 1 0.0
-1.29983 -0.959166 1 0.0
-0.330453 -0.29309 1 0.0
-7.389836 -1.28468 1 0.0
-0.740952 -0.740952 1 0.0
-0.999174 -0.999174 1 0.0
-2.170983 -1.397788 1 0.0
-2.49161 -1.25134 1 0.0
-4.468832 -1.095952 1 0.0
-2.640065 -2.640065 1 0.0
-1.925019 -1.925019 1 0.0
-2.248398 -2.248398 1 0.0
-1.12225 -1.12225 1 0.0
-0.47672 -0.47672 1 0.0
-0.311457 -0.311457 1 0.0
-0.999174 -0.455288 1 0.0
-0.814896 -0.814896 1 0.0
-2.920076 -0.69628 1 0.0
-0.544012 -0.544012 1 0.0
-1.03709 -0.771718 1 0.0
-1.146713 -1.146713 1 0.0
-0.336975 -0.246494 1 0.0
-2.396775 -2.396775 1 0.0
-1.809816 -1.809816 1 0.0
-3.806795 -0.790746 1 0.0
-2.319841 -2.319841 1 0.0
-2.136005 -2.136005 1 0.0
-1.29134 -1.29134 1 0.0
-1.517567 -1.517567 1 0.0
-1.452474 -0.810107 1 0.0
-0.238266 -0.238266 1 0.0
-6.586873 -6.586873 1 0.0
-1.932826 -1.431855 1 0.0
-6.126534 -1.631718 1 0.0
-6.149995 -1.33308 1 0.0
-3.645351 -3.645351 1 0.0
-4.7989 -1.231843 1 0.0
-1.389965 -0.872778 1 0.0
-0.379389 -0.379389 1 0.0
-2.698156 -0.687494 1 0.0
-5.385731 -1.25933 1 0.0
-3.783574 -0.837503 1 0.0
-1.010092 -1.010092 1 0.0
-12.567434 -0.758519 1 0.0
-13.999472 -1.211759 1 0.0
-4.820825 -4.820825 1 0.0
-1.442621 -1.008494 1 0.0
-4.916519 -0.947716 1 0.0
-7.182577 -7.182577 1 0.0
-5.001441 -5.001441 1 0.0
-3.525234 -3.525234 1 0.0
-1.754937 -1.754937 1 0.0
-8.949763 -8.949763 1 0.0
-3.917575 -3.917575 1 0.0
-5.674236 -5.674236 1 0.0
-2.704911 -0.859292 1 0.0
-1.116606 -0.837721 1 0.0
-2.752691 -2.708592 1 0.0
-3.722538 -2.001165 1 0.0
-2.780402 -0.952204 1 0.0
-0.652343 -0.652343 1 0.0
-2.117284 -0.793081 1 0.0
-1.152954 -0.993338 1 0.0
-3.180687 -2.043975 1 0.0
-2.613102 -2.613102 1 0.0
-1.373813 -1.373813 1 0.0
-39.187883 -2.682833 1 0.0
-0.998838 -0.998838 1 0.0
-1.025252 -0.91184 1 0.0
-48.448446 -1.529526 1 0.0
-1.309768 -1.309768 1 0.0
-1.275812 -1.130772 1 0.0
-1.651894 -1.011967 1 0.0
-1.399829 -1.119283 1 0.0
-3.093481 -3.093481 1 0.0
-3.702528 -1.363028 1 0.0
-2.148385 -1.386434 1 0.0
-0.741875 -0.741875 1 0.0
-2.310562 -2.310562 1 0.0
-1.508256 -1.25981 1 0.0
-4.923155 -0.722415 1 0.0
-1.229051 -0.820305 1 0.0
-2.688531 -2.688531 1 0.0
-1.565906 -1.488084 1 0.0
-3.605859 -1.820497 1 0.0
-0.870404 -0.461661 1 0.0
-6.97152 -4.987207 1 0.0
-1.722323 -0.695448 1 0.0
-1.742441 -1.742441 1 0.0
-2.177809 -1.486834 1 0.0
-2.510952 -1.799856 1 0.0
-9.662481 -1.241552 1 0.0
-2.19635 -2.19635 1 0.0
-3.298459 -0.163849 1 0.0
-1.543758 -1.543758 1 0.0
-2.198109 -1.557484 1 0.0
-7.0821 -7.0821 1 0.0
-3.605859 -0.458653 1 0.0
-1.818582 -0.989125 1 0.0
-1.099233 -1.099233 1 0.0
-3.973913 -1.351567 1 0.0
-2.418994 -1.214719 1 0.0
-2.365821 -2.365821 1 0.0
-0.733085 -0.671693 1 0.0
-3.52821 -3.52821 1 0.0
-0.561203 -0.419859 1 0.0
-2.252997 -2.252997 1 0.0
-3.031201 -2.893223 1 0.0
-3.731608 -0.9182 1 0.0
-0.756699 -0.33606 1 0.0
-2.291862 -2.291862 1 0.0
-1.113745 -1.045179 1 0.0
-1.37817 -1.37817 1 0.0
-2.901368 -2.901368 1 0.0
-1.373154 -1.005115 1 0.0
-1.049481 -1.049481 1 0.0
-7.726401 -1.379807 1 0.0
-7.353047 -1.227174 1 0.0
-1.001338 -1.001338 1 0.0
-2.478588 -2.478588 1 0.0
-1.490466 -0.912246 1 0.0
-11.863241 -1.05853 1 0.0
-0.138006 -0.138006 1 0.0
-2.5253 -2.5253 1 0.0
-0.97663 -0.97663 1 0.0
-2.181723 -2.181723 1 0.0
-1.373154 -0.802435 1 0.0
-5.260377 -0.922115 1 0.0
-1.641353 -1.641353 1 0.0
-1.161571 -1.161571 1 0.0
-0.083638 -0.083638 1 0.0
-0.908469 -0.908469 1 0.0
-3.268577 -1.139453 1 0.0
-0.255169 -0.255169 1 0.0
-0.44596 -0.44596 1 0.0
-0.525758 -0.525758 1 0.0
-2.031615 -2.031615 1 0.0
-3.412609 -2.710135 1 0.0
-0.465823 -0.465823 1 0.0
-1.049179 -1.049179 1 0.0
-1.032487 -1.032487 1 0.0
-2.121524 -2.121524 1 0.0
-1.429679 -1.429679 1 0.0
-1.676823 -1.097765 1 0.0
-0.607329 -0.607329 1 0.0
-7.350051 -2.264656 1 0.0
-0.697512 -0.697512 1 0.0
-0.196974 -0.196974 1 0.0
-4.34154 -3.596285 1 0.0
-1.574972 -1.14305 1 0.0
-1.912775 -1.912775 1 0.0
-3.121581 -3.121581 1 0.0
-0.781798 -0.781798 1 0.0
-1.445371 -1.445371 1 0.0
-9.419113 -9.419113 1 0.0
-0.975772 -0.975772 1 0.0
-0.625166 -0.625166 1 0.0
-5.832987 -5.832987 1 0.0
-2.688067 -0.835023 1 0.0
-0.782114 -0.782114 1 0.0
-0.309788 -0.309788 1 0.0
-2.01582 -1.540658 1 0.0
-0.754974 -0.754974 1 0.0
-1.067658 -1.067658 1 0.0
-0.071706 -0.071706 1 0.0
-3.374151 -2.236348 1 0.0
-3.12606 -0.700757 1 0.0
-14.695251 -0.75984 1 0.0
-2.181723 -1.074555 1 0.0
-3.865285 -3.865285 1 0.0
-2.489022 -2.489022 1 0.0
-2.608465 -2.608465 1 0.0
-0.97706 -0.97706 1 0.0
-1.849483 -1.849483 1 0.0
-4.159114 -0.738198 1 0.0
-1.795082 -1.795082 1 0.0
-9.356651 -1.214637 1 0.0
-0.69044 -0.667381 1 0.0
-0.984642 -0.64536 1 0.0
-0.389199 -0.389199 1 0.0
-1.139035 -1.139035 1 0.0
-2.642999 -1.394142 1 0.0
-1.579721 -1.579721 1 0.0
-3.415849 -3.415849 1 0.0
-0.144942 -0.144942 1 0.0
-8.447793 -1.75422 1 0.0
-2.27454 -2.27454 1 0.0
-0.532216 -0.532216 1 0.0
-0.896883 -0.896883 1 0.0
-0.496889 -0.496889 1 0.0
-0.884474 -0.678639 1 0.0
-1.93378 -1.388287 1 0.0
-2.601842 -2.601842 1 0.0
-2.394465 -2.394465 1 0.0
-5.327419 -0.880152 1 0.0
-4.02663 -1.660715 1 0.0
-10.019488 -1.579786 1 0.0
-4.327869 -4.327869 1 0.0
-0.582838 -0.288522 1 0.0
-6.062274 -0.653266 1 0.0
-5.49566 -1.042846 1 0.0
-5.424234 -5.424234 1 0.0
-1.161571 -1.161571 1 0.0
-9.356651 -2.169563 1 0.0
-13.267062 -1.129597 1 0.0
-12.267264 -2.402993 1 0.0
-2.750431 -0.951865 1 0.0
-0.483745 -0.483745 1 0.0
-1.26786 -1.26786 1 0.0
-2.065911 -1.198243 1 0.0
-0.575933 -0.460827 1 0.0
-3.155974 -2.332911 1 0.0
-2.551089 -1.582793 1 0.0
-0.358531 -0.358531 1 0.0
-0.335586 -0.335586 1 0.0
-6.249269 -2.002603 1 0.0
-1.370768 -0.697665 1 0.0
-0.437552 -0.35356 1 0.0
-2.286554 -1.282214 1 0.0
-0.907549 -0.907549 1 0.0
-3.598635 -1.334253 1 0.0
-2.064909 -2.064909 1 0.0
-2.366062 -2.366062 1 0.0
-0.377469 -0.377469 1 0.0
-0.658522 -0.658522 1 0.0
-2.817453 -2.817453 1 0.0
-1.405003 -1.041885 1 0.0
-1.16022 -0.715695 1 0.0
-2.670659 -2.670659 1 0.0
-1.411746 -1.411746 1 0.0
-1.671776 -1.671776 1 0.0
-2.192682 -2.135969 1 0.0
-2.160404 -2.160404 1 0.0
-1.922624 -1.922624 1 0.0
-0.953092 -0.732187 1 0.0
-6.653556 -1.442052 1 0.0
-6.905376 -1.033341 1 0.0
-0.466209 -0.466209 1 0.0
-2.227844 -0.903091 1 0.0
-0.847018 -0.847018 1 0.0
-0.335586 -0.335586 1 0.0
-0.229004 -0.229004 1 0.0
-2.752259 -1.528631 1 0.0
-3.424419 -3.424419 1 0.0
-1.176956 -1.015287 1 0.0
-0.684597 -0.684597 1 0.0
-4.089697 -4.089697 1 0.0
-2.622158 -2.622158 1 0.0
-3.200983 -1.251385 1 0.0
-3.793462 -0.787763 1 0.0
-1.36251 -1.264408 1 0.0
-0.807479 -0.807479 1 0.0
-1.027488 -0.758016 1 0.0
-0.218751 -0.218751 1 0.0
-1.141578 -0.878017 1 0.0
-2.322233 -1.131096 1 0.0
-3.188135 -0.97352 1 0.0
-0.190456 -0.190456 1 0.0
-1.650066 -1.650066 1 0.0
-3.201945 -3.201945 1 0.0
-1.922624 -0.795231 1 0.0
-1.667265 -1.667265 1 0.0
-0.639837 -0.485599 1 0.0
-4.775699 -4.775699 1 0.0
-2.821887 -2.821887 1 0.0
-0.70501 -0.70501 1 0.0
-0.895226 -0.853548 1 0.0
-3.479 -1.087968 1 0.0
-1.195111 -0.906106 1 0.0
-2.780168 -2.780168 1 0.0
-1.337011 -1.337011 1 0.0
-8.553439 -2.171188 1 0.0
-6.454418 -2.345663 1 0.0
-0.395712 -0.395712 1 0.0
-2.068074 -0.805156 1 0.0
-2.018866 -2.018866 1 0.0
-0.629153 -0.629153 1 0.0
-1.898458 -0.736481 1 0.0
-1.237857 -1.170021 1 0.0
-2.407571 -1.468788 1 0.0
-5.038582 -5.038582 1 0.0
-0.903575 -0.903575 1 0.0
-1.810863 -0.69002 1 0.0
-2.544253 -2.544253 1 0.0
-3.702027 -3.702027 1 0.0
-2.44816 -1.092579 1 0.0
-6.724952 -6.724952 1 0.0
-0.106636 -0.106636 1 0.0
-0.276609 -0.276609 1 0.0
-8.68094 -2.634861 1 0.0
-2.44816 -0.699856 1 0.0
-0.3829 -0.3829 1 0.0
-2.846058 -1.001352 1 0.0
-1.578065 -1.578065 1 0.0
-2.752515 -1.042572 1 0.0
-3.211315 -1.006929 1 0.0
-4.295332 -0.383762 1 0.0
-1.613654 -1.613654 1 0.0
-4.604966 -1.071951 1 0.0
-1.994029 -1.994029 1 0.0
-3.059182 -3.059182 1 0.0
-6.724952 -6.724952 1 0.0
-2.208355 -1.281709 1 0.0
-2.534425 -2.534425 1 0.0
-3.201945 -3.201945 1 0.0
-5.859639 -5.859639 1 0.0
-1.845308 -1.845308 1 0.0
-8.555685 -8.555685 1 0.0
-6.520598 -6.520598 1 0.0
-10.676295 -10.676295 1 0.0
-3.540456 -1.177931 1 0.0
-1.480138 -1.480138 1 0.0
-3.140329 -1.074989 1 0.0
-1.337397 -0.933052 1 0.0
-1.86296 -1.86296 1 0.0
-0.676923 -0.676923 1 0.0
-1.069616 -1.069616 1 0.0
-1.348607 -1.348607 1 0.0
-1.287217 -1.287217 1 0.0
-3.036326 -2.672097 1 0.0
-1.455992 -0.702004 1 0.0
-1.028881 -1.028881 1 0.0
-4.225017 -0.647721 1 0.0
-2.588143 -2.588143 1 0.0
-3.381033 -3.381033 1 0.0
-1.403116 -1.403116 1 0.0
-1.11891 -1.11891 1 0.0
-4.166734 -4.166734 1 0.0
-1.1454 -1.1454 1 0.0
-10.410626 -1.31117 1 0.0
-7.484738 -7.484738 1 0.0
-2.46237 -2.46237 1 0.0
-7.367963 -7.367963 1 0.0
-6.586862 -6.586862 1 0.0
-1.624364 -1.624364 1 0.0
-1.495219 -0.693611 1 0.0
-4.446385 -4.446385 1 0.0
-1.217218 -1.217218 1 0.0
-3.381033 -3.381033 1 0.0
-3.21612 -0.936299 1 0.0
-2.85639 -2.85639 1 0.0
-4.065342 -4.065342 1 0.0
-1.693983 -1.693983 1 0.0
-1.403116 -1.403116 1 0.0
-1.111934 -1.111934 1 0.0
-3.027714 -0.507192 1 0.0
-13.472086 -0.910751 1 0.0
-3.46011 -3.46011 1 0.0
-5.425348 -1.059376 1 0.0
-11.598966 -2.345153 1 0.0
-11.859669 -11.859669 1 0.0
-22.560638 -2.83502 1 0.0
-5.73761 -5.73761 1 0.0
-7.442731 -7.442731 1 0.0
-3.151962 -3.151962 1 0.0
-0.646 -0.646 1 0.0
-1.489793 -1.489793 1 0.0
-0.218975 -0.218975 1 0.0
-7.431219 -0.868654 1 0.0
-3.656741 -1.22264 1 0.0
-4.888696 -4.490136 1 0.0
-0.878542 -0.878542 1 0.0
-2.52059 -0.486024 1 0.0
-0.92929 -0.302648 1 0.0
-1.831387 -0.436293 1 0.0
-0.815796 -0.815796 1 0.0
-4.482664 -1.294005 1 0.0
-2.47805 -2.47805 1 0.0
-13.45885 -2.247246 1 0.0
-0.069884 -0.069884 1 0.0
-1.522013 -1.24318 1 0.0
-0.411849 -0.411849 1 0.0
-1.126568 -1.126568 1 0.0
-4.728815 -1.210324 1 0.0
-1.93608 -1.93608 1 0.0
-4.236168 -0.798486 1 0.0
-3.623336 -0.809136 1 0.0
-2.021328 -2.021328 1 0.0
-7.140208 -2.415759 1 0.0
-0.936011 -0.936011 1 0.0
-6.652839 -1.556771 1 0.0
-0.44189 -0.44189 1 0.0
-1.663506 -1.663506 1 0.0
-2.385721 -1.105684 1 0.0
-0.741502 -0.741502 1 0.0
-1.244897 -1.244897 1 0.0
-10.540857 -0.989648 1 0.0
-3.931706 -0.563816 1 0.0
-2.726513 -2.726513 1 0.0
-5.72855 -1.844976 1 0.0
-7.809549 -7.809549 1 0.0
-4.173793 -0.684173 1 0.0
-5.550087 -5.550087 1 0.0
-2.781138 -1.708638 1 0.0
-3.410245 -0.825142 1 0.0
-19.036745 -0.896142 1 0.0
-2.350696 -2.350696 1 0.0
-1.579074 -1.579074 1 0.0
-2.254598 -2.254598 1 0.0
-11.730257 -1.456405 1 0.0
-6.003534 -6.003534 1 0.0
-7.122099 -7.122099 1 0.0
-5.238421 -5.238421 1 0.0
-3.675353 -1.344959 1 0.0
-28.421294 -1.97185 1 0.0
-1.294402 -1.294402 1 0.0
-4.118555 -2.744209 1 0.0
-1.9411 -0.883805 1 0.0
-29.978725 -3.939178 1 0.0
-0.937901 -0.715145 1 0.0
-1.067045 -1.067045 1 0.0
-1.259747 -1.259747 1 0.0
-1.644009 -0.971422 1 0.0
-13.108542 -3.858739 1 0.0
-0.544993 -0.544993 1 0.0
-10.118359 -2.5629 1 0.0
-5.405637 -1.941791 1 0.0
-1.464561 -1.464561 1 0.0
-4.289244 -1.125269 1 0.0
-10.40316 -1.833414 1 0.0
-2.371239 -2.371239 1 0.0
-6.684737 -3.361761 1 0.0
-1.864555 -1.219223 1 0.0
-2.075804 -2.075804 1 0.0
-3.498505 -1.468891 1 0.0
-4.411275 -1.749725 1 0.0
-2.311703 -2.311703 1 0.0
-10.754928 -2.701566 1 0.0
-1.865603 -1.865603 1 0.0
-10.839505 -0.928964 1 0.0
-3.797529 -3.797529 1 0.0
-5.120825 -5.120825 1 0.0
-2.924218 -2.924218 1 0.0
-10.787341 -2.307957 1 0.0
-21.886347 -2.011681 1 0.0
-5.315798 -5.315798 1 0.0
-11.273603 -11.273603 1 0.0
-10.914712 -10.914712 1 0.0
-8.328298 -8.328298 1 0.0
-6.290669 -6.290669 1 0.0
-6.02484 -6.02484 1 0.0
-1.459071 -1.162043 1 0.0
-1.254749 -1.054259 1 0.0
-5.72969 -0.740266 1 0.0
-0.959592 -0.959592 1 0.0
-0.9355 -0.9355 1 0.0
-2.510173 -0.799262 1 0.0
-4.984282 -1.308068 1 0.0
-0.53814 -0.53814 1 0.0
-9.354231 -1.599615 1 0.0
-4.913575 -1.654192 1 0.0
-13.762472 -1.508756 1 0.0
-5.841289 -5.841289 1 0.0
-0.82712 -0.82712 1 0.0
-3.464686 -3.464686 1 0.0
-10.754299 -1.703539 1 0.0
-2.845019 -2.845019 1 0.0
-1.314189 -1.314189 1 0.0
-2.448563 -1.116272 1 0.0
-1.581597 -0.629125 1 0.0
-23.860823 -0.750954 1 0.0
-2.435128 -2.435128 1 0.0
-12.648785 -1.789577 1 0.0
-3.960541 -3.960541 1 0.0
-6.452781 -6.452781 1 0.0
-2.853679 -2.853679 1 0.0
-1.979376 -1.979376 1 0.0
-3.943298 -1.517838 1 0.0
-3.464686 -3.464686 1 0.0
-5.539539 -5.539539 1 0.0
-6.805693 -6.805693 1 0.0
-13.484894 -13.484894 1 0.0
-3.650002 -3.650002 1 0.0
-0.688753 -0.688753 1 0.0
-1.452145 -1.452145 1 0.0
-4.090593 -1.861635 1 0.0
-2.805875 -2.805875 1 0.0
-6.059244 -6.059244 1 0.0
-8.864073 -3.328629 1 0.0
-3.976112 -1.014162 1 0.0
-5.37601 -5.37601 1 0.0
-6.907052 -6.907052 1 0.0
-2.889225 -2.889225 1 0.0
-10.870592 -0.993704 1 0.0
-5.628153 -5.628153 1 0.0
-6.763943 -6.763943 1 0.0
-7.254425 -7.254425 1 0.0
-1.562901 -1.062963 1 0.0
-5.224035 -1.302294 1 0.0
-6.37662 -1.373906 1 0.0
-4.624405 -1.332516 1 0.0
-7.031086 -1.267407 1 0.0
-2.39405 -2.39405 1 0.0
-1.705543 -1.705543 1 0.0
-5.235128 -1.365072 1 0.0
-5.881145 -5.881145 1 0.0
-3.887553 -1.054886 1 0.0
-6.147391 -1.769871 1 0.0
-4.761089 -4.761089 1 0.0
-3.089134 -0.997393 1 0.0
-0.087198 -0.087198 1 0.0
-4.786532 -3.228001 1 0.0
-0.094899 -0.094899 1 0.0
-0.689895 -0.689895 1 0.0
-0.916777 -0.916777 1 0.0
-0.136147 -0.136147 1 0.0
-3.590931 -0.878642 1 0.0
-1.884006 -1.013532 1 0.0
-2.553829 -0.694292 1 0.0
-1.03918 -0.398004 1 0.0
-1.576094 -1.576094 1 0.0
-0.722305 -0.722305 1 0.0
-0.811022 -0.811022 1 0.0
-0.493425 -0.493425 1 0.0
-2.19556 -0.935354 1 0.0
-1.17159 -1.17159 1 0.0
-1.008913 -1.008913 1 0.0
-6.876886 -2.578524 1 0.0
-3.788392 -3.788392 1 0.0
-3.937585 -1.261281 1 0.0
-0.922155 -0.922155 1 0.0
-2.009406 -1.011416 1 0.0
-0.447967 -0.258404 1 0.0
-5.316597 -0.772539 1 0.0
-1.717163 -1.135911 1 0.0
-1.80767 -1.80767 1 0.0
-1.143946 -1.143946 1 0.0
-2.856025 -1.495367 1 0.0
-0.550667 -0.183651 1 0.0
-1.143946 -1.143946 1 0.0
-1.66762 -1.66762 1 0.0
-1.039619 -1.039619 1 0.0
-3.45848 -0.474534 1 0.0
-0.204066 -0.204066 1 0.0
-3.798259 -3.798259 1 0.0
-7.808073 -1.430641 1 0.0
-0.79355 -0.627462 1 0.0
-1.687583 -0.729777 1 0.0
-0.848875 -0.745076 1 0.0
-2.094324 -1.950904 1 0.0
-1.279201 -1.279201 1 0.0
-2.467502 -2.467502 1 0.0
-0.338242 -0.338242 1 0.0
-8.530441 -0.93424 1 0.0
-2.264396 -0.742596 1 0.0
-6.244259 -1.058281 1 0.0
-0.798395 -0.798395 1 0.0
-3.6149 -1.383594 1 0.0
-5.295964 -5.295964 1 0.0
-1.286483 -1.286483 1 0.0
-1.143836 -1.069948 1 0.0
-3.349934 -1.467488 1 0.0
-2.792492 -2.792492 1 0.0
-2.539582 -1.061205 1 0.0
-6.503501 -1.307128 1 0.0
-0.513723 -0.513723 1 0.0
-1.187347 -1.187347 1 0.0
-2.754455 -1.010185 1 0.0
-8.395451 -0.840073 1 0.0
-0.990992 -0.990992 1 0.0
-5.830238 -1.070348 1 0.0
-1.575984 -0.784636 1 0.0
-0.260254 -0.260254 1 0.0
-2.660738 -1.320537 1 0.0
-1.034288 -1.034288 1 0.0
-4.115908 -4.115908 1 0.0
-4.18522 -0.715426 1 0.0
-8.313403 -8.313403 1 0.0
-2.292871 -2.292871 1 0.0
-1.319869 -0.804258 1 0.0
-3.6149 -0.984941 1 0.0
-13.793283 -2.252439 1 0.0
-2.131656 -2.131656 1 0.0
-3.702367 -1.322788 1 0.0
-0.990992 -0.990992 1 0.0
-3.167423 -3.167423 1 0.0
-5.554068 -1.344405 1 0.0
-3.788392 -3.788392 1 0.0
-15.258726 -1.270276 1 0.0
-3.163682 -3.163682 1 0.0
-5.552873 -5.552873 1 0.0
-2.183987 -2.183987 1 0.0
-5.830238 -1.03053 1 0.0
-2.43158 -2.43158 1 0.0
-3.699281 -3.699281 1 0.0
-1.722425 -1.722425 1 0.0
-9.762012 -1.094859 1 0.0
-16.361066 -2.097259 1 0.0
-6.235739 -2.200027 1 0.0
-9.457513 -9.457513 1 0.0
-5.148956 -5.148956 1 0.0
-8.026803 -0.838052 1 0.0
-2.973744 -2.237386 1 0.0
-0.911997 -0.911997 1 0.0
-2.403498 -2.403498 1 0.0
-0.265451 -0.265451 1 0.0
-1.117399 -1.117399 1 0.0
-5.140168 -2.235428 1 0.0
-0.53814 -0.53814 1 0.0
-3.17889 -3.17889 1 0.0
-0.325112 -0.325112 1 0.0
-32.474354 -9.543773 1 0.0
-4.431002 -4.431002 1 0.0
-0.535677 -0.535677 1 0.0
-0.82712 -0.783671 1 0.0
-7.961047 -1.733247 1 0.0
-0.889218 -0.889218 1 0.0
-10.160417 -3.401641 1 0.0
-17.083795 -1.14175 1 0.0
-1.634308 -1.634308 1 0.0
-3.668442 -3.668442 1 0.0
-6.974417 -1.193381 1 0.0
-9.820729 -1.562945 1 0.0
-1.28452 -1.28452 1 0.0
-1.062157 -1.062157 1 0.0
-1.828878 -0.52653 1 0.0
-3.342348 -1.174496 1 0.0
-2.670068 -2.670068 1 0.0
-7.366753 -1.046338 1 0.0
-29.745089 -1.475175 1 0.0
-40.518145 -1.55192 1 0.0
-15.4407 -15.4407 1 0.0
-3.500222 -3.500222 1 0.0
-33.720152 -0.694145 1 0.0
-2.732869 -0.875127 1 0.0
-5.005623 -1.389306 1 0.0
-0.709253 -0.709253 1 0.0
-2.125826 -0.782937 1 0.0
-2.151777 -1.180295 1 0.0
-1.548463 -0.819978 1 0.0
-4.309808 -4.309808 1 0.0
-0.653436 -0.653436 1 0.0
-2.644515 -0.813423 1 0.0
-4.894998 -4.894998 1 0.0
-6.358565 -1.251287 1 0.0
-0.823445 -0.823445 1 0.0
-1.702424 -1.702424 1 0.0
-4.906045 -1.06413 1 0.0
-1.409123 -1.409123 1 0.0
-1.835518 -1.103743 1 0.0
-2.454755 -0.680952 1 0.0
-2.028327 -1.276439 1 0.0
-3.359188 -1.054332 1 0.0
-1.90035 -0.278531 1 0.0
-3.161392 -0.84184 1 0.0
-1.148414 -0.176911 1 0.0
-7.111946 -7.111946 1 0.0
-6.271953 -1.557439 1 0.0
-0.614089 -0.614089 1 0.0
-4.827686 -0.658364 1 0.0
-2.807615 -0.707903 1 0.0
-0.827894 -0.450176 1 0.0
-0.572273 -0.572273 1 0.0
-1.194755 -1.194755 1 0.0
-2.531799 -2.531799 1 0.0
-2.707985 -2.707985 1 0.0
-5.193953 -5.193953 1 0.0
-2.088215 -2.088215 1 0.0
-0.632184 -0.632184 1 0.0
-0.186099 -0.186099 1 0.0
-3.458625 -3.458625 1 0.0
-2.088215 -0.609278 1 0.0
-13.963703 -0.935136 1 0.0
-12.916512 -1.808925 1 0.0
-5.060382 -1.084867 1 0.0
-1.651412 -1.651412 1 0.0
-3.516877 -3.516877 1 0.0
-6.667471 -0.698419 1 0.0
-4.723664 -0.860581 1 0.0
-6.026078 -1.179864 1 0.0
-3.508137 -3.508137 1 0.0
-5.445152 -1.171657 1 0.0
-2.453897 -0.477886 1 0.0
-4.708767 -4.708767 1 0.0
-4.127087 -4.127087 1 0.0
-8.125461 -8.125461 1 0.0
-3.516877 -0.556305 1 0.0
-4.532021 -4.532021 1 0.0
-39.465813 -0.800238 1 0.0
-2.416997 -2.416997 1 0.0
-2.300184 -1.343222 1 0.0
-4.573237 -1.641822 1 0.0
-3.120608 -1.149531 1 0.0
-4.264807 -1.437116 1 0.0
-2.948526 -0.830849 1 0.0
-5.688885 -5.688885 1 0.0
-2.013999 -2.013999 1 0.0
-1.246974 -0.841989 1 0.0
-4.370207 -2.800751 1 0.0
-5.107878 -3.761794 1 0.0
-1.364467 -0.830671 1 0.0
-1.812668 -1.662298 1 0.0
-1.094404 -0.930934 1 0.0
-1.829387 -1.422625 1 0.0
-1.01117 -1.01117 1 0.0
-2.178242 -2.178242 1 0.0
-0.73532 -0.73532 1 0.0
-0.862562 -0.389339 1 0.0
-1.300231 -0.588943 1 0.0
-5.073768 -1.322783 1 0.0
-1.103626 -0.716523 1 0.0
-1.607707 -1.607707 1 0.0
-15.658221 -1.107429 1 0.0
-1.994507 -1.335531 1 0.0
-2.377738 -1.005651 1 0.0
-0.787138 -0.787138 1 0.0
-2.577184 -1.28385 1 0.0
-3.511789 -1.67446 1 0.0
-1.537534 -0.794242 1 0.0
-1.412246 -0.562605 1 0.0
-0.823944 -0.823944 1 0.0
-2.815263 -1.597576 1 0.0
-4.7499 -1.373771 1 0.0
-1.461233 -1.291308 1 0.0
-0.919766 -0.919766 1 0.0
-1.486167 -1.034001 1 0.0
-10.057087 -0.79218 1 0.0
-1.394936 -1.311382 1 0.0
-6.059817 -6.059817 1 0.0
-3.52562 -1.1072 1 0.0
-0.938919 -0.457304 1 0.0
-3.844979 -1.044966 1 0.0
-2.873864 -0.98685 1 0.0
-2.111513 -0.703185 1 0.0
-46.388534 -4.849533 1 0.0
-1.732587 -1.732587 1 0.0
-3.844979 -0.804265 1 0.0
-1.64294 -1.64294 1 0.0
-0.898326 -0.767681 1 0.0
-0.9074 -0.780775 1 0.0
-0.947199 -0.801949 1 0.0
-2.273546 -0.891427 1 0.0
-1.548521 -1.548521 1 0.0
-1.33266 -0.704427 1 0.0
-2.453712 -1.528242 1 0.0
-3.076489 -1.217575 1 0.0
-1.431299 -0.746031 1 0.0
-0.836412 -0.836412 1 0.0
-2.611752 -1.10246 1 0.0
-3.085011 -0.549756 1 0.0
-2.299174 -0.918015 1 0.0
-2.989614 -0.710049 1 0.0
-1.686537 -1.18516 1 0.0
-2.929158 -0.759759 1 0.0
-4.626533 -1.864998 1 0.0
-5.803744 -0.840624 1 0.0
-2.200427 -2.200427 1 0.0
-0.953822 -0.725536 1 0.0
-1.026222 -1.026222 1 0.0
-2.910697 -2.910697 1 0.0
-2.168089 -0.883676 1 0.0
-1.420856 -0.348351 1 0.0
-0.838942 -0.824866 1 0.0
-1.165191 -0.513216 1 0.0
-0.250869 -0.250869 1 0.0
-0.221161 -0.221161 1 0.0
-2.975156 -2.975156 1 0.0
-4.666083 -4.666083 1 0.0
-2.308654 -2.308654 1 0.0
-2.33713 -0.894977 1 0.0
-3.348257 -0.79061 1 0.0
-2.498756 -0.213269 1 0.0
-2.811276 -0.381494 1 0.0
-7.407299 -0.819867 1 0.0
-0.492462 -0.492462 1 0.0
-1.234694 -1.126004 1 0.0
-1.948738 -1.948738 1 0.0
-1.924918 -1.924918 1 0.0
-0.699725 -0.182272 1 0.0
-0.753263 -0.753263 1 0.0
-1.88697 -0.512275 1 0.0
-0.908869 -0.908869 1 0.0
-2.092278 -1.162005 1 0.0
-34.465672 -1.405913 1 0.0
-1.206305 -0.998271 1 0.0
-15.887828 -0.887546 1 0.0
-2.90782 -1.080603 1 0.0
-1.659808 -1.659808 1 0.0
-1.445989 -1.445989 1 0.0
-0.516097 -0.516097 1 0.0
-1.300231 -0.520308 1 0.0
-3.299414 -2.884474 1 0.0
-2.909362 -0.715705 1 0.0
-1.079952 -1.079952 1 0.0
-4.903025 -1.386052 1 0.0
-6.295927 -0.892296 1 0.0
-3.935153 -3.935153 1 0.0
-1.981358 -1.981358 1 0.0
-1.203853 -0.797801 1 0.0
-0.753263 -0.753263 1 0.0
-1.026222 -1.026222 1 0.0
-0.805008 -0.805008 1 0.0
-0.731764 -0.520104 1 0.0
-0.748943 -0.737214 1 0.0
-1.249513 -0.423577 1 0.0
-3.268542 -3.268542 1 0.0
-1.924918 -1.924918 1 0.0
-6.425383 -0.710785 1 0.0
-3.774392 -0.776961 1 0.0
-2.486005 -2.486005 1 0.0
-4.02903 -0.947673 1 0.0
-2.486005 -0.798404 1 0.0
-1.004717 -1.004717 1 0.0
-1.073495 -1.073495 1 0.0
-2.361248 -0.874666 1 0.0
-3.085011 -3.085011 1 0.0
-0.695231 -0.695231 1 0.0
-12.011687 -1.877766 1 0.0
-11.030447 -1.889322 1 0.0
-2.648014 -1.142751 1 0.0
-4.873164 -1.140227 1 0.0
-3.013598 -2.727871 1 0.0
-0.823596 -0.823596 1 0.0
-1.293748 -0.614171 1 0.0
-2.21185 -1.270764 1 0.0
-0.776749 -0.776749 1 0.0
-1.206675 -1.206675 1 0.0
-1.710289 -1.452926 1 0.0
-2.736926 -0.93019 1 0.0
-0.976535 -0.976535 1 0.0
-1.537152 -1.537152 1 0.0
-0.521313 -0.481298 1 0.0
-3.304052 -0.757388 1 0.0
-1.413404 -1.21035 1 0.0
-5.325018 -5.325018 1 0.0
-6.239055 -6.239055 1 0.0
-2.132602 -1.127332 1 0.0
-0.976643 -0.511812 1 0.0
-1.68157 -1.68157 1 0.0
-7.20138 -1.201389 1 0.0
-4.659111 -1.584805 1 0.0
-1.774134 -1.774134 1 0.0
-2.469301 -2.055782 1 0.0
-0.836736 -0.249853 1 0.0
-2.373356 -2.373356 1 0.0
-0.360175 -0.360175 1 0.0
-1.83997 -1.83997 1 0.0
-1.017566 -1.017566 1 0.0
-5.908692 -1.22498 1 0.0
-0.1107 -0.1107 1 0.0
-3.183538 -1.621833 1 0.0
-4.81064 -1.392309 1 0.0
-1.381452 -1.381452 1 0.0
-1.709887 -0.389135 1 0.0
-0.700771 -0.700771 1 0.0
-2.416997 -2.416997 1 0.0
-0.345378 -0.345378 1 0.0
-2.107464 -2.107464 1 0.0
-4.659111 -1.089679 1 0.0
-2.910697 -2.910697 1 0.0
-1.293748 -1.293748 1 0.0
-3.071997 -0.997438 1 0.0
-2.113016 -2.113016 1 0.0
-1.047064 -0.620965 1 0.0
-6.829532 -1.366809 1 0.0
-3.462339 -1.220858 1 0.0
-4.880348 -4.880348 1 0.0
-4.103498 -1.813182 1 0.0
-14.852776 -1.300455 1 0.0
-3.35769 -3.35769 1 0.0
-7.68016 -1.963243 1 0.0
-4.736791 -1.414836 1 0.0
-2.777367 -2.777367 1 0.0
-6.330478 -6.330478 1 0.0
-7.247668 -2.779681 1 0.0
-11.656872 -3.11758 1 0.0
-1.6715 -1.6715 1 0.0
-5.497592 -1.137542 1 0.0
-2.292256 -0.846953 1 0.0
-4.072964 -0.931112 1 0.0
-7.201255 -0.70973 1 0.0
-3.457485 -1.332277 1 0.0
-0.972269 -0.972269 1 0.0
-1.914701 -1.914701 1 0.0
-7.696804 -2.18566 1 0.0
-5.405184 -1.051886 1 0.0
-1.197266 -1.197266 1 0.0
-0.913548 -0.913548 1 0.0
-2.449323 -0.326326 1 0.0
-0.972269 -0.972269 1 0.0
-7.07542 -1.172455 1 0.0
-0.93893 -0.634191 1 0.0
-1.65726 -1.65726 1 0.0
-9.604584 -2.031407 1 0.0
-1.355951 -1.355951 1 0.0
-2.444754 -0.798847 1 0.0
-0.958861 -0.958861 1 0.0
-2.098341 -0.815415 1 0.0
-2.504482 -2.504482 1 0.0
-1.261851 -0.934314 1 0.0
-1.54272 -0.346693 1 0.0
-5.070267 -5.070267 1 0.0
-0.644427 -0.248444 1 0.0
-4.518226 -1.102692 1 0.0
-0.445346 -0.445346 1 0.0
-0.361085 -0.361085 1 0.0
-0.663914 -0.663914 1 0.0
-0.739961 -0.739961 1 0.0
-0.987931 -0.987931 1 0.0
-3.766126 -3.766126 1 0.0
-1.492286 -0.40802 1 0.0
-2.866573 -0.956563 1 0.0
-3.534224 -3.534224 1 0.0
-2.719755 -0.671974 1 0.0
-1.656745 -1.656745 1 0.0
-12.649739 -0.96413 1 0.0
-2.614859 -2.614859 1 0.0
-1.72286 -0.343584 1 0.0
-4.272538 -4.272538 1 0.0
-1.781979 -1.781979 1 0.0
-4.966744 -4.966744 1 0.0
-3.896773 -3.896773 1 0.0
-1.494867 -1.494867 1 0.0
-5.828106 -5.828106 1 0.0
-2.093143 -2.093143 1 0.0
-4.283617 -0.875623 1 0.0
-3.288013 -3.288013 1 0.0
-2.120102 -2.120102 1 0.0
-8.427033 -8.427033 1 0.0
-1.744252 -0.670019 1 0.0
-3.496413 -1.701399 1 0.0
-3.964208 -1.011209 1 0.0
-4.592856 -0.744028 1 0.0
-13.356045 -0.769619 1 0.0
-19.641806 -0.698876 1 0.0
-4.702196 -4.702196 1 0.0
-6.126487 -0.75346 1 0.0
-6.746888 -6.746888 1 0.0
-3.66386 -3.66386 1 0.0
-10.158036 -10.158036 1 0.0
-3.337782 -3.337782 1 0.0
-5.886175 -5.886175 1 0.0
-17.534182 -1.59536 1 0.0
-19.075638 -1.300014 1 0.0
-0.452801 -0.452801 1 0.0
-5.414898 -1.108036 1 0.0
-0.424344 -0.424344 1 0.0
-0.680002 -0.680002 1 0.0
-0.348397 -0.310387 1 0.0
-0.193482 -0.193482 1 0.0
-0.420691 -0.420691 1 0.0
-2.050736 -0.965628 1 0.0
-1.781067 -0.871882 1 0.0
-1.882738 -1.527875 1 0.0
-0.749107 -0.749107 1 0.0
-1.069573 -0.946414 1 0.0
-0.539805 -0.539805 1 0.0
-2.1199 -1.763848 1 0.0
-4.116764 -4.116764 1 0.0
-1.860503 -1.266717 1 0.0
-16.912497 -0.84651 1 0.0
-0.502617 -0.502617 1 0.0
-10.636332 -1.46515 1 0.0
-3.013033 -3.013033 1 0.0
-1.034288 -1.034288 1 0.0
-1.825926 -1.341937 1 0.0
-3.071893 -1.19091 1 0.0
-1.227644 -0.758364 1 0.0
-0.103229 -0.103229 1 0.0
-5.788717 -1.905952 1 0.0
-3.903379 -0.676943 1 0.0
-0.806028 -0.496768 1 0.0
-1.991303 -1.166947 1 0.0
-0.930279 -0.865327 1 0.0
-0.673283 -0.673283 1 0.0
-0.326378 -0.326378 1 0.0
-2.588958 -0.896341 1 0.0
-1.758106 -1.758106 1 0.0
-0.448033 -0.448033 1 0.0
-4.561695 -1.040127 1 0.0
-0.247499 -0.247499 1 0.0
-3.260539 -0.842351 1 0.0
-1.313361 -1.313361 1 0.0
-4.945409 -1.145351 1 0.0
-3.591033 -0.69705 1 0.0
-3.234915 -3.234915 1 0.0
-1.417917 -1.417917 1 0.0
-5.961438 -0.726387 1 0.0
-1.916875 -0.595266 1 0.0
-1.858415 -1.858415 1 0.0
-0.720739 -0.720739 1 0.0
-20.174913 -1.401653 1 0.0
-2.412687 -1.15604 1 0.0
-2.113799 -2.113799 1 0.0
-27.349929 -0.738093 1 0.0
-2.89465 -1.657331 1 0.0
-0.346346 -0.346346 1 0.0
-2.131656 -2.131656 1 0.0
-1.858415 -0.615765 1 0.0
-5.961438 -0.430054 1 0.0
-1.80077 -1.80077 1 0.0
-8.395451 -0.885045 1 0.0
-5.414898 -5.414898 1 0.0
-0.635261 -0.635261 1 0.0
-2.467502 -2.467502 1 0.0
-3.087953 -3.087953 1 0.0
-6.868065 -0.925627 1 0.0
-1.679347 -1.209483 1 0.0
-2.349522 -2.349522 1 0.0
-31.16631 -2.169665 1 0.0
-18.329366 -1.236931 1 0.0
-2.43158 -0.807312 1 0.0
-0.7348 -0.7348 1 0.0
-3.122988 -1.858963 1 0.0
-1.351876 -1.351876 1 0.0
-6.430327 -1.405928 1 0.0
-3.389973 -0.987387 1 0.0
-1.837076 -0.638555 1 0.0
-5.552873 -5.552873 1 0.0
-22.997296 -0.693964 1 0.0
-4.35375 -1.248642 1 0.0
-2.072702 -0.947158 1 0.0
-14.672494 -0.99072 1 0.0
-3.042021 -1.523951 1 0.0
-7.444853 -1.400361 1 0.0
-5.118165 -0.868883 1 0.0
-2.292871 -2.292871 1 0.0
-5.305735 -5.305735 1 0.0
-1.935382 -1.935382 1 0.0
-3.966421 -0.592434 1 0.0
-2.183987 -2.183987 1 0.0
-3.087953 -3.087953 1 0.0
-3.969245 -1.214378 1 0.0
-3.333768 -3.333768 1 0.0
-15.147184 -1.160346 1 0.0
-2.349522 -2.349522 1 0.0
-8.232698 -8.232698 1 0.0
-2.901228 -2.901228 1 0.0
-24.976955 -1.926519 1 0.0
-12.445812 -1.056118 1 0.0
-3.681014 -0.678437 1 0.0
-0.975359 -0.388995 1 0.0
-4.550559 -1.344458 1 0.0
-4.002597 -1.136882 1 0.0
-6.224688 -1.946636 1 0.0
-1.80983 -1.216216 1 0.0
-0.775095 -0.775095 1 0.0
-3.675705 -3.675705 1 0.0
-3.186401 -2.96676 1 0.0
-2.874177 -2.874177 1 0.0
-3.999635 -1.058347 1 0.0
-1.448037 -1.448037 1 0.0
-0.831183 -0.831183 1 0.0
-2.687851 -0.933865 1 0.0
-0.495362 -0.188107 1 0.0
-3.798675 -1.384058 1 0.0
-9.874868 -2.978446 1 0.0
-3.159562 -3.159562 1 0.0
-15.600284 -1.317215 1 0.0
-3.833148 -3.833148 1 0.0
-1.729857 -1.729857 1 0.0
-0.285176 -0.285176 1 0.0
-4.359604 -1.584021 1 0.0
-1.561735 -1.561735 1 0.0
-0.979978 -0.979978 1 0.0
-5.902345 -5.902345 1 0.0
-11.39542 -0.286325 1 0.0
-3.965146 -1.341528 1 0.0
-3.151555 -3.151555 1 0.0
-2.063596 -2.063596 1 0.0
-3.055035 -3.055035 1 0.0
-12.874624 -1.342636 1 0.0
-2.701931 -2.701931 1 0.0
-8.041806 -8.041806 1 0.0
-6.694702 -6.694702 1 0.0
-1.677303 -1.079611 1 0.0
-0.647025 -0.647025 1 0.0
-1.404344 -1.404344 1 0.0
-0.322971 -0.322971 1 0.0
-1.727571 -0.940223 1 0.0
-0.740985 -0.740985 1 0.0
-0.470829 -0.470829 1 0.0
-2.326365 -2.326365 1 0.0
-2.264789 -2.264789 1 0.0
-2.738445 -1.38076 1 0.0
-1.059873 -1.059873 1 0.0
-1.142319 -0.702072 1 0.0
-1.839254 -1.016784 1 0.0
-2.598479 -2.598479 1 0.0
-1.401671 -0.735527 1 0.0
-1.98822 -1.831526 1 0.0
-1.557885 -1.557885 1 0.0
-3.20391 -1.617421 1 0.0
-0.79271 -0.79271 1 0.0
-3.123383 -1.057533 1 0.0
-1.682227 -0.947102 1 0.0
-5.526684 -5.526684 1 0.0
-6.301549 -1.781064 1 0.0
-1.919088 -1.919088 1 0.0
-3.036196 -3.036196 1 0.0
-0.798663 -0.798663 1 0.0
-0.723316 -0.70634 1 0.0
-4.836296 -4.836296 1 0.0
-7.136461 -3.032199 1 0.0
-4.724635 -2.157686 1 0.0
-2.110981 -2.110981 1 0.0
-3.505807 -3.505807 1 0.0
-1.251983 -1.251983 1 0.0
-2.653464 -1.262356 1 0.0
-1.760649 -1.097312 1 0.0
-3.287056 -3.287056 1 0.0
-2.00736 -2.00736 1 0.0
-5.709103 -5.709103 1 0.0
-2.334619 -2.334619 1 0.0
-7.609396 -7.609396 1 0.0
-3.287056 -3.287056 1 0.0
-7.747618 -7.747618 1 0.0
-8.690967 -8.690967 1 0.0
-12.611096 -12.611096 1 0.0
-20.907408 -2.281261 1 0.0
-2.809626 -0.984845 1 0.0
-1.70539 -1.40254 1 0.0
-5.779272 -1.361296 1 0.0
-0.722809 -0.722809 1 0.0
-0.763562 -0.763562 1 0.0
-4.404463 -4.404463 1 0.0
-3.218286 -3.218286 1 0.0
-2.044664 -2.044664 1 0.0
-5.894404 -1.731803 1 0.0
-5.982947 -0.988914 1 0.0
-1.367235 -0.682161 1 0.0
-3.598628 -3.598628 1 0.0
-4.930865 -1.267209 1 0.0
-4.278342 -1.267455 1 0.0
-1.926907 -1.926907 1 0.0
-3.266489 -0.973147 1 0.0
-8.010898 -0.947746 1 0.0
-4.131736 -1.628548 1 0.0
-6.481323 -6.481323 1 0.0
-0.525279 -0.525279 1 0.0
-2.591148 -2.591148 1 0.0
-3.032758 -3.032758 1 0.0
-3.631638 -1.146709 1 0.0
-3.080441 -3.080441 1 0.0
-5.988872 -5.988872 1 0.0
-3.104937 -0.957853 1 0.0
-2.300512 -0.502107 1 0.0
-10.831776 -10.831776 1 0.0
-51.500379 -3.160552 1 0.0
-2.031473 -0.474015 1 0.0
-5.701124 -5.701124 1 0.0
-3.499805 -0.785172 1 0.0
-11.837989 -2.180848 1 0.0
-5.763631 -5.763631 1 0.0
-11.234098 -11.234098 1 0.0
-9.822834 -1.025056 1 0.0
-7.349627 -7.349627 1 0.0
-14.090252 -14.090252 1 0.0
-1.274001 -1.274001 1 0.0
-0.770184 -0.770184 1 0.0
-1.209883 -1.209883 1 0.0
-0.724717 -0.724717 1 0.0
-1.117548 -0.436209 1 0.0
-1.826962 -1.826962 1 0.0
-0.733666 -0.733666 1 0.0
-2.600343 -1.277388 1 0.0
-2.540379 -2.540379 1 0.0
-1.515676 -1.000927 1 0.0
-0.492641 -0.492641 1 0.0
-0.142261 -0.142261 1 0.0
-8.112241 -8.112241 1 0.0
-1.087318 -1.087318 1 0.0
-8.004184 -1.165713 1 0.0
-31.636368 -0.726074 1 0.0
-2.343885 -2.343885 1 0.0
-0.687044 -0.687044 1 0.0
-1.610622 -1.610622 1 0.0
-4.354411 -4.354411 1 0.0
-0.476949 -0.476949 1 0.0
-0.221905 -0.221905 1 0.0
-1.448764 -0.943105 1 0.0
-1.087318 -1.087318 1 0.0
-2.151855 -1.184923 1 0.0
-6.337294 -6.337294 1 0.0
-10.028969 -1.437559 1 0.0
-3.525255 -3.525255 1 0.0
-11.483039 -0.695078 1 0.0
-1.5661 -0.808501 1 0.0
-1.216272 -1.216272 1 0.0
-1.735912 -1.735912 1 0.0
-2.224795 -1.456042 1 0.0
-3.040165 -3.040165 1 0.0
-4.273037 -1.354303 1 0.0
-1.101861 -0.647529 1 0.0
-1.801754 -1.801754 1 0.0
-2.710058 -2.710058 1 0.0
-3.525255 -0.923296 1 0.0
-1.555987 -1.555987 1 0.0
-7.605714 -0.497826 1 0.0
-9.79072 -9.79072 1 0.0
-3.091049 -3.091049 1 0.0
-5.582471 -5.582471 1 0.0
-2.459406 -2.459406 1 0.0
-12.343188 -12.343188 1 0.0
-0.74886 -0.74886 1 0.0
-9.898081 -2.060561 1 0.0
-12.620044 -1.035449 1 0.0
-1.089111 -1.089111 1 0.0
-10.040053 -3.229978 1 0.0
-3.553932 -3.553932 1 0.0
-0.905268 -0.905268 1 0.0
-5.129195 -0.789194 1 0.0
-4.480216 -4.480216 1 0.0
-0.636637 -0.636637 1 0.0
-1.475013 -1.448495 1 0.0
-0.985128 -0.985128 1 0.0
-1.933933 -1.933933 1 0.0
-2.903435 -2.903435 1 0.0
-0.533917 -0.533917 1 0.0
-8.910523 -1.122899 1 0.0
-2.380397 -0.932857 1 0.0
-4.79892 -1.226338 1 0.0
-0.971068 -0.63478 1 0.0
-1.061561 -1.061561 1 0.0
-0.685273 -0.685273 1 0.0
-3.898511 -0.775671 1 0.0
-3.412004 -0.933257 1 0.0
-3.279578 -1.465609 1 0.0
-2.184838 -2.184838 1 0.0
-5.597875 -0.883722 1 0.0
-0.370076 -0.370076 1 0.0
-18.671335 -2.376594 1 0.0
-7.726136 -7.726136 1 0.0
-1.409557 -1.409557 1 0.0
-7.522327 -1.50005 1 0.0
-5.088786 -1.610112 1 0.0
-5.178457 -1.894457 1 0.0
-1.814823 -1.814823 1 0.0
-5.213363 -5.213363 1 0.0
-1.513892 -1.197738 1 0.0
-0.920804 -0.920804 1 0.0
-3.616035 -3.616035 1 0.0
-10.675506 -10.675506 1 0.0
-7.641918 -0.964546 1 0.0
-4.369156 -1.036296 1 0.0
-2.759909 -2.759909 1 0.0
-8.818656 -1.784044 1 0.0
-2.670537 -2.670537 1 0.0
-0.667323 -0.667323 1 0.0
-0.963103 -0.963103 1 0.0
-6.438817 -1.579155 1 0.0
-0.873036 -0.873036 1 0.0
-7.017311 -1.258817 1 0.0
-2.456089 -0.92631 1 0.0
-1.984234 -0.696728 1 0.0
-1.266319 -1.118701 1 0.0
-2.721583 -0.988934 1 0.0
-2.676771 -2.676771 1 0.0
-11.337934 -1.537442 1 0.0
-1.537442 -1.537442 1 0.0
-1.733055 -1.500814 1 0.0
-0.861451 -0.861451 1 0.0
-2.293995 -1.335873 1 0.0
-0.614586 -0.614586 1 0.0
-0.339948 -0.339948 1 0.0
-8.318404 -8.318404 1 0.0
-2.671705 -1.584167 1 0.0
-2.209058 -0.961215 1 0.0
-2.636401 -1.044161 1 0.0
-3.602251 -3.602251 1 0.0
-0.769421 -0.769421 1 0.0
-0.30309 -0.30309 1 0.0
-1.404344 -1.404344 1 0.0
-3.834937 -3.834937 1 0.0
-0.807913 -0.807913 1 0.0
-2.441227 -0.743507 1 0.0
-5.69389 -1.454233 1 0.0
-7.205301 -7.205301 1 0.0
-12.409908 -2.356858 1 0.0
-2.584371 -2.584371 1 0.0
-2.187803 -1.096901 1 0.0
-4.412986 -4.412986 1 0.0
-1.569736 -1.569736 1 0.0
-12.034829 -1.040726 1 0.0
-1.137036 -1.137036 1 0.0
-1.057746 -1.057746 1 0.0
-1.579104 -1.579104 1 0.0
-1.605146 -1.605146 1 0.0
-2.902682 -2.902682 1 0.0
-7.325543 -7.325543 1 0.0
-13.300563 -13.300563 1 0.0
-4.45616 -4.45616 1 0.0
-3.310869 -0.433642 1 0.0
-4.113621 -4.113621 1 0.0
-9.865913 -9.865913 1 0.0
-7.205301 -7.205301 1 0.0
-5.770463 -1.701344 1 0.0
-4.776615 -4.776615 1 0.0
-5.571263 -5.571263 1 0.0
-8.583382 -8.583382 1 0.0
-6.235093 -1.650623 1 0.0
-6.131219 -1.343109 1 0.0
-4.348283 -0.838241 1 0.0
-1.843773 -1.843773 1 0.0
-0.230213 -0.230213 1 0.0
-0.12402 -0.12402 1 0.0
-2.901104 -2.901104 1 0.0
-4.482871 -1.278038 1 0.0
-1.061209 -1.061209 1 0.0
-1.893378 -1.893378 1 0.0
-2.129676 -0.666839 1 0.0
-0.771596 -0.771596 1 0.0
-0.352552 -0.352552 1 0.0
-1.627493 -1.627493 1 0.0
-1.398235 -1.398235 1 0.0
-4.592657 -0.888608 1 0.0
-2.660591 -2.660591 1 0.0
-2.242834 -2.242834 1 0.0
-6.18014 -0.982126 1 0.0
-6.378682 -6.378682 1 0.0
-0.582097 -0.582097 1 0.0
-2.288289 -2.288289 1 0.0
-1.019444 -0.466924 1 0.0
-9.728803 -1.36159 1 0.0
-2.983626 -2.983626 1 0.0
-0.963519 -0.963519 1 0.0
-18.300197 -1.09025 1 0.0
-1.976792 -1.976792 1 0.0
-5.249231 -5.249231 1 0.0
-2.307091 -2.307091 1 0.0
-16.223373 -0.801786 1 0.0
-9.341589 -9.341589 1 0.0
-7.141523 -1.050326 1 0.0
-3.550031 -1.103131 1 0.0
-1.034304 -0.267723 1 0.0
-1.496522 -1.264887 1 0.0
-4.775276 -0.90211 1 0.0
-5.274322 -0.844816 1 0.0
-2.347453 -2.347453 1 0.0
-1.945494 -0.347906 1 0.0
-0.745442 -0.705461 1 0.0
-3.688638 -1.183688 1 0.0
-0.911765 -0.911765 1 0.0
-1.770519 -1.770519 1 0.0
-4.049413 -0.749215 1 0.0
-0.432055 -0.432055 1 0.0
-1.529681 -0.773095 1 0.0
-8.10202 -1.155308 1 0.0
-1.878797 -1.878797 1 0.0
-60.975846 -1.48602 1 0.0
-1.330397 -1.330397 1 0.0
-2.234219 -2.234219 1 0.0
-0.696397 -0.696397 1 0.0
-3.013944 -1.060475 1 0.0
-4.391768 -1.328015 1 0.0
-6.699284 -1.332739 1 0.0
-0.346884 -0.346884 1 0.0
-2.701488 -0.530754 1 0.0
-1.666933 -1.666933 1 0.0
-1.997898 -0.929365 1 0.0
-0.341434 -0.341434 1 0.0
-2.550537 -2.550537 1 0.0
-5.645967 -0.895606 1 0.0
-5.316782 -0.833659 1 0.0
-4.918749 -4.918749 1 0.0
-7.495053 -1.193973 1 0.0
-1.465238 -1.465238 1 0.0
-4.233181 -4.233181 1 0.0
-4.00053 -4.00053 1 0.0
-11.143128 -0.779616 1 0.0
-2.727242 -2.727242 1 0.0
-2.28159 -1.576303 1 0.0
-5.100706 -5.100706 1 0.0
-4.305892 -4.305892 1 0.0
-10.917191 -10.917191 1 0.0
-2.022185 -2.022185 1 0.0
-12.773377 -1.174183 1 0.0
-36.610739 -1.286145 1 0.0
-7.040753 -7.040753 1 0.0
-8.708568 -1.176235 1 0.0
-2.092399 -2.092399 1 0.0
-4.226793 -4.226793 1 0.0
-4.069623 -4.069623 1 0.0
-2.347453 -2.347453 1 0.0
-7.381383 -7.381383 1 0.0
-5.933765 -5.933765 1 0.0
-7.508146 -1.014935 1 0.0
-14.969588 -2.280181 1 0.0
-3.694631 -1.587049 1 0.0
-5.007263 -1.268214 1 0.0
-0.583012 -0.583012 1 0.0
-4.913435 -4.913435 1 0.0
-4.125473 -4.125473 1 0.0
-1.213309 -1.213309 1 0.0
-2.837239 -2.837239 1 0.0
-1.806061 -1.806061 1 0.0
-3.599024 -3.599024 1 0.0
-0.843588 -0.843588 1 0.0
-0.545563 -0.545563 1 0.0
-0.938197 -0.938197 1 0.0
-2.42239 -2.42239 1 0.0
-0.261897 -0.261897 1 0.0
-1.43882 -0.447205 1 0.0
-4.878717 -0.96001 1 0.0
-2.257584 -2.257584 1 0.0
-0.439688 -0.439688 1 0.0
-1.450579 -0.845385 1 0.0
-1.276409 -0.718895 1 0.0
-1.267795 -0.850136 1 0.0
-0.535579 -0.535579 1 0.0
-1.43882 -1.43882 1 0.0
-2.899737 -2.899737 1 0.0
-6.434251 -0.83808 1 0.0
-3.044087 -3.044087 1 0.0
-3.24248 -1.63583 1 0.0
-1.491854 -1.491854 1 0.0
-6.93501 -1.754809 1 0.0
-0.15097 -0.15097 1 0.0
-4.986951 -2.083309 1 0.0
-4.921335 -4.921335 1 0.0
-3.283091 -3.283091 1 0.0
-3.405066 -3.405066 1 0.0
-0.900081 -0.900081 1 0.0
-3.22033 -0.973264 1 0.0
-1.483686 -1.483686 1 0.0
-64.43603 -2.583348 1 0.0
-1.521101 -1.521101 1 0.0
-1.228805 -1.228805 1 0.0
-3.940032 -1.255659 1 0.0
-3.97641 -0.822948 1 0.0
-4.913435 -4.913435 1 0.0
-5.302785 -0.76189 1 0.0
-2.348937 -0.841776 1 0.0
-3.638357 -0.696614 1 0.0
-5.492631 -1.072947 1 0.0
-5.983864 -5.983864 1 0.0
-2.471429 -2.471429 1 0.0
-3.44958 -3.44958 1 0.0
-8.233462 -8.233462 1 0.0
-5.683446 -5.683446 1 0.0
-8.202022 -8.202022 1 0.0
-9.650406 -9.650406 1 0.0
-3.333342 -3.333342 1 0.0
-3.335165 -1.176552 1 0.0
-9.381012 -9.381012 1 0.0
-2.882186 -2.882186 1 0.0
-1.564434 -1.564434 1 0.0
-2.680916 -0.984544 1 0.0
-6.079582 -6.079582 1 0.0
-3.882814 -3.882814 1 0.0
-9.448477 -9.448477 1 0.0
-15.117508 -0.767684 1 0.0
-12.930957 -1.090306 1 0.0
-2.598479 -2.598479 1 0.0
-0.48336 -0.48336 1 0.0
-4.811719 -0.774525 1 0.0
-2.273236 -2.273236 1 0.0
-4.358416 -4.358416 1 0.0
-2.860037 -2.860037 1 0.0
-3.312732 -3.312732 1 0.0
-3.678227 -3.678227 1 0.0
-5.037939 -0.944092 1 0.0
-5.017505 -0.712713 1 0.0
-3.632274 -3.632274 1 0.0
-5.722159 -5.722159 1 0.0
-3.493569 -3.493569 1 0.0
-1.244213 -1.244213 1 0.0
-4.945128 -1.20345 1 0.0
-9.741923 -2.65925 1 0.0
-2.141249 -2.141249 1 0.0
-3.273207 -1.341481 1 0.0
-3.333586 -1.309355 1 0.0
-0.115592 -0.115592 1 0.0
-3.428558 -1.107243 1 0.0
-3.043172 -0.698954 1 0.0
-0.976937 -0.976937 1 0.0
-11.342823 -1.381502 1 0.0
-8.306478 -1.467759 1 0.0
-0.884004 -0.884004 1 0.0
-2.961171 -2.961171 1 0.0
-1.62023 -0.748178 1 0.0
-3.233697 -3.233697 1 0.0
-41.594864 -1.67655 1 0.0
-32.35091 -0.985933 1 0.0
-4.803286 -1.6527 1 0.0
-9.277022 -0.906651 1 0.0
-4.672209 -0.847673 1 0.0
-10.766694 -1.033763 1 0.0
-1.880792 -1.880792 1 0.0
-1.801634 -1.801634 1 0.0
-9.52621 -0.838266 1 0.0
-9.476921 -9.476921 1 0.0
-13.835947 -1.685355 1 0.0
-1.678983 -1.678983 1 0.0
-1.244213 -1.244213 1 0.0
-1.940862 -0.927042 1 0.0
-2.789797 -1.219132 1 0.0
-1.25544 -1.25544 1 0.0
-1.158887 -1.158887 1 0.0
-0.390456 -0.390456 1 0.0
-1.007899 -0.845656 1 0.0
-3.732459 -1.625668 1 0.0
-1.571129 -1.251222 1 0.0
-3.535201 -1.617317 1 0.0
-1.426091 -1.426091 1 0.0
-6.248482 -6.248482 1 0.0
-1.961327 -1.735189 1 0.0
-1.194983 -1.194983 1 0.0
-2.048715 -1.479395 1 0.0
-1.337668 -0.979907 1 0.0
-1.801634 -1.801634 1 0.0
-2.93355 -2.93355 1 0.0
-2.972457 -2.972457 1 0.0
-2.050378 -2.050378 1 0.0
-1.89955 -1.660463 1 0.0
-2.050378 -2.050378 1 0.0
-8.282244 -1.884587 1 0.0
-6.721911 -2.256106 1 0.0
-4.226448 -2.267871 1 0.0
-5.635939 -1.670823 1 0.0
-7.662239 -7.662239 1 0.0
-11.857366 -1.354646 1 0.0
-37.436289 -1.185879 1 0.0
-12.239676 -12.239676 1 0.0
-3.336022 -3.336022 1 0.0
-8.121929 -1.404658 1 0.0
-16.262954 -1.52003 1 0.0
-21.550432 -1.59947 1 0.0
-10.527868 -10.527868 1 0.0
-2.201336 -2.201336 1 0.0
-0.360787 -0.360787 1 0.0
-4.452644 -4.452644 1 0.0
-0.365138 -0.365138 1 0.0
-1.411211 -1.411211 1 0.0
-5.827194 -1.413271 1 0.0
-4.387603 -1.805515 1 0.0
-6.173827 -6.173827 1 0.0
-0.60549 -0.60549 1 0.0
-3.432562 -0.987294 1 0.0
-1.008975 -1.008975 1 0.0
-2.429573 -2.429573 1 0.0
-8.247997 -2.206131 1 0.0
-3.660174 -3.660174 1 0.0
-3.092602 -1.577192 1 0.0
-1.921992 -1.921992 1 0.0
-3.578451 -0.695922 1 0.0
-1.220987 -1.2047 1 0.0
-4.809899 -1.442069 1 0.0
-4.32452 -1.604727 1 0.0
-3.761982 -3.761982 1 0.0
-5.178605 -0.811729 1 0.0
-0.805471 -0.805471 1 0.0
-5.585967 -5.585967 1 0.0
-3.561771 -3.561771 1 0.0
-5.111715 -1.13398 1 0.0
-2.286298 -2.286298 1 0.0
-3.521007 -1.075199 1 0.0
-2.471722 -0.62242 1 0.0
-2.344939 -2.344939 1 0.0
-3.119255 -3.119255 1 0.0
-6.476058 -2.522432 1 0.0
-6.412613 -6.412613 1 0.0
-27.781042 -2.577784 1 0.0
-3.621001 -1.159953 1 0.0
-4.57869 -4.57869 1 0.0
-5.716117 -5.716117 1 0.0
-7.852907 -7.852907 1 0.0
-0.667617 -0.540668 1 0.0
-17.789541 -17.789541 1 0.0
-3.489858 -3.489858 1 0.0
-5.979281 -1.324022 1 0.0
-4.585309 -1.372285 1 0.0
-2.25509 -2.25509 1 0.0
-3.837802 -3.837802 1 0.0
-0.965238 -0.965238 1 0.0
-2.295985 -2.295985 1 0.0
-4.11802 -1.324072 1 0.0
-1.612157 -1.612157 1 0.0
-1.843773 -1.843773 1 0.0
-6.201227 -6.201227 1 0.0
-1.260364 -1.260364 1 0.0
-5.210534 -0.977013 1 0.0
-2.552977 -2.552977 1 0.0
-2.906331 -2.906331 1 0.0
-8.3412 -1.2785 1 0.0
-6.376374 -2.612038 1 0.0
-9.464238 -1.4446 1 0.0
-4.776052 -4.776052 1 0.0
-5.354096 -5.354096 1 0.0
-12.169551 -1.649028 1 0.0
-9.749913 -9.749913 1 0.0
-8.685988 -8.685988 1 0.0
-15.434926 -15.434926 1 0.0
-2.146755 -2.146755 1 0.0
-2.00344 -1.314867 1 0.0
-1.001894 -1.001894 1 0.0
-2.562296 -2.562296 1 0.0
-4.097824 -4.097824 1 0.0
-6.267972 -4.047537 1 0.0
-2.473035 -0.94335 1 0.0
-2.095941 -1.035881 1 0.0
-0.868488 -0.868488 1 0.0
-0.763405 -0.763405 1 0.0
-0.311788 -0.311788 1 0.0
-0.316711 -0.316711 1 0.0
-1.067844 -1.067844 1 0.0
-0.465038 -0.465038 1 0.0
-23.061027 -23.061027 1 0.0
-2.537621 -2.537621 1 0.0
-2.136622 -1.020936 1 0.0
-1.31969 -0.691348 1 0.0
-2.422649 -2.422649 1 0.0
-0.348935 -0.348935 1 0.0
-1.960911 -1.960911 1 0.0
-0.936021 -0.342533 1 0.0
-3.897166 -0.769101 1 0.0
-3.302444 -1.531412 1 0.0
-1.415611 -1.415611 1 0.0
-2.943954 -1.0326 1 0.0
-2.015685 -1.158532 1 0.0
-13.383617 -2.189984 1 0.0
-0.82399 -0.511436 1 0.0
-0.227612 -0.227612 1 0.0
-1.618401 -1.446913 1 0.0
-3.514482 -3.514482 1 0.0
-2.888004 -0.657634 1 0.0
-2.047863 -2.047863 1 0.0
-3.116261 -2.745835 1 0.0
-0.283265 -0.283265 1 0.0
-0.399998 -0.154884 1 0.0
-2.733086 -2.733086 1 0.0
-2.078282 -0.841872 1 0.0
-0.929782 -0.795578 1 0.0
-3.130237 -0.869618 1 0.0
-1.581554 -0.472169 1 0.0
-0.864875 -0.580403 1 0.0
-4.583842 -4.583842 1 0.0
-6.549528 -6.549528 1 0.0
-2.136622 -0.331649 1 0.0
-0.711884 -0.711884 1 0.0
-5.570168 -0.795539 1 0.0
-5.653483 -0.917261 1 0.0
-0.379931 -0.379931 1 0.0
-9.071952 -2.170864 1 0.0
-2.18335 -0.404505 1 0.0
-2.661632 -2.661632 1 0.0
-1.241083 -1.241083 1 0.0
-5.457008 -0.649313 1 0.0
-2.023046 -0.83063 1 0.0
-2.661632 -2.661632 1 0.0
-3.431142 -1.418058 1 0.0
-2.706661 -0.783646 1 0.0
-4.218354 -0.570034 1 0.0
-4.781111 -1.276404 1 0.0
-7.098 -7.098 1 0.0
-3.92665 -0.773362 1 0.0
-2.735145 -2.735145 1 0.0
-0.428378 -0.428378 1 0.0
-3.284444 -3.284444 1 0.0
-0.174919 -0.174919 1 0.0
-2.082406 -0.714453 1 0.0
-0.782852 -0.782852 1 0.0
-4.224915 -0.916863 1 0.0
-4.655495 -1.246039 1 0.0
-3.526157 -1.434489 1 0.0
-1.112911 -1.112911 1 0.0
-14.30568 -1.194207 1 0.0
-1.329703 -1.077754 1 0.0
-1.496535 -1.496535 1 0.0
-2.705265 -0.780931 1 0.0
-3.625488 -3.625488 1 0.0
-1.172837 -1.172837 1 0.0
-101.041915 -2.164243 1 0.0
-16.06056 -2.783394 1 0.0
-2.706661 -2.706661 1 0.0
-7.669922 -7.669922 1 0.0
-3.320686 -3.320686 1 0.0
-3.130237 -0.908257 1 0.0
-4.200162 -2.769864 1 0.0
-1.068893 -1.068893 1 0.0
-2.264337 -2.264337 1 0.0
-3.722262 -3.722262 1 0.0
-8.325206 -8.325206 1 0.0
-3.320686 -3.320686 1 0.0
-4.877443 -4.877443 1 0.0
-11.031793 -1.708293 1 0.0
-8.278212 -1.431579 1 0.0
-1.337757 -0.880986 1 0.0
-1.978309 -0.918901 1 0.0
-4.751105 -4.751105 1 0.0
-2.758509 -1.289922 1 0.0
-3.066772 -1.274272 1 0.0
-2.055236 -2.055236 1 0.0
-0.568969 -0.568969 1 0.0
-0.740985 -0.740985 1 0.0
-1.331007 -1.331007 1 0.0
-0.84393 -0.757749 1 0.0
-10.030854 -2.478225 1 0.0
-13.472069 -2.30593 1 0.0
-2.598479 -2.598479 1 0.0
-0.093606 -0.093606 1 0.0
-2.443859 -2.443859 1 0.0
-3.353291 -3.353291 1 0.0
-2.764805 -0.803849 1 0.0
-1.862534 -1.862534 1 0.0
-2.442133 -2.442133 1 0.0
-3.216186 -3.216186 1 0.0
-5.63428 -1.794885 1 0.0
-0.886689 -0.886689 1 0.0
-2.334619 -2.334619 1 0.0
-5.35616 -5.35616 1 0.0
-1.04819 -1.04819 1 0.0
-1.940939 -1.158342 1 0.0
-4.532199 -1.739081 1 0.0
-2.654287 -1.328268 1 0.0
-15.222109 -3.944462 1 0.0
-10.968614 -10.968614 1 0.0
-17.564641 -5.483309 1 0.0
-19.931481 -5.851862 1 0.0
-4.195379 -1.705708 1 0.0
-5.832906 -2.138248 1 0.0
-10.145996 -1.549272 1 0.0
-2.638833 -2.638833 1 0.0
-7.982592 -7.982592 1 0.0
-10.194705 -0.9732 1 0.0
-20.962034 -0.922563 1 0.0
-1.850818 -0.916455 1 0.0
-5.496465 -1.110144 1 0.0
-6.560673 -0.794983 1 0.0
-1.422079 -1.422079 1 0.0
-4.405108 -0.890138 1 0.0
-4.481333 -4.481333 1 0.0
-2.015671 -0.72201 1 0.0
-0.500424 -0.500424 1 0.0
-6.437252 -1.536782 1 0.0
-1.668264 -0.716233 1 0.0
-4.997607 -1.521119 1 0.0
-2.223969 -2.223969 1 0.0
-6.527703 -6.527703 1 0.0
-4.252259 -4.252259 1 0.0
-4.053163 -4.053163 1 0.0
-30.219798 -30.219798 1 0.0
-19.336805 -1.878279 1 0.0
-1.009231 -1.009231 1 0.0
-2.323632 -0.721346 1 0.0
-4.709386 -4.709386 1 0.0
-19.586342 -1.384891 1 0.0
-6.171564 -1.010443 1 0.0
-3.475903 -3.475903 1 0.0
-4.88045 -4.88045 1 0.0
-8.581028 -0.960202 1 0.0
-13.13025 -1.128281 1 0.0
-1.142106 -0.915442 1 0.0
-1.572163 -1.572163 1 0.0
-1.168996 -0.552131 1 0.0
-0.735358 -0.735358 1 0.0
-0.888183 -0.888183 1 0.0
-4.09448 -0.741578 1 0.0
-0.177412 -0.177412 1 0.0
-1.890693 -1.016612 1 0.0
-1.337757 -0.876949 1 0.0
-1.116275 -0.867823 1 0.0
-1.715941 -1.715941 1 0.0
-1.542225 -1.542225 1 0.0
-3.428711 -3.428711 1 0.0
-1.31826 -1.211631 1 0.0
-2.354084 -2.354084 1 0.0
-1.330943 -1.330943 1 0.0
-3.428711 -3.428711 1 0.0
-3.943931 -0.960791 1 0.0
-0.903304 -0.903304 1 0.0
-0.373097 -0.373097 1 0.0
-1.573621 -1.573621 1 0.0
-4.598468 -2.671107 1 0.0
-2.729843 -1.206966 1 0.0
-1.328591 -0.991599 1 0.0
-1.778184 -0.897962 1 0.0
-0.890274 -0.760575 1 0.0
-1.455027 -1.455027 1 0.0
-1.715788 -0.876368 1 0.0
-10.757088 -2.31337 1 0.0
-1.633919 -1.479639 1 0.0
-0.644221 -0.644221 1 0.0
-1.694402 -1.694402 1 0.0
-3.639969 -3.639969 1 0.0
-2.532555 -2.532555 1 0.0
-2.488435 -0.631549 1 0.0
-0.601375 -0.290881 1 0.0
-14.62667 -1.430512 1 0.0
-7.527497 -7.527497 1 0.0
-1.036033 -1.036033 1 0.0
-1.077783 -1.077783 1 0.0
-0.100191 -0.100191 1 0.0
-2.965808 -1.403722 1 0.0
-0.891379 -0.802795 1 0.0
-2.243165 -2.243165 1 0.0
-2.195099 -1.012425 1 0.0
-0.635585 -0.635585 1 0.0
-2.82285 -2.82285 1 0.0
-4.346154 -1.16464 1 0.0
-0.306697 -0.306697 1 0.0
-0.532974 -0.532974 1 0.0
-3.923409 -3.923409 1 0.0
-3.299106 -0.931627 1 0.0
-5.223667 -1.69843 1 0.0
-4.66483 -1.980191 1 0.0
-3.958994 -3.958994 1 0.0
-0.333689 -0.333689 1 0.0
-6.746294 -0.735765 1 0.0
-0.787785 -0.787785 1 0.0
-1.345449 -1.345449 1 0.0
-5.184769 -1.308792 1 0.0
-2.644207 -2.644207 1 0.0
-0.666778 -0.412756 1 0.0
-8.892398 -0.945768 1 0.0
-0.789903 -0.431952 1 0.0
-0.198495 -0.198495 1 0.0
-1.747287 -1.747287 1 0.0
-1.381023 -1.381023 1 0.0
-0.465155 -0.465155 1 0.0
-6.173827 -6.173827 1 0.0
-3.298388 -3.298388 1 0.0
-2.530564 -2.530564 1 0.0
-1.180803 -1.180803 1 0.0
-2.601834 -2.601834 1 0.0
-6.520827 -0.744208 1 0.0
-0.718474 -0.718474 1 0.0
-1.702099 -1.702099 1 0.0
-1.189681 -1.189681 1 0.0
-3.024665 -1.35618 1 0.0
-0.52919 -0.52919 1 0.0
-7.330521 -1.641997 1 0.0
-5.383452 -5.383452 1 0.0
-6.755526 -0.729214 1 0.0
-3.958994 -3.958994 1 0.0
-15.419623 -0.991201 1 0.0
-7.732238 -1.089861 1 0.0
-6.134509 -6.134509 1 0.0
-1.206126 -0.788028 1 0.0
-3.569841 -3.569841 1 0.0
-20.380657 -1.840726 1 0.0
-0.589319 -0.357378 1 0.0
-1.29185 -1.102573 1 0.0
-4.327132 -1.449613 1 0.0
-1.153773 -1.048484 1 0.0
-1.294303 -1.294303 1 0.0
-1.092847 -1.092847 1 0.0
-1.978309 -1.001665 1 0.0
-1.039021 -0.816283 1 0.0
-0.48336 -0.48336 1 0.0
-2.808567 -0.729548 1 0.0
-1.280126 -0.866669 1 0.0
-3.065274 -0.759551 1 0.0
-1.038528 -0.415181 1 0.0
-0.280849 -0.280849 1 0.0
-0.408605 -0.30046 1 0.0
-1.16117 -1.16117 1 0.0
-6.308929 -0.986156 1 0.0
-1.467713 -0.677223 1 0.0
-7.833342 -0.80898 1 0.0
-2.670311 -1.331584 1 0.0
-27.32828 -0.73063 1 0.0
-0.945732 -0.945732 1 0.0
-4.295021 -0.893581 1 0.0
-1.231741 -1.231741 1 0.0
-4.104509 -1.376824 1 0.0
-2.431487 -2.431487 1 0.0
-2.689978 -2.689978 1 0.0
-0.620603 -0.399584 1 0.0
-0.415177 -0.415177 1 0.0
-2.487484 -1.738956 1 0.0
-8.023016 -1.175721 1 0.0
-5.225156 -0.737266 1 0.0
-49.709034 -2.53946 1 0.0
-0.77931 -0.77931 1 0.0
-1.983019 -0.75672 1 0.0
-3.065274 -1.053759 1 0.0
-7.448283 -0.924052 1 0.0
-4.681666 -4.681666 1 0.0
-1.232723 -1.232723 1 0.0
-1.077023 -0.931562 1 0.0
-1.330779 -1.330779 1 0.0
-2.397624 -1.106049 1 0.0
-0.931244 -0.931244 1 0.0
-2.973286 -0.832306 1 0.0
-1.660769 -0.767125 1 0.0
-3.380869 -0.805209 1 0.0
-5.643962 -0.972452 1 0.0
-0.57098 -0.381979 1 0.0
-0.236787 -0.236787 1 0.0
-0.594488 -0.594488 1 0.0
-0.318351 -0.318351 1 0.0
-3.965654 -0.770791 1 0.0
-1.390137 -1.390137 1 0.0
-0.574448 -0.574448 1 0.0
-0.183555 -0.183555 1 0.0
-0.838711 -0.838711 1 0.0
-1.887682 -0.789609 1 0.0
-1.127192 -1.127192 1 0.0
-2.051605 -2.051605 1 0.0
-2.487484 -0.736045 1 0.0
-1.390137 -0.810976 1 0.0
-1.855533 -1.855533 1 0.0
-0.686084 -0.686084 1 0.0
-1.056476 -1.056476 1 0.0
-0.204676 -0.204676 1 0.0
-0.424988 -0.424988 1 0.0
-0.228244 -0.228244 1 0.0
-3.903967 -3.903967 1 0.0
-0.785222 -0.42063 1 0.0
-1.196139 -1.196139 1 0.0
-0.647633 -0.523147 1 0.0
-1.604539 -0.795069 1 0.0
-3.999837 -1.054718 1 0.0
-2.787067 -2.787067 1 0.0
-1.354137 -0.763259 1 0.0
-0.792038 -0.792038 1 0.0
-3.99238 -2.866423 1 0.0
-0.608197 -0.608197 1 0.0
-0.129804 -0.129804 1 0.0
-1.529943 -1.529943 1 0.0
-0.995688 -0.869142 1 0.0
-1.422079 -1.422079 1 0.0
-6.277198 -6.277198 1 0.0
-2.692396 -2.692396 1 0.0
-1.113527 -0.744511 1 0.0
-0.414264 -0.414264 1 0.0
-2.194066 -2.194066 1 0.0
-0.741969 -0.741969 1 0.0
-5.023007 -5.023007 1 0.0
-1.076761 -1.076761 1 0.0
-0.997447 -0.329479 1 0.0
-2.567773 -2.567773 1 0.0
-2.312689 -2.312689 1 0.0
-2.302601 -0.773609 1 0.0
-1.287346 -1.287346 1 0.0
-17.137983 -1.807372 1 0.0
-4.443497 -4.443497 1 0.0
-2.947808 -0.631313 1 0.0
-5.635028 -5.635028 1 0.0
-3.528964 -1.170015 1 0.0
-1.05028 -0.939329 1 0.0
-0.391797 -0.391797 1 0.0
-2.121755 -2.121755 1 0.0
-1.232723 -1.232723 1 0.0
-9.589963 -2.557313 1 0.0
-1.267295 -1.034688 1 0.0
-3.039697 -3.039697 1 0.0
-3.569841 -3.569841 1 0.0
-7.630245 -2.546188 1 0.0
-1.678983 -1.678983 1 0.0
-1.794635 -1.794635 1 0.0
-2.122122 -2.122122 1 0.0
-2.513737 -2.513737 1 0.0
-0.284094 -0.284094 1 0.0
-2.426168 -0.558593 1 0.0
-0.775748 -0.775748 1 0.0
-2.548676 -0.767306 1 0.0
-1.270381 -1.270381 1 0.0
-3.206133 -3.206133 1 0.0
-1.520843 -0.25259 1 0.0
-2.194485 -2.194485 1 0.0
-5.630647 -0.895536 1 0.0
-4.933214 -2.364245 1 0.0
-3.580627 -3.580627 1 0.0
-2.609567 -0.753393 1 0.0
-6.839093 -1.031285 1 0.0
-2.638851 -1.419486 1 0.0
-6.76427 -1.703357 1 0.0
-8.268689 -8.268689 1 0.0
-6.196312 -6.196312 1 0.0
-6.168219 -6.168219 1 0.0
-4.751105 -4.751105 1 0.0
-6.442627 -2.385306 1 0.0
-6.922032 -6.922032 1 0.0
-5.790507 -5.790507 1 0.0
-7.250668 -7.250668 1 0.0
-4.400588 -0.768648 1 0.0
-7.451556 -7.451556 1 0.0
-2.186936 -1.20347 1 0.0
-10.531399 -2.894621 1 0.0
-7.510356 -3.218953 1 0.0
-3.713436 -1.579781 1 0.0
-1.541065 -0.904271 1 0.0
-2.306322 -2.306322 1 0.0
-2.201579 -2.201579 1 0.0
-3.617758 -1.568477 1 0.0
-6.238345 -2.385611 1 0.0
-7.154703 -7.154703 1 0.0
-5.777101 -5.777101 1 0.0
-2.509102 -2.509102 1 0.0
-3.701077 -3.701077 1 0.0
-1.358577 -0.724559 1 0.0
-6.524657 -6.524657 1 0.0
-4.276454 -4.276454 1 0.0
-5.385848 -5.385848 1 0.0
-4.16415 -1.308289 1 0.0
-1.835804 -1.835804 1 0.0
-1.734308 -1.734308 1 0.0
-8.999814 -0.894526 1 0.0
-3.091089 -3.091089 1 0.0
-2.361659 -0.658852 1 0.0
-15.85901 -1.207355 1 0.0
-1.547865 -0.643949 1 0.0
-2.302078 -2.302078 1 0.0
-1.605146 -1.605146 1 0.0
-1.986261 -1.986261 1 0.0
-3.242256 -3.242256 1 0.0
-24.967826 -1.731251 1 0.0
-19.030874 -2.431471 1 0.0
-10.561337 -0.835596 1 0.0
-7.663166 -7.663166 1 0.0
-5.313905 -0.940366 1 0.0
-6.432302 -6.432302 1 0.0
-12.389119 -1.174726 1 0.0
-9.418576 -9.418576 1 0.0
-6.546912 -6.546912 1 0.0
-1.874439 -0.900267 1 0.0
-3.602659 -2.019875 1 0.0
-8.916313 -8.916313 1 0.0
-3.533379 -2.489272 1 0.0
-56.342362 -1.31836 1 0.0
-2.620207 -0.889523 1 0.0
-3.115522 -3.115522 1 0.0
-5.553111 -1.143573 1 0.0
-6.32667 -6.32667 1 0.0
-5.230184 -0.834184 1 0.0
-1.024493 -1.024493 1 0.0
-2.446857 -2.446857 1 0.0
-2.257585 -2.257585 1 0.0
-2.146614 -2.146614 1 0.0
-7.299304 -1.251217 1 0.0
-3.155409 -0.860461 1 0.0
-7.05033 -1.603363 1 0.0
-3.560725 -1.429473 1 0.0
-2.344939 -2.344939 1 0.0
-0.193592 -0.193592 1 0.0
-6.155526 -6.155526 1 0.0
-8.327487 -1.546239 1 0.0
-7.829253 -0.981834 1 0.0
-2.115323 -2.115323 1 0.0
-11.476423 -2.763102 1 0.0
-1.683281 -1.683281 1 0.0
-2.893708 -2.893708 1 0.0
-2.469094 -2.469094 1 0.0
-2.538568 -2.538568 1 0.0
-3.339864 -3.339864 1 0.0
-2.432182 -2.303482 1 0.0
-5.22118 -5.22118 1 0.0
-2.534356 -2.534356 1 0.0
-5.449014 -5.449014 1 0.0
-9.335532 -0.821757 1 0.0
-3.279469 -3.279469 1 0.0
-24.56722 -0.995472 1 0.0
-36.581449 -0.699728 1 0.0
-4.052934 -0.845401 1 0.0
-1.601532 -0.372066 1 0.0
-2.867378 -0.968888 1 0.0
-2.207084 -2.207084 1 0.0
-1.915485 -1.915485 1 0.0
-1.136413 -1.136413 1 0.0
-2.941488 -2.941488 1 0.0
-1.310805 -0.426505 1 0.0
-1.223433 -0.755211 1 0.0
-2.022103 -1.119475 1 0.0
-7.538846 -0.714169 1 0.0
-3.778533 -3.778533 1 0.0
-0.137354 -0.137354 1 0.0
-2.100827 -0.745746 1 0.0
-1.140952 -1.140952 1 0.0
-1.861893 -1.861893 1 0.0
-1.724658 -1.724658 1 0.0
-18.078292 -1.120182 1 0.0
-2.557299 -2.346409 1 0.0
-2.48912 -2.48912 1 0.0
-23.764469 -1.193092 1 0.0
-8.145862 -1.73767 1 0.0
-1.424222 -1.424222 1 0.0
-9.134794 -1.070166 1 0.0
-5.444803 -0.78757 1 0.0
-2.524879 -2.524879 1 0.0
-5.85305 -0.670795 1 0.0
-6.01063 -1.156413 1 0.0
-2.194224 -0.744147 1 0.0
-4.58505 -1.293186 1 0.0
-3.36617 -3.36617 1 0.0
-0.982427 -0.531686 1 0.0
-18.672045 -1.171795 1 0.0
-3.903488 -3.903488 1 0.0
-1.114913 -1.114913 1 0.0
-8.19866 -8.19866 1 0.0
-4.612608 -0.690735 1 0.0
-2.685272 -2.685272 1 0.0
-2.928238 -0.997715 1 0.0
-4.252259 -0.70335 1 0.0
-4.332942 -1.512472 1 0.0
-4.284123 -0.96439 1 0.0
-5.608479 -5.608479 1 0.0
-3.654967 -0.633814 1 0.0
-7.55941 -7.55941 1 0.0
-1.580775 -1.580775 1 0.0
-2.326149 -2.326149 1 0.0
-5.760442 -4.219283 1 0.0
-6.063349 -6.063349 1 0.0
-3.349715 -3.349715 1 0.0
-7.000326 -7.000326 1 0.0
-5.755872 -0.747044 1 0.0
-3.265438 -1.307442 1 0.0
-1.071727 -1.071727 1 0.0
-1.43309 -1.43309 1 0.0
-6.594253 -3.761378 1 0.0
-6.587242 -1.939954 1 0.0
-1.463163 -1.463163 1 0.0
-12.017235 -12.017235 1 0.0
-2.763205 -2.763205 1 0.0
-4.673605 -4.673605 1 0.0
-2.521419 -1.016225 1 0.0
-4.307257 -4.307257 1 0.0
-7.851405 -4.025332 1 0.0
-3.679937 -3.679937 1 0.0
-2.866002 -2.866002 1 0.0
-4.307257 -4.307257 1 0.0
-5.231383 -5.231383 1 0.0
-4.424975 -4.424975 1 0.0
-3.482038 -3.482038 1 0.0
-4.717461 -1.42144 1 0.0
-11.74682 -3.283085 1 0.0
-6.801187 -2.165519 1 0.0
-2.224743 -0.795793 1 0.0
-3.547936 -3.547936 1 0.0
-3.415015 -1.285571 1 0.0
-19.361365 -1.496637 1 0.0
-2.317105 -2.317105 1 0.0
-2.328349 -2.328349 1 0.0
-1.603362 -1.603362 1 0.0
-1.988502 -1.988502 1 0.0
-4.157239 -3.102912 1 0.0
-5.364869 -5.364869 1 0.0
-4.747427 -4.747427 1 0.0
-8.387964 -8.387964 1 0.0
-3.164521 -3.164521 1 0.0
-3.70071 -1.113898 1 0.0
-2.465202 -2.465202 1 0.0
-3.331391 -3.331391 1 0.0
-2.062632 -2.062632 1 0.0
-4.219928 -1.113095 1 0.0
-1.283313 -1.283313 1 0.0
-1.765339 -0.610521 1 0.0
-1.154193 -1.154193 1 0.0
-1.236785 -1.236785 1 0.0
-4.06213 -4.06213 1 0.0
-1.79624 -1.79624 1 0.0
-1.557353 -0.829019 1 0.0
-1.046426 -1.046426 1 0.0
-2.481928 -0.807563 1 0.0
-4.845306 -4.845306 1 0.0
-1.904851 -1.552269 1 0.0
-2.172055 -2.172055 1 0.0
-4.512034 -0.508415 1 0.0
-0.450137 -0.450137 1 0.0
-13.277837 -0.901606 1 0.0
-3.196434 -3.196434 1 0.0
-6.593066 -0.816942 1 0.0
-3.557758 -3.557758 1 0.0
-1.74094 -0.329945 1 0.0
-1.179118 -0.948286 1 0.0
-2.588149 -0.99092 1 0.0
-6.897448 -0.922757 1 0.0
-9.578951 -9.578951 1 0.0
-8.384278 -8.384278 1 0.0
-4.786282 -4.786282 1 0.0
-3.674213 -3.674213 1 0.0
-7.750111 -2.13953 1 0.0
-0.238093 -0.238093 1 0.0
-4.607067 -4.607067 1 0.0
-3.528117 -1.323568 1 0.0
-2.482257 -2.482257 1 0.0
-0.735649 -0.735649 1 0.0
-0.473898 -0.473898 1 0.0
-7.74298 -0.886856 1 0.0
-2.516565 -0.974914 1 0.0
-1.748932 -1.748932 1 0.0
-2.58995 -1.003045 1 0.0
-3.526767 -0.605505 1 0.0
-5.220088 -3.152177 1 0.0
-0.458674 -0.458674 1 0.0
-6.183587 -0.932579 1 0.0
-3.204397 -1.045392 1 0.0
-2.041191 -2.041191 1 0.0
-1.957874 -1.093031 1 0.0
-5.379628 -1.178866 1 0.0
-5.168847 -0.707636 1 0.0
-7.899257 -7.899257 1 0.0
-2.482257 -2.482257 1 0.0
-1.061209 -1.061209 1 0.0
-2.189862 -0.643687 1 0.0
-7.747405 -1.51835 1 0.0
-2.797051 -2.797051 1 0.0
-4.507015 -1.547041 1 0.0
-0.374943 -0.374943 1 0.0
-0.282977 -0.282977 1 0.0
-2.747234 -2.747234 1 0.0
-0.44065 -0.44065 1 0.0
-2.974331 -2.974331 1 0.0
-1.022543 -1.022543 1 0.0
-1.558585 -1.558585 1 0.0
-3.309706 -1.20489 1 0.0
-1.282443 -1.282443 1 0.0
-1.875805 -0.751067 1 0.0
-5.949487 -5.949487 1 0.0
-1.192086 -1.192086 1 0.0
-7.443738 -7.443738 1 0.0
-2.853815 -2.853815 1 0.0
-4.642711 -4.642711 1 0.0
-4.642711 -4.642711 1 0.0
-4.858513 -1.060896 1 0.0
-6.519435 -6.519435 1 0.0
-5.24701 -5.24701 1 0.0
-2.796029 -2.796029 1 0.0
-5.168847 -1.382529 1 0.0
-6.183587 -6.183587 1 0.0
-2.429737 -0.862649 1 0.0
-13.018528 -2.678661 1 0.0
-13.472069 -3.738696 1 0.0
-0.181837 -0.181837 1 0.0
-0.998516 -0.998516 1 0.0
-4.856951 -1.233836 1 0.0
-5.10487 -5.10487 1 0.0
-6.022151 -3.017668 1 0.0
-3.207045 -2.062649 1 0.0
-3.578489 -1.61142 1 0.0
-2.538168 -1.850332 1 0.0
-9.394129 -1.658247 1 0.0
-4.860747 -1.528321 1 0.0
-3.23632 -3.23632 1 0.0
-4.067679 -4.067679 1 0.0
-1.464036 -0.936318 1 0.0
-3.042745 -3.042745 1 0.0
-1.404344 -1.404344 1 0.0
-2.654287 -2.654287 1 0.0
-10.872304 -10.872304 1 0.0
-3.287056 -3.287056 1 0.0
-7.084756 -7.084756 1 0.0
-6.29654 -6.29654 1 0.0
-1.739536 -0.832694 1 0.0
-2.835569 -1.086576 1 0.0
-1.919088 -1.919088 1 0.0
-1.237942 -1.237942 1 0.0
-10.145996 -2.572498 1 0.0
-2.988779 -2.988779 1 0.0
-6.298672 -1.155842 1 0.0
-6.836313 -6.836313 1 0.0
-2.896515 -2.896515 1 0.0
-4.507431 -4.507431 1 0.0
-19.247791 -1.716956 1 0.0
-0.392305 -0.392305 1 0.0
-0.793434 -0.793434 1 0.0
-0.782028 -0.782028 1 0.0
-3.523967 -0.907807 1 0.0
-1.840393 -1.488285 1 0.0
-4.120191 -1.194874 1 0.0
-2.87648 -1.267498 1 0.0
-4.006651 -4.006651 1 0.0
-4.91412 -1.666652 1 0.0
-3.523967 -2.183495 1 0.0
-2.273211 -0.763202 1 0.0
-0.814568 -0.703632 1 0.0
-2.402528 -1.391242 1 0.0
-0.623039 -0.623039 1 0.0
-4.596089 -4.596089 1 0.0
-2.824535 -2.824535 1 0.0
-2.928484 -2.928484 1 0.0
-2.688885 -2.688885 1 0.0
-3.834767 -1.135422 1 0.0
-4.685459 -4.685459 1 0.0
-1.519181 -1.519181 1 0.0
-4.576837 -1.227702 1 0.0
-8.6203 -1.763499 1 0.0
-3.605417 -1.019526 1 0.0
-1.140675 -0.902002 1 0.0
-4.326431 -1.885157 1 0.0
-3.549406 -1.137898 1 0.0
-4.42409 -4.42409 1 0.0
-4.583203 -1.791398 1 0.0
-7.87316 -1.135727 1 0.0
-3.696464 -3.089436 1 0.0
-2.311412 -2.311412 1 0.0
-1.991368 -1.991368 1 0.0
-0.747498 -0.747498 1 0.0
-4.860083 -0.95828 1 0.0
-1.636041 -1.636041 1 0.0
-2.599485 -1.085902 1 0.0
-19.050864 -1.075123 1 0.0
-38.629718 -0.949779 1 0.0
-0.148671 -0.148671 1 0.0
-4.690633 -1.376123 1 0.0
-2.039271 -2.039271 1 0.0
-6.361182 -6.361182 1 0.0
-1.718156 -1.718156 1 0.0
-2.058115 -2.058115 1 0.0
-2.979314 -2.979314 1 0.0
-10.170092 -10.170092 1 0.0
-4.535002 -4.535002 1 0.0
-1.185683 -0.704658 1 0.0
-2.113005 -2.113005 1 0.0
-5.101885 -1.390975 1 0.0
-1.196463 -1.196463 1 0.0
-6.028402 -6.028402 1 0.0
-3.839112 -0.969546 1 0.0
-5.352041 -5.352041 1 0.0
-6.048436 -6.048436 1 0.0
-5.674294 -5.674294 1 0.0
-6.886761 -6.886761 1 0.0
-9.018857 -9.018857 1 0.0
-4.637718 -4.637718 1 0.0
-1.25808 -0.859319 1 0.0
-8.68221 -8.68221 1 0.0
-38.723969 -5.20522 1 0.0
-15.970009 -1.028761 1 0.0
-7.834223 -1.103218 1 0.0
-10.250136 -10.250136 1 0.0
-0.84608 -0.84608 1 0.0
-12.724146 -12.724146 1 0.0
-5.259024 -5.259024 1 0.0
-5.43575 -1.418843 1 0.0
-5.107668 -1.613048 1 0.0
-2.194224 -1.027365 1 0.0
-6.163069 -1.226864 1 0.0
-3.911636 -0.981251 1 0.0
-2.860037 -2.860037 1 0.0
-2.23013 -2.23013 1 0.0
-12.056405 -12.056405 1 0.0
-21.730462 -0.937964 1 0.0
-2.725637 -2.725637 1 0.0
-3.632274 -3.632274 1 0.0
-5.525119 -5.525119 1 0.0
-4.522507 -1.196881 1 0.0
-5.837819 -5.837819 1 0.0
-8.665839 -8.665839 1 0.0
-0.983266 -0.983266 1 0.0
-2.711463 -0.652979 1 0.0
-2.459136 -0.980527 1 0.0
-2.307984 -0.455737 1 0.0
-0.270678 -0.160127 1 0.0
-0.750143 -0.750143 1 0.0
-5.306843 -5.306843 1 0.0
-4.182618 -1.933307 1 0.0
-13.431446 -1.139063 1 0.0
-6.080898 -0.834415 1 0.0
-2.227877 -1.135416 1 0.0
-3.805826 -3.805826 1 0.0
-0.678285 -0.678285 1 0.0
-0.936492 -0.936492 1 0.0
-1.500106 -1.500106 1 0.0
-7.456641 -1.380859 1 0.0
-0.712493 -0.712493 1 0.0
-7.881679 -1.012527 1 0.0
-3.91272 -3.91272 1 0.0
-5.004012 -1.330055 1 0.0
-0.678285 -0.678285 1 0.0
-2.294285 -0.84671 1 0.0
-3.955311 -1.066249 1 0.0
-2.842562 -1.193567 1 0.0
-1.221456 -1.221456 1 0.0
-2.806519 -2.806519 1 0.0
-1.091333 -1.091333 1 0.0
-1.796419 -1.796419 1 0.0
-1.668376 -1.668376 1 0.0
-4.291687 -0.923473 1 0.0
-1.630224 -1.630224 1 0.0
-0.73449 -0.73449 1 0.0
-3.641051 -2.98379 1 0.0
-0.667099 -0.667099 1 0.0
-0.429277 -0.429277 1 0.0
-1.576123 -1.262766 1 0.0
-4.868091 -1.022473 1 0.0
-0.590901 -0.590901 1 0.0
-7.487086 -0.928332 1 0.0
-3.183955 -3.183955 1 0.0
-3.002545 -1.056706 1 0.0
-2.312678 -1.01054 1 0.0
-0.19038 -0.19038 1 0.0
-1.165316 -0.84048 1 0.0
-0.574248 -0.574248 1 0.0
-1.159762 -1.159762 1 0.0
-3.105227 -0.56315 1 0.0
-4.397554 -4.397554 1 0.0
-3.346345 -0.720529 1 0.0
-3.397538 -3.397538 1 0.0
-3.043698 -3.043698 1 0.0
-3.397538 -3.397538 1 0.0
-6.250963 -0.97395 1 0.0
-5.033236 -0.703106 1 0.0
-2.660114 -1.106405 1 0.0
-7.194751 -7.194751 1 0.0
-4.64175 -0.676171 1 0.0
-4.70574 -0.876405 1 0.0
-26.021585 -1.467103 1 0.0
-4.397554 -4.397554 1 0.0
-6.880791 -0.469874 1 0.0
-20.654157 -1.287054 1 0.0
-3.127845 -3.127845 1 0.0
-13.610704 -13.610704 1 0.0
-0.994089 -0.994089 1 0.0
-5.306843 -5.306843 1 0.0
-6.026188 -6.026188 1 0.0
-1.4022 -1.4022 1 0.0
-7.603486 -2.128029 1 0.0
-2.236115 -0.663953 1 0.0
-0.676151 -0.404055 1 0.0
-1.69272 -1.69272 1 0.0
-0.771596 -0.771596 1 0.0
-4.100276 -0.905917 1 0.0
-4.891751 -0.90758 1 0.0
-5.152029 -0.900217 1 0.0
-1.860624 -1.860624 1 0.0
-3.232867 -0.890102 1 0.0
-0.377572 -0.377572 1 0.0
-5.503124 -0.514436 1 0.0
-4.132585 -4.132585 1 0.0
-3.027779 -2.424274 1 0.0
-4.400155 -0.810308 1 0.0
-4.196546 -0.629608 1 0.0
-2.616434 -2.616434 1 0.0
-24.550236 -0.740279 1 0.0
-15.054511 -1.297517 1 0.0
-10.173161 -10.173161 1 0.0
-5.556998 -5.556998 1 0.0
-1.516496 -1.516496 1 0.0
-8.732418 -8.732418 1 0.0
-6.102852 -1.24293 1 0.0
-6.97131 -1.136769 1 0.0
-7.605138 -0.74367 1 0.0
-4.342406 -4.342406 1 0.0
-3.661108 -3.661108 1 0.0
-9.938914 -3.995492 1 0.0
-0.147323 -0.147323 1 0.0
-3.396326 -3.396326 1 0.0
-3.062987 -0.949389 1 0.0
-4.340998 -1.167651 1 0.0
-0.878108 -0.878108 1 0.0
-4.028685 -1.681385 1 0.0
-3.713436 -3.713436 1 0.0
-16.94993 -1.588471 1 0.0
-2.586554 -0.73265 1 0.0
-5.746504 -5.746504 1 0.0
-12.38807 -1.39432 1 0.0
-4.528722 -0.726072 1 0.0
-7.916573 -2.061646 1 0.0
-1.400175 -0.335362 1 0.0
-7.797024 -2.240633 1 0.0
-3.878354 -3.878354 1 0.0
-2.175401 -2.175401 1 0.0
-121.95527 -1.678437 1 0.0
-5.780827 -0.95187 1 0.0
-3.579687 -3.579687 1 0.0
-10.141489 -10.141489 1 0.0
-2.38247 -2.38247 1 0.0
-5.632018 -5.632018 1 0.0
-4.247937 -4.247937 1 0.0
-1.437718 -1.437718 1 0.0
-3.177634 -1.279518 1 0.0
-3.774952 -3.774952 1 0.0
-9.720286 -9.720286 1 0.0
-8.781955 -2.272028 1 0.0
-4.108234 -1.336262 1 0.0
-3.780095 -3.780095 1 0.0
-3.065703 -0.875822 1 0.0
-1.574389 -1.574389 1 0.0
-0.745853 -0.745853 1 0.0
-4.892957 -1.470948 1 0.0
-3.780095 -0.423258 1 0.0
-6.350968 -1.365193 1 0.0
-5.179497 -1.243116 1 0.0
-7.154701 -1.231344 1 0.0
-3.706373 -2.040099 1 0.0
-8.958359 -1.659084 1 0.0
-3.956872 -3.956872 1 0.0
-4.213321 -4.213321 1 0.0
-5.980814 -2.109847 1 0.0
-6.140391 -6.140391 1 0.0
-1.768526 -1.768526 1 0.0
-3.697746 -3.697746 1 0.0
-2.974273 -2.974273 1 0.0
-3.000045 -3.000045 1 0.0
-11.729855 -1.74095 1 0.0
-0.777406 -0.777406 1 0.0
-2.165831 -2.165831 1 0.0
-9.259384 -1.266573 1 0.0
-9.727979 -1.456701 1 0.0
-6.817303 -6.817303 1 0.0
-6.33321 -6.33321 1 0.0
-4.79977 -4.79977 1 0.0
-20.576421 -20.576421 1 0.0
-0.746532 -0.746532 1 0.0
-2.786023 -2.786023 1 0.0
-7.685738 -7.685738 1 0.0
-11.370662 -3.667873 1 0.0
-3.035409 -3.035409 1 0.0
-16.209612 -16.209612 1 0.0
-5.042486 -5.042486 1 0.0
-2.926113 -2.926113 1 0.0
-1.00337 -0.510239 1 0.0
-1.091056 -1.091056 1 0.0
-1.028365 -0.295039 1 0.0
-6.693668 -0.855025 1 0.0
-3.709051 -3.709051 1 0.0
-5.335468 -5.335468 1 0.0
-9.544699 -1.064494 1 0.0
-0.51569 -0.51569 1 0.0
-6.902124 -1.548472 1 0.0
-1.340488 -1.340488 1 0.0
-8.202382 -1.111852 1 0.0
-3.760067 -3.760067 1 0.0
-4.078398 -1.618489 1 0.0
-11.000103 -0.774079 1 0.0
-10.514728 -1.581212 1 0.0
-3.387751 -3.387751 1 0.0
-4.840509 -0.823916 1 0.0
-0.995552 -0.981396 1 0.0
-5.29889 -5.29889 1 0.0
-1.954809 -1.954809 1 0.0
-7.989485 -7.989485 1 0.0
-4.693766 -0.904949 1 0.0
-21.27088 -1.567315 1 0.0
-5.910879 -5.910879 1 0.0
-14.944026 -2.853301 1 0.0
-5.37507 -5.37507 1 0.0
-44.094885 -0.932531 1 0.0
-17.233184 -1.577876 1 0.0
-5.675574 -5.675574 1 0.0
-5.883882 -1.523219 1 0.0
-2.927778 -0.695837 1 0.0
-8.8914 -1.592753 1 0.0
-0.124303 -0.124303 1 0.0
-5.108394 -5.108394 1 0.0
-6.231106 -6.231106 1 0.0
-5.867597 -1.75956 1 0.0
-7.543875 -7.543875 1 0.0
-12.00567 -12.00567 1 0.0
-6.774989 -1.084201 1 0.0
-9.516516 -9.516516 1 0.0
-1.850856 -1.850856 1 0.0
-4.500601 -4.500601 1 0.0
-1.095516 -1.032477 1 0.0
-3.759721 -1.005335 1 0.0
-3.945311 -3.945311 1 0.0
-6.42237 -0.794554 1 0.0
-2.971567 -2.971567 1 0.0
-1.079584 -0.77583 1 0.0
-5.470038 -5.470038 1 0.0
-0.58697 -0.58697 1 0.0
-5.376985 -5.376985 1 0.0
-1.018293 -1.018293 1 0.0
-9.088945 -9.088945 1 0.0
-8.749607 -1.820278 1 0.0
-2.271128 -2.271128 1 0.0
-0.110172 -0.110172 1 0.0
-6.647473 -1.245131 1 0.0
-1.518499 -1.518499 1 0.0
-9.9017 -1.527637 1 0.0
-2.541481 -2.541481 1 0.0
-8.388064 -1.245381 1 0.0
-4.31339 -4.31339 1 0.0
-12.783764 -1.360526 1 0.0
-5.110046 -5.110046 1 0.0
-1.956525 -0.514165 1 0.0
-1.530777 -0.931414 1 0.0
-3.030031 -3.030031 1 0.0
-1.857525 -1.857525 1 0.0
-0.559983 -0.559983 1 0.0
-4.690695 -4.690695 1 0.0
-15.603533 -0.755818 1 0.0
-1.076848 -1.076848 1 0.0
-6.584556 -6.584556 1 0.0
-1.857525 -1.857525 1 0.0
-1.256736 -0.746626 1 0.0
-6.584556 -6.584556 1 0.0
-9.984125 -9.984125 1 0.0
-14.753599 -14.753599 1 0.0
-2.528449 -1.312155 1 0.0
-6.935258 -0.818367 1 0.0
-3.910614 -0.641524 1 0.0
-0.483157 -0.483157 1 0.0
-1.571888 -0.473431 1 0.0
-6.201178 -6.201178 1 0.0
-0.313152 -0.313152 1 0.0
-3.744194 -3.744194 1 0.0
-0.607964 -0.607964 1 0.0
-2.702718 -1.385983 1 0.0
-6.735678 -1.1196 1 0.0
-5.996556 -5.996556 1 0.0
-6.870611 -2.085961 1 0.0
-1.264125 -1.264125 1 0.0
-4.153417 -0.892668 1 0.0
-0.088967 -0.088967 1 0.0
-5.318579 -1.849745 1 0.0
-2.156371 -2.156371 1 0.0
-3.383069 -3.383069 1 0.0
-4.938312 -4.938312 1 0.0
-4.881386 -1.636741 1 0.0
-2.210141 -0.757468 1 0.0
-1.831263 -1.831263 1 0.0
-6.84367 -1.360121 1 0.0
-1.526795 -1.526795 1 0.0
-3.431313 -3.431313 1 0.0
-2.240807 -1.686674 1 0.0
-4.042605 -0.649497 1 0.0
-5.0421 -5.0421 1 0.0
-11.245902 -0.918005 1 0.0
-1.075771 -0.921466 1 0.0
-3.975949 -3.975949 1 0.0
-4.518942 -0.759001 1 0.0
-11.50364 -0.852424 1 0.0
-4.46089 -4.46089 1 0.0
-9.577712 -1.703801 1 0.0
-2.788764 -2.788764 1 0.0
-14.096279 -1.022075 1 0.0
-11.279605 -0.956833 1 0.0
-6.007881 -1.204137 1 0.0
-4.549599 -1.028925 1 0.0
-4.966611 -1.185279 1 0.0
-6.798689 -0.829984 1 0.0
-8.62447 -2.854861 1 0.0
-9.293981 -9.293981 1 0.0
-28.783929 -0.907549 1 0.0
-19.452416 -19.452416 1 0.0
-14.054224 -0.726324 1 0.0
-20.810822 -20.810822 1 0.0
-1.677676 -1.677676 1 0.0
-4.336038 -4.336038 1 0.0
-3.07377 -3.07377 1 0.0
-2.922022 -2.922022 1 0.0
-8.000907 -8.000907 1 0.0
-0.897256 -0.897256 1 0.0
-1.398235 -1.398235 1 0.0
-3.10205 -3.10205 1 0.0
-3.439644 -3.439644 1 0.0
-1.285795 -1.285795 1 0.0
-4.388676 -4.388676 1 0.0
-0.544991 -0.544991 1 0.0
-3.547026 -1.295903 1 0.0
-3.142165 -3.142165 1 0.0
-4.589685 -4.589685 1 0.0
-1.400175 -0.332257 1 0.0
-14.859243 -3.582606 1 0.0
-2.300708 -0.986188 1 0.0
-0.842187 -0.817891 1 0.0
-5.543825 -5.543825 1 0.0
-3.739943 -3.739943 1 0.0
-2.317105 -2.317105 1 0.0
-2.748606 -0.719123 1 0.0
-2.585291 -2.585291 1 0.0
-0.329084 -0.329084 1 0.0
-4.518131 -4.518131 1 0.0
-6.419153 -1.606289 1 0.0
-7.615852 -7.615852 1 0.0
-5.172688 -5.172688 1 0.0
-12.086731 -2.50619 1 0.0
-0.892191 -0.892191 1 0.0
-9.590976 -1.220237 1 0.0
-2.120102 -2.120102 1 0.0
-3.987573 -3.987573 1 0.0
-8.542593 -8.542593 1 0.0
-6.326673 -1.047509 1 0.0
-5.69695 -5.69695 1 0.0
-4.1921 -2.083698 1 0.0
-1.635747 -1.635747 1 0.0
-4.667936 -4.667936 1 0.0
-6.378682 -6.378682 1 0.0
-6.276676 -6.276676 1 0.0
-2.694824 -0.373213 1 0.0
-2.241022 -0.746585 1 0.0
-6.395741 -6.395741 1 0.0
-8.487322 -8.487322 1 0.0
-19.296276 -19.296276 1 0.0
-2.227798 -2.227798 1 0.0
-3.064126 -0.673873 1 0.0
-7.306537 -7.306537 1 0.0
-3.963286 -3.963286 1 0.0
-10.695299 -1.128098 1 0.0
-8.566981 -1.03438 1 0.0
-3.103075 -3.103075 1 0.0
-4.685006 -4.685006 1 0.0
-4.028034 -4.028034 1 0.0
-3.591047 -3.591047 1 0.0
-7.585329 -7.585329 1 0.0
-11.804767 -0.879175 1 0.0
-6.548208 -3.032363 1 0.0
-0.314832 -0.242516 1 0.0
-2.358392 -2.358392 1 0.0
-1.548858 -1.548858 1 0.0
-6.187791 -1.17582 1 0.0
-1.676667 -1.131274 1 0.0
-2.257462 -2.257462 1 0.0
-3.451011 -0.920864 1 0.0
-6.776726 -6.776726 1 0.0
-0.414363 -0.414363 1 0.0
-3.494603 -3.494603 1 0.0
-45.840835 -1.654195 1 0.0
-3.813067 -3.813067 1 0.0
-1.758021 -0.835424 1 0.0
-2.912375 -0.531021 1 0.0
-4.50712 -4.50712 1 0.0
-1.868943 -1.868943 1 0.0
-0.853309 -0.853309 1 0.0
-1.776651 -1.776651 1 0.0
-2.322323 -2.322323 1 0.0
-5.260019 -1.010249 1 0.0
-4.922037 -2.01 1 0.0
-3.018655 -3.018655 1 0.0
-4.551793 -4.551793 1 0.0
-6.699543 -0.9262 1 0.0
-2.084946 -1.451414 1 0.0
-0.434065 -0.434065 1 0.0
-0.888767 -0.888767 1 0.0
-1.344121 -1.344121 1 0.0
-1.556365 -1.556365 1 0.0
-1.071782 -0.64392 1 0.0
-1.861313 -1.056961 1 0.0
-1.10858 -0.404031 1 0.0
-1.476832 -1.476832 1 0.0
-2.621419 -1.247418 1 0.0
-3.880953 -1.168836 1 0.0
-3.240106 -1.193041 1 0.0
-5.375403 -0.705185 1 0.0
-3.02408 -0.578407 1 0.0
-1.166688 -1.166688 1 0.0
-1.36343 -1.36343 1 0.0
-4.379037 -4.379037 1 0.0
-12.236963 -1.109182 1 0.0
-5.748311 -5.748311 1 0.0
-7.065232 -0.840379 1 0.0
-4.183811 -4.183811 1 0.0
-2.741668 -1.663854 1 0.0
-1.564725 -1.564725 1 0.0
-5.94396 -2.102293 1 0.0
-6.257618 -6.257618 1 0.0
-2.090355 -2.090355 1 0.0
-3.212594 -3.212594 1 0.0
-3.546768 -0.978677 1 0.0
-5.980721 -1.505402 1 0.0
-3.014357 -3.014357 1 0.0
-2.626861 -0.668754 1 0.0
-23.89082 -2.222482 1 0.0
-4.546602 -1.033941 1 0.0
-1.90108 -1.90108 1 0.0
-0.79908 -0.79908 1 0.0
-12.806172 -0.936524 1 0.0
-3.062527 -3.062527 1 0.0
-5.496805 -1.341176 1 0.0
-3.191509 -3.191509 1 0.0
-12.824261 -0.804792 1 0.0
-1.081865 -1.081865 1 0.0
-5.10978 -5.10978 1 0.0
-1.506216 -1.506216 1 0.0
-4.09126 -1.185843 1 0.0
-10.097417 -0.473654 1 0.0
-7.740188 -7.740188 1 0.0
-5.372805 -1.873697 1 0.0
-3.421254 -3.421254 1 0.0
-16.083505 -16.083505 1 0.0
-7.393868 -0.923508 1 0.0
-5.318409 -0.925607 1 0.0
-4.759818 -1.667271 1 0.0
-7.605746 -7.605746 1 0.0
-8.202022 -8.202022 1 0.0
-6.189271 -6.189271 1 0.0
-9.545416 -2.359077 1 0.0
-3.725276 -3.725276 1 0.0
-4.268051 -4.268051 1 0.0
-15.594735 -15.594735 1 0.0
-3.38822 -0.741079 1 0.0
-1.325826 -1.325826 1 0.0
-7.431206 -1.979971 1 0.0
-3.48813 -1.099839 1 0.0
-5.474544 -5.474544 1 0.0
-10.083243 -0.922515 1 0.0
-3.423565 -1.279222 1 0.0
-2.630761 -2.630761 1 0.0
-1.653 -0.345222 1 0.0
-1.518296 -1.518296 1 0.0
-0.894545 -0.894545 1 0.0
-2.497393 -2.497393 1 0.0
-2.289053 -2.289053 1 0.0
-5.781859 -5.781859 1 0.0
-2.326902 -0.773866 1 0.0
-3.147062 -3.147062 1 0.0
-2.349706 -2.349706 1 0.0
-1.894248 -1.894248 1 0.0
-8.854554 -1.232341 1 0.0
-6.785866 -6.785866 1 0.0
-22.347938 -1.581092 1 0.0
-4.074354 -4.074354 1 0.0
-53.586896 -1.895377 1 0.0
-5.050041 -5.050041 1 0.0
-17.027489 -17.027489 1 0.0
-13.989941 -1.173199 1 0.0
-13.182344 -0.600469 1 0.0
-10.012821 -10.012821 1 0.0
-19.062474 -19.062474 1 0.0
-21.790028 -21.790028 1 0.0
-12.647716 -0.532034 1 0.0
-0.128089 -0.128089 1 0.0
-17.870584 -0.597031 1 0.0
-35.233063 -1.766927 1 0.0
-24.859094 -2.522298 1 0.0
-9.546184 -9.546184 1 0.0
-9.684035 -2.200439 1 0.0
-12.748585 -0.814626 1 0.0
-12.38483 -1.297608 1 0.0
-9.128472 -9.128472 1 0.0
-9.698003 -0.703933 1 0.0
-2.556122 -2.556122 1 0.0
-6.451703 -1.025419 1 0.0
-12.687955 -1.903575 1 0.0
-6.097541 -6.097541 1 0.0
-3.518883 -3.518883 1 0.0
-2.585291 -2.585291 1 0.0
-7.239397 -1.441876 1 0.0
-0.582097 -0.582097 1 0.0
-2.211442 -2.211442 1 0.0
-3.378166 -3.378166 1 0.0
-5.112147 -1.702427 1 0.0
-2.625663 -2.625663 1 0.0
-1.10621 -1.10621 1 0.0
-6.160992 -6.160992 1 0.0
-1.561395 -1.561395 1 0.0
-2.660938 -2.660938 1 0.0
-3.36356 -3.36356 1 0.0
-6.048532 -6.048532 1 0.0
-4.886516 -0.884323 1 0.0
-7.849744 -7.849744 1 0.0
-1.390451 -0.595947 1 0.0
-10.504321 -0.86095 1 0.0
-11.248499 -0.771697 1 0.0
-19.030975 -0.819964 1 0.0
-3.620315 -3.620315 1 0.0
-3.834459 -3.834459 1 0.0
-12.843271 -12.843271 1 0.0
-29.10435 -2.950715 1 0.0
-3.789708 -1.797577 1 0.0
-50.428652 -0.774955 1 0.0
-6.059831 -6.059831 1 0.0
-3.171268 -3.171268 1 0.0
-1.328249 -1.328249 1 0.0
-20.532107 -0.844535 1 0.0
-6.532009 -1.447115 1 0.0
-2.008689 -2.008689 1 0.0
-16.322447 -1.34525 1 0.0
-1.756483 -0.571181 1 0.0
-3.382239 -3.382239 1 0.0
-5.929568 -1.511434 1 0.0
-4.276454 -4.276454 1 0.0
-5.048608 -5.048608 1 0.0
-21.000749 -21.000749 1 0.0
-4.477915 -2.044687 1 0.0
-27.732067 -2.396478 1 0.0
-14.244479 -0.935127 1 0.0
-9.022318 -2.01826 1 0.0
-30.571964 -3.186982 1 0.0
-19.838328 -2.393191 1 0.0
-28.29091 -1.236461 1 0.0
-1.801522 -0.364885 1 0.0
-0.728703 -0.728703 1 0.0
-4.023728 -0.690125 1 0.0
-2.555777 -2.555777 1 0.0
-9.309035 -1.246285 1 0.0
-4.297214 -4.297214 1 0.0
-5.418867 -5.418867 1 0.0
-3.357066 -3.357066 1 0.0
-17.650093 -0.78583 1 0.0
-7.035798 -1.807691 1 0.0
-1.637641 -1.637641 1 0.0
-7.465788 -1.025619 1 0.0
-1.876204 -1.876204 1 0.0
-5.746087 -0.972284 1 0.0
-18.420243 -18.420243 1 0.0
-4.92054 -4.92054 1 0.0
-5.462739 -5.462739 1 0.0
-12.841212 -12.841212 1 0.0
-14.237994 -1.154487 1 0.0
-7.495536 -7.495536 1 0.0
-5.488799 -2.134943 1 0.0
-1.228834 -1.228834 1 0.0
-4.562852 -4.562852 1 0.0
-5.512342 -5.512342 1 0.0
-2.170653 -2.170653 1 0.0
-5.066917 -2.297853 1 0.0
-2.832905 -2.832905 1 0.0
-0.341943 -0.341943 1 0.0
-9.422113 -9.422113 1 0.0
-6.347719 -6.347719 1 0.0
-14.128564 -1.210875 1 0.0
-19.416085 -19.416085 1 0.0
-13.190586 -1.141626 1 0.0
-15.101783 -0.558899 1 0.0
-2.219486 -2.219486 1 0.0
-3.323289 -3.323289 1 0.0
-6.887423 -6.887423 1 0.0
-4.702196 -4.702196 1 0.0
-9.763975 -9.763975 1 0.0
-4.647129 -4.647129 1 0.0
-10.656923 -1.22815 1 0.0
-6.604676 -1.479889 1 0.0
-5.62686 -5.62686 1 0.0
-5.542756 -5.542756 1 0.0
-4.161269 -4.161269 1 0.0
-10.070964 -2.624323 1 0.0
-19.129852 -19.129852 1 0.0
-2.535249 -2.10785 1 0.0
-6.42096 -6.42096 1 0.0
-6.505139 -6.505139 1 0.0
-9.031619 -9.031619 1 0.0
-11.713077 -2.501924 1 0.0
-3.094219 -3.094219 1 0.0
-24.026977 -0.424425 1 0.0
-4.047375 -4.047375 1 0.0
-7.216469 -7.216469 1 0.0
-0.589153 -0.589153 1 0.0
-15.00173 -15.00173 1 0.0
-2.785818 -2.785818 1 0.0
-4.936703 -4.936703 1 0.0
-13.458016 -1.293153 1 0.0
-3.410725 -3.410725 1 0.0
-0.298045 -0.298045 1 0.0
-2.071518 -2.071518 1 0.0
-3.349717 -3.349717 1 0.0
-1.550238 -1.550238 1 0.0
-2.275946 -2.275946 1 0.0
-3.148263 -3.148263 1 0.0
-8.132126 -8.132126 1 0.0
-1.320435 -1.320435 1 0.0
-0.628809 -0.33672 1 0.0
-4.421938 -0.800571 1 0.0
-6.073023 -6.073023 1 0.0
-3.001873 -3.001873 1 0.0
-5.220987 -0.791651 1 0.0
-9.417594 -9.417594 1 0.0
-3.64817 -3.64817 1 0.0
-5.93695 -5.93695 1 0.0
-12.287529 -12.287529 1 0.0
-4.030206 -4.030206 1 0.0
-18.74402 -1.549247 1 0.0
-14.527833 -14.527833 1 0.0
-2.485291 -0.909528 1 0.0
-4.517375 -0.835929 1 0.0
-9.562846 -1.695986 1 0.0
-0.926787 -0.627446 1 0.0
-6.664841 -6.664841 1 0.0
-12.186104 -1.077842 1 0.0
-3.064126 -3.064126 1 0.0
-22.857817 -0.995109 1 0.0
-2.308123 -2.308123 1 0.0
-3.030646 -0.678379 1 0.0
-0.907788 -0.469665 1 0.0
-4.218387 -1.435819 1 0.0
-1.515304 -1.515304 1 0.0
-2.142278 -1.325312 1 0.0
-2.674696 -2.674696 1 0.0
-1.881584 -1.045806 1 0.0
-1.881584 -1.881584 1 0.0
-1.54342 -0.5747 1 0.0
-4.259605 -4.259605 1 0.0
-0.745853 -0.745853 1 0.0
-0.732655 -0.322288 1 0.0
-1.54342 -0.743068 1 0.0
-2.677677 -0.758465 1 0.0
-2.563728 -2.563728 1 0.0
-1.541662 -0.858355 1 0.0
-6.949315 -6.949315 1 0.0
-4.892108 -0.937259 1 0.0
-7.015344 -7.015344 1 0.0
-3.220565 -3.220565 1 0.0
-4.624951 -4.624951 1 0.0
-2.261362 -2.261362 1 0.0
-2.123741 -2.123741 1 0.0
-5.728721 -5.728721 1 0.0
-4.064617 -1.20575 1 0.0
-4.264794 -0.821771 1 0.0
-1.974163 -1.974163 1 0.0
-1.148573 -1.148573 1 0.0
-3.18287 -0.687121 1 0.0
-29.080619 -1.093177 1 0.0
-10.551376 -0.911516 1 0.0
-4.908494 -4.908494 1 0.0
-7.896341 -1.753741 1 0.0
-3.177653 -3.177653 1 0.0
-10.065054 -1.217572 1 0.0
-5.836567 -0.881684 1 0.0
-10.418873 -1.911533 1 0.0
-3.66282 -3.66282 1 0.0
-3.095802 -1.552344 1 0.0
-5.404978 -5.404978 1 0.0
-8.762769 -8.762769 1 0.0
-3.823961 -3.823961 1 0.0
-2.713891 -2.713891 1 0.0
-3.484018 -0.281576 1 0.0
-9.833579 -9.833579 1 0.0
-3.524507 -3.524507 1 0.0
-7.22935 -0.87818 1 0.0
-4.158466 -4.158466 1 0.0
-5.747068 -0.431901 1 0.0
-4.689779 -1.522467 1 0.0
-6.769216 -6.769216 1 0.0
-13.714926 -13.714926 1 0.0
-28.673082 -1.185926 1 0.0
-18.983358 -18.983358 1 0.0
-1.804703 -1.804703 1 0.0
-4.88045 -4.88045 1 0.0
-4.705557 -1.245457 1 0.0
-17.199734 -17.199734 1 0.0
-19.833664 -2.111936 1 0.0
-1.607613 -1.607613 1 0.0
-9.451617 -2.120157 1 0.0
-17.756026 -1.702398 1 0.0
-4.45616 -1.731317 1 0.0
-10.43604 -2.038503 1 0.0
-3.52012 -0.626957 1 0.0
-1.683731 -1.683731 1 0.0
-10.356888 -1.408115 1 0.0
-2.771246 -2.771246 1 0.0
-4.100717 -4.100717 1 0.0
-8.245379 -8.245379 1 0.0
-3.325863 -3.325863 1 0.0
-4.604572 -1.157627 1 0.0
-7.883756 -0.840824 1 0.0
-6.009804 -1.923998 1 0.0
-3.00961 -3.00961 1 0.0
-1.17971 -0.357242 1 0.0
-10.864762 -1.79091 1 0.0
-0.977443 -0.977443 1 0.0
-37.30242 -1.411232 1 0.0
-3.01152 -3.01152 1 0.0
-13.88481 -13.88481 1 0.0
-11.91573 -0.90993 1 0.0
-1.941978 -1.941978 1 0.0
-2.26119 -0.890332 1 0.0
-1.627151 -1.467442 1 0.0
-4.790003 -1.900172 1 0.0
-4.773074 -2.299862 1 0.0
-5.805792 -5.805792 1 0.0
-7.153676 -2.632349 1 0.0
-7.205301 -7.205301 1 0.0
-2.795796 -0.472862 1 0.0
-3.66386 -3.66386 1 0.0
-3.270209 -3.270209 1 0.0
-4.958125 -4.958125 1 0.0
-22.948969 -0.820855 1 0.0
-7.92702 -7.92702 1 0.0
-31.556392 -1.372961 1 0.0
-25.136278 -0.814058 1 0.0
-3.359575 -3.359575 1 0.0
-3.445857 -3.445857 1 0.0
-8.750695 -1.036836 1 0.0
-11.320283 -0.677047 1 0.0
-4.086315 -0.906928 1 0.0
-3.415947 -3.415947 1 0.0
-7.603486 -7.603486 1 0.0
-7.872358 -1.237917 1 0.0
-5.186689 -5.186689 1 0.0
-31.787957 -31.787957 1 0.0
-1.366173 -1.366173 1 0.0
-6.138173 -6.138173 1 0.0
-1.143724 -0.703232 1 0.0
-5.767733 -0.453976 1 0.0
-21.501531 -21.501531 1 0.0
-9.477937 -9.477937 1 0.0
-4.514213 -4.514213 1 0.0
-7.38815 -1.572273 1 0.0
-10.390207 -10.390207 1 0.0
-18.750408 -18.750408 1 0.0
-30.871802 -30.871802 1 0.0
-10.162954 -10.162954 1 0.0
-4.044954 -4.044954 1 0.0
-6.087845 -6.087845 1 0.0
-9.31114 -0.786941 1 0.0
-14.825599 -1.550796 1 0.0
-10.37245 -10.37245 1 0.0
-11.69824 -11.69824 1 0.0
-3.894476 -3.894476 1 0.0
-5.555754 -0.779697 1 0.0
-11.176238 -11.176238 1 0.0
-6.667378 -6.667378 1 0.0
-2.471883 -2.471883 1 0.0
-9.154462 -9.154462 1 0.0
-4.131665 -4.131665 1 0.0
-9.22241 -0.677023 1 0.0
-5.012034 -5.012034 1 0.0
-16.043427 -16.043427 1 0.0
-11.23708 -11.23708 1 0.0
-26.038462 -0.694946 1 0.0
-12.626194 -12.626194 1 0.0
-29.977779 -0.821326 1 0.0
-1.603782 -1.314993 1 0.0
-23.40365 -1.280099 1 0.0
-9.920597 -9.920597 1 0.0
-12.227067 -12.227067 1 0.0
-73.90992 -0.827697 1 0.0
-11.641453 -11.641453 1 0.0
-14.703133 -14.703133 1 0.0
-2.556512 -2.556512 1 0.0
-33.103601 -1.166577 1 0.0
-3.050458 -3.050458 1 0.0
-4.796309 -4.796309 1 0.0
-1.562893 -0.674482 1 0.0
-3.559914 -0.486512 1 0.0
-10.61489 -0.876203 1 0.0
-2.595684 -2.595684 1 0.0
-2.777072 -0.692098 1 0.0
-1.222649 -1.222649 1 0.0
-0.93035 -0.28543 1 0.0
-1.063592 -1.063592 1 0.0
-4.482614 -4.482614 1 0.0
-3.224073 -0.538695 1 0.0
-9.498704 -0.700103 1 0.0
-7.888566 -0.834474 1 0.0
-4.662318 -4.662318 1 0.0
-10.287084 -10.287084 1 0.0
-10.720506 -10.720506 1 0.0
-3.359575 -3.359575 1 0.0
-17.168862 -17.168862 1 0.0
-8.644902 -8.644902 1 0.0
-7.696396 -7.696396 1 0.0
-1.795861 -1.795861 1 0.0
-6.909939 -0.782661 1 0.0
-5.220627 -5.220627 1 0.0
-3.306843 -1.033541 1 0.0
-19.758304 -0.570821 1 0.0
-1.891233 -1.891233 1 0.0
-1.521322 -0.309909 1 0.0
-4.984821 -4.984821 1 0.0
-4.212256 -4.212256 1 0.0
-1.633775 -1.633775 1 0.0
-3.661519 -1.018193 1 0.0
-14.375551 -1.407835 1 0.0
-64.86828 -1.546318 1 0.0
-2.67552 -2.67552 1 0.0
-9.775065 -9.775065 1 0.0
-16.130032 -16.130032 1 0.0
-4.158466 -0.676607 1 0.0
-6.981649 -1.274601 1 0.0
-10.735734 -10.735734 1 0.0
-14.332392 -14.332392 1 0.0
-24.625047 -1.608288 1 0.0
-29.73905 -29.73905 1 0.0
-9.486338 -9.486338 1 0.0
-1.144202 -1.144202 1 0.0
-8.211508 -8.211508 1 0.0
-4.321378 -0.66148 1 0.0
-4.786282 -4.786282 1 0.0
-3.083774 -3.083774 1 0.0
-15.472911 -1.651074 1 0.0
-7.157178 -7.157178 1 0.0
-12.591979 -1.509043 1 0.0
-5.427628 -5.427628 1 0.0
-5.20806 -5.20806 1 0.0
-6.651844 -6.651844 1 0.0
-46.533563 -1.817913 1 0.0
-21.198903 -1.141745 1 0.0
-0.63824 -0.63824 1 0.0
-5.909275 -1.121214 1 0.0
-25.601325 -1.733331 1 0.0
-34.1139 -0.923357 1 0.0
-1.783401 -1.783401 1 0.0
-4.843742 -4.843742 1 0.0
-3.220374 -3.220374 1 0.0
-5.710771 -5.710771 1 0.0
-1.721899 -1.721899 1 0.0
-6.942189 -6.942189 1 0.0
-13.162864 -0.786591 1 0.0
-12.140311 -12.140311 1 0.0
-5.996267 -5.996267 1 0.0
-4.627273 -4.627273 1 0.0
-14.707362 -14.707362 1 0.0
-9.645736 -1.124964 1 0.0
-4.936703 -4.936703 1 0.0
-18.343983 -18.343983 1 0.0
-13.566285 -13.566285 1 0.0
-7.365482 -1.550354 1 0.0
-11.771271 -11.771271 1 0.0
-8.660801 -8.660801 1 0.0
-4.003638 -4.003638 1 0.0
-5.733544 -5.733544 1 0.0
-7.665481 -7.665481 1 0.0
-11.647748 -1.565988 1 0.0
-17.563885 -1.26889 1 0.0
-12.27636 -12.27636 1 0.0
-15.118774 -0.801974 1 0.0
-1.207805 -1.207805 1 0.0
-20.80436 -1.972599 1 0.0
-23.321275 -1.420183 1 0.0
-6.671766 -6.671766 1 0.0
-8.622562 -8.622562 1 0.0
-37.772179 -1.673498 1 0.0
-22.821053 -22.821053 1 0.0
-3.057388 -1.065847 1 0.0
-23.789685 -1.962821 1 0.0
-30.25501 -1.343486 1 0.0
-9.589468 -9.589468 1 0.0
-21.508997 -2.228601 1 0.0
-11.208584 -1.880365 1 0.0
-6.793353 -6.793353 1 0.0
-9.018857 -9.018857 1 0.0
-11.107778 -1.465728 1 0.0
-27.087269 -1.69856 1 0.0
-46.953115 -0.78868 1 0.0
-29.058342 -1.704251 1 0.0
-17.177618 -17.177618 1 0.0
-36.009282 -1.206404 1 0.0
-3.669988 -3.669988 1 0.0
-6.347534 -6.347534 1 0.0
-47.668223 -1.141806 1 0.0
-7.251742 -7.251742 1 0.0
-9.934956 -9.934956 1 0.0
-16.608547 -16.608547 1 0.0
-20.695533 -20.695533 1 0.0
-14.687679 -14.687679 1 0.0
-8.008834 -1.29343 1 0.0
-13.935261 -2.916182 1 0.0
-10.051235 -1.340017 1 0.0
-10.004209 -10.004209 1 0.0
-15.372727 -15.372727 1 0.0
-10.065918 -10.065918 1 0.0
-10.265986 -1.078329 1 0.0
-14.164905 -14.164905 1 0.0
-12.113809 -12.113809 1 0.0
-2.485675 -2.485675 1 0.0
-21.117403 -21.117403 1 0.0
-9.21253 -9.21253 1 0.0
-19.913712 -19.913712 1 0.0
-10.469307 -1.937059 1 0.0
-0.78457 -0.78457 1 0.0
-11.259176 -11.259176 1 0.0
-12.266552 -1.754877 1 0.0
-1.465094 -1.417906 1 0.0
-33.401282 -0.970946 1 0.0
-5.911373 -5.911373 1 0.0
-13.300295 -13.300295 1 0.0
-9.903158 -1.505123 1 0.0
-47.312297 -1.049282 1 0.0
-16.809676 -0.611426 1 0.0
-16.26355 -2.620868 1 0.0
-0.946581 -0.946581 1 0.0
-20.361944 -20.361944 1 0.0
-42.447748 -1.074913 1 0.0
-14.568 -14.568 1 0.0
-30.785188 -30.785188 1 0.0
-24.961759 -24.961759 1 0.0
-20.605121 -20.605121 1 0.0
-0.860369 -0.860369 1 0.0
-1.280357 -1.280357 1 0.0
-35.124088 -35.124088 1 0.0
-2.045114 -0.83843 1 0.0
-40.183571 -40.183571 1 0.0
-27.096805 -27.096805 1 0.0
-26.333632 -26.333632 1 0.0
-1.575484 -0.862289 1 0.0
-2.485675 -2.485675 1 0.0
-8.455199 -2.52492 1 0.0
-4.732684 -4.732684 1 0.0
-2.296145 -1.253435 1 0.0
-1.08182 -0.854469 1 0.0
-3.000553 -1.640688 1 0.0
-1.731651 -0.936988 1 0.0
-0.953806 -0.714519 1 0.0
-3.615057 -3.615057 1 0.0
-1.360095 -1.265699 1 0.0
-3.108095 -2.279954 1 0.0
-1.750374 -0.900428 1 0.0
-8.138063 -0.886021 1 0.0
-0.68954 -0.68954 1 0.0
-0.420446 -0.420446 1 0.0
-1.160634 -1.160634 1 0.0
-0.477699 -0.477699 1 0.0
-1.491638 -0.989914 1 0.0
-20.553008 -1.655926 1 0.0
-0.832679 -0.832679 1 0.0
-1.574468 -1.070042 1 0.0
-1.173632 -0.288934 1 0.0
-1.952389 -0.971677 1 0.0
-1.893558 -1.2532 1 0.0
-0.772366 -0.772366 1 0.0
-1.413216 -1.413216 1 0.0
-1.268383 -0.755995 1 0.0
-0.760477 -0.760477 1 0.0
-1.746108 -0.919675 1 0.0
-4.124711 -1.282473 1 0.0
-0.629758 -0.629758 1 0.0
-0.728626 -0.728626 1 0.0
-0.825071 -0.359377 1 0.0
-4.287201 -1.303269 1 0.0
-0.933653 -0.933653 1 0.0
-7.969096 -2.630112 1 0.0
-3.930496 -2.349977 1 0.0
-0.894725 -0.769134 1 0.0
-0.954465 -0.954465 1 0.0
-0.772366 -0.772366 1 0.0
-1.517601 -1.517601 1 0.0
-1.438683 -0.758956 1 0.0
-0.877785 -0.877785 1 0.0
-1.522516 -0.773305 1 0.0
-2.489362 -0.879425 1 0.0
-7.319403 -2.592109 1 0.0
-0.935816 -0.509298 1 0.0
-1.357837 -0.789239 1 0.0
-6.572969 -2.573725 1 0.0
-3.720524 -1.10265 1 0.0
-0.721662 -0.721662 1 0.0
-6.861447 -1.039186 1 0.0
-1.888978 -0.815208 1 0.0
-3.471152 -0.748023 1 0.0
-2.26117 -0.954276 1 0.0
-0.326816 -0.326816 1 0.0
-2.722631 -1.722352 1 0.0
-1.722371 -0.728854 1 0.0
-2.522143 -1.142823 1 0.0
-0.810146 -0.768531 1 0.0
-6.548244 -1.592029 1 0.0
-1.59153 -0.779555 1 0.0
-5.451067 -1.375502 1 0.0
-0.447169 -0.447169 1 0.0
-1.869556 -1.869556 1 0.0
-0.850527 -0.848604 1 0.0
-0.792528 -0.712103 1 0.0
-1.105641 -0.776506 1 0.0
-4.493557 -0.744271 1 0.0
-1.038698 -0.62381 1 0.0
-0.814869 -0.814869 1 0.0
-1.623115 -0.796291 1 0.0
-1.111523 -1.111523 1 0.0
-1.239757 -1.239757 1 0.0
-2.844139 -0.871612 1 0.0
-1.060021 -0.919729 1 0.0
-13.331314 -5.442637 1 0.0
-1.147945 -1.00565 1 0.0
-7.461364 -2.791504 1 0.0
-1.071366 -1.071366 1 0.0
-0.929866 -0.929866 1 0.0
-1.158146 -0.826937 1 0.0
-1.687189 -1.245549 1 0.0
-1.320129 -0.695205 1 0.0
-2.66331 -1.515282 1 0.0
-2.131397 -1.348531 1 0.0
-1.336367 -1.192291 1 0.0
-1.648991 -1.648991 1 0.0
-8.331228 -4.138334 1 0.0
-2.285773 -0.922688 1 0.0
-3.251374 -0.701571 1 0.0
-0.74657 -0.719392 1 0.0
-2.122709 -0.781297 1 0.0
-4.728239 -2.845621 1 0.0
-1.807398 -0.708696 1 0.0
-1.557313 -1.557313 1 0.0
-0.447169 -0.265034 1 0.0
-0.841809 -0.841809 1 0.0
-2.00537 -0.74404 1 0.0
-0.808798 -0.808798 1 0.0
-3.70986 -3.70986 1 0.0
-0.836573 -0.836573 1 0.0
-1.141732 -0.828359 1 0.0
-2.124242 -0.93383 1 0.0
-2.533659 -1.119268 1 0.0
-2.159992 -0.785997 1 0.0
-1.715526 -1.029021 1 0.0
-2.473851 -1.740215 1 0.0
-1.591835 -1.591835 1 0.0
-2.872304 -1.525395 1 0.0
-1.598637 -0.834459 1 0.0
-1.889518 -0.265986 1 0.0
-1.729621 -0.892049 1 0.0
-6.755425 -1.95275 1 0.0
-4.590878 -0.989084 1 0.0
-4.217665 -2.234946 1 0.0
-0.832231 -0.699283 1 0.0
-1.265765 -1.210638 1 0.0
-4.996413 -1.907507 1 0.0
-2.030084 -0.697768 1 0.0
-1.576217 -1.478815 1 0.0
-3.937583 -1.537686 1 0.0
-0.685579 -0.685579 1 0.0
-1.220987 -0.987118 1 0.0
-2.271144 -0.877266 1 0.0
-0.811482 -0.811482 1 0.0
-1.359327 -0.714229 1 0.0
-0.220475 -0.220475 1 0.0
-3.839613 -1.868633 1 0.0
-1.497754 -0.810118 1 0.0
-0.812197 -0.812197 1 0.0
-0.285225 -0.285225 1 0.0
-2.304616 -0.804751 1 0.0
-0.837379 -0.784678 1 0.0
-0.285225 -0.285225 1 0.0
-12.256636 -1.519022 1 0.0
-20.702153 -1.426329 1 0.0
-4.808097 -1.296787 1 0.0
-0.693942 -0.693942 1 0.0
-1.172198 -1.172198 1 0.0
-0.943371 -0.943371 1 0.0
-3.404944 -1.666372 1 0.0
-1.688451 -0.851385 1 0.0
-0.779655 -0.745955 1 0.0
-1.894055 -0.949058 1 0.0
-0.763751 -0.763751 1 0.0
-2.163956 -1.180809 1 0.0
-7.007828 -2.285393 1 0.0
-3.650625 -1.992804 1 0.0
-1.751804 -0.821998 1 0.0
-2.761667 -0.701554 1 0.0
-3.083577 -0.707997 1 0.0
-0.447169 -0.389114 1 0.0
-4.051274 -0.78197 1 0.0
-5.039003 -2.243522 1 0.0
-1.520301 -0.954046 1 0.0
-2.820848 -0.96042 1 0.0
-4.113314 -1.983409 1 0.0
-1.477392 -1.477392 1 0.0
-3.006788 -1.534658 1 0.0
-5.787375 -2.100116 1 0.0
-2.624556 -0.923891 1 0.0
-0.712748 -0.712748 1 0.0
-0.162439 -0.162439 1 0.0
-3.454948 -1.29001 1 0.0
-0.68954 -0.68954 1 0.0
-2.682953 -0.873168 1 0.0
-1.229435 -1.146576 1 0.0
-0.762755 -0.762755 1 0.0
-4.850006 -3.314923 1 0.0
-0.488043 -0.488043 1 0.0
-4.669464 -1.443023 1 0.0
-0.379643 -0.379643 1 0.0
-1.667012 -0.487666 1 0.0
-2.987691 -1.22818 1 0.0
-3.70986 -3.318942 1 0.0
-0.62763 -0.62763 1 0.0
-4.764708 -1.4114 1 0.0
-1.647261 -1.137002 1 0.0
-0.993652 -0.993652 1 0.0
-1.708277 -1.23688 1 0.0
-1.6429 -0.776947 1 0.0
-0.781826 -0.781826 1 0.0
-0.808028 -0.808028 1 0.0
-1.13795 -1.120165 1 0.0
-6.104158 -3.12936 1 0.0
-1.12625 -0.649845 1 0.0
-2.738912 -0.881341 1 0.0
-1.662179 -0.958877 1 0.0
-0.927669 -0.927669 1 0.0
-1.714785 -0.872224 1 0.0
-1.069778 -0.717285 1 0.0
-1.351621 -0.899039 1 0.0
-0.308744 -0.308744 1 0.0
-4.214185 -2.233986 1 0.0
-0.465259 -0.465259 1 0.0
-3.703452 -2.207426 1 0.0
-0.715332 -0.709135 1 0.0
-0.95276 -0.822113 1 0.0
-4.324368 -2.099554 1 0.0
-1.409004 -1.014878 1 0.0
-4.457035 -1.855832 1 0.0
-2.066291 -0.934265 1 0.0
-9.958578 -4.276079 1 0.0
-1.1398 -1.1398 1 0.0
-0.909297 -0.717722 1 0.0
-1.276007 -1.276007 1 0.0
-2.13046 -0.734582 1 0.0
-1.602194 -1.353759 1 0.0
-2.711954 -0.947512 1 0.0
-0.863896 -0.790719 1 0.0
-0.984977 -0.984977 1 0.0
-4.482151 -2.280694 1 0.0
-4.33541 -1.553903 1 0.0
-18.117817 -1.858087 1 0.0
-3.600181 -0.914964 1 0.0
-0.829739 -0.829739 1 0.0
-2.08796 -1.556503 1 0.0
-3.703705 -1.959222 1 0.0
-0.931564 -0.931564 1 0.0
-0.296592 -0.296592 1 0.0
-0.917833 -0.865606 1 0.0
-1.060463 -0.732361 1 0.0
-2.310462 -1.006616 1 0.0
-1.060126 -0.743514 1 0.0
-3.827577 -1.896701 1 0.0
-1.815039 -1.815039 1 0.0
-2.007555 -0.786424 1 0.0
-3.461406 -2.220019 1 0.0
-1.815213 -1.815213 1 0.0
-2.715064 -0.720311 1 0.0
-7.892209 -3.428385 1 0.0
-0.741743 -0.634179 1 0.0
-9.43656 -2.243109 1 0.0
-1.376058 -0.867217 1 0.0
-2.467484 -1.222037 1 0.0
-1.409191 -0.834794 1 0.0
-2.335205 -0.862858 1 0.0
-1.270689 -1.239342 1 0.0
-4.409386 -1.737069 1 0.0
-0.958122 -0.782111 1 0.0
-4.307113 -1.451356 1 0.0
-0.801987 -0.409333 1 0.0
-0.901986 -0.699388 1 0.0
-3.228621 -1.841959 1 0.0
-0.885737 -0.885737 1 0.0
-0.874259 -0.874259 1 0.0
-0.250191 -0.250191 1 0.0
-4.788268 -2.77222 1 0.0
-1.462733 -1.238844 1 0.0
-4.15585 -2.026869 1 0.0
-5.023624 -1.700816 1 0.0
-8.88519 -4.215811 1 0.0
-2.412929 -2.412929 1 0.0
-3.199337 -2.683869 1 0.0
-4.767143 -4.767143 1 0.0
-3.145346 -2.604952 1 0.0
-1.087513 -0.918952 1 0.0
-3.077137 -1.715046 1 0.0
-4.193397 -4.193397 1 0.0
-2.427301 -2.427301 1 0.0
-2.370372 -2.130881 1 0.0
-1.816391 -1.059501 1 0.0
-2.944089 -1.18937 1 0.0
-0.901724 -0.901724 1 0.0
-1.240167 -1.11156 1 0.0
-1.075399 -1.075399 1 0.0
-1.137294 -0.999356 1 0.0
-1.154568 -1.02371 1 0.0
-1.171286 -0.744092 1 0.0
-0.984977 -0.984977 1 0.0
-51.03982 -0.82955 1 0.0
-4.167617 -0.762407 1 0.0
-0.856668 -0.856668 1 0.0
-1.998515 -1.998515 1 0.0
-2.397937 -0.762258 1 0.0
-1.319564 -1.319564 1 0.0
-0.854006 -0.854006 1 0.0
-5.045738 -1.032437 1 0.0
-0.952815 -0.711278 1 0.0
-1.161525 -0.868171 1 0.0
-2.689304 -2.689304 1 0.0
-9.382507 -1.249432 1 0.0
-1.080018 -0.961802 1 0.0
-3.573722 -0.802179 1 0.0
-0.758204 -0.758204 1 0.0
-0.374501 -0.374501 1 0.0
-0.960384 -0.960384 1 0.0
-0.524186 -0.524186 1 0.0
-1.12625 -0.86825 1 0.0
-0.79679 -0.723703 1 0.0
-2.175186 -1.150521 1 0.0
-0.866759 -0.698302 1 0.0
-3.048798 -0.903719 1 0.0
-4.81645 -1.177945 1 0.0
-1.715205 -0.745171 1 0.0
-2.301658 -1.92242 1 0.0
-0.514451 -0.514451 1 0.0
-1.599064 -0.911772 1 0.0
-3.617899 -1.289514 1 0.0
-1.746953 -0.930921 1 0.0
-0.762551 -0.762551 1 0.0
-1.752302 -0.921644 1 0.0
-1.072451 -1.072451 1 0.0
-5.235341 -1.104121 1 0.0
-4.760786 -2.226535 1 0.0
-4.204541 -1.028827 1 0.0
-0.687276 -0.496542 1 0.0
-1.695775 -1.027915 1 0.0
-1.708277 -0.713789 1 0.0
-2.293552 -1.248626 1 0.0
-1.220987 -1.220987 1 0.0
-0.715332 -0.715332 1 0.0
-3.673481 -3.103321 1 0.0
-5.836663 -1.160819 1 0.0
-2.082677 -1.141514 1 0.0
-1.523452 -0.729384 1 0.0
-0.260021 -0.260021 1 0.0
-7.115978 -0.765705 1 0.0
-0.746062 -0.746062 1 0.0
-0.766331 -0.766331 1 0.0
-2.880962 -0.768585 1 0.0
-0.250191 -0.250191 1 0.0
-0.420446 -0.420446 1 0.0
-1.237437 -1.237437 1 0.0
-3.489752 -0.883678 1 0.0
-1.844524 -0.970484 1 0.0
-2.271994 -1.182142 1 0.0
-1.283458 -1.202733 1 0.0
-3.017729 -3.017729 1 0.0
-1.989689 -0.967481 1 0.0
-1.677639 -0.567767 1 0.0
-1.051065 -1.023172 1 0.0
-1.184563 -1.039388 1 0.0
-1.541694 -1.064539 1 0.0
-0.629758 -0.629758 1 0.0
-1.989689 -0.699304 1 0.0
-0.181225 -0.181225 1 0.0
-2.170734 -2.170734 1 0.0
-1.00032 -0.760991 1 0.0
-0.854006 -0.854006 1 0.0
-9.30456 -1.783604 1 0.0
-0.447169 -0.447169 1 0.0
-1.546914 -1.062326 1 0.0
-0.950619 -0.950619 1 0.0
-3.606439 -1.845087 1 0.0
-0.574761 -0.574761 1 0.0
-1.86341 -1.311952 1 0.0
-1.089479 -0.556374 1 0.0
-2.028062 -1.339035 1 0.0
-3.707059 -1.119706 1 0.0
-1.972328 -1.972328 1 0.0
-6.587967 -1.623962 1 0.0
-5.151348 -1.504911 1 0.0
-1.051065 -1.051065 1 0.0
-4.385613 -4.385613 1 0.0
-0.719919 -0.719919 1 0.0
-5.672198 -5.672198 1 0.0
-1.108005 -0.913677 1 0.0
-4.723807 -1.623712 1 0.0
-1.309452 -1.030394 1 0.0
-1.710419 -0.711019 1 0.0
-3.646633 -3.646633 1 0.0
-0.180079 -0.180079 1 0.0
-2.124242 -1.024673 1 0.0
-11.997824 -6.742201 1 0.0
-3.253391 -0.748886 1 0.0
-0.409392 -0.251663 1 0.0
-0.944103 -0.944103 1 0.0
-3.032095 -3.032095 1 0.0
-1.280357 -1.280357 1 0.0
-1.142379 -0.769512 1 0.0
-3.980177 -3.437861 1 0.0
-3.361779 -2.394924 1 0.0
-2.83254 -0.972186 1 0.0
-1.686591 -1.116819 1 0.0
-0.7674 -0.7674 1 0.0
-1.743088 -1.743088 1 0.0
-1.038698 -0.427689 1 0.0
-0.685579 -0.605992 1 0.0
-1.055298 -0.70903 1 0.0
-1.6429 -0.945005 1 0.0
-2.3645 -1.331497 1 0.0
-2.583417 -1.505756 1 0.0
-4.803707 -2.698995 1 0.0
-3.471641 -1.413259 1 0.0
-1.36173 -1.36173 1 0.0
-2.416423 -1.446863 1 0.0
-1.866931 -1.04962 1 0.0
-2.163956 -0.696317 1 0.0
-1.97064 -1.776959 1 0.0
-3.453151 -1.168671 1 0.0
-2.215314 -1.605978 1 0.0
-4.283625 -4.283625 1 0.0
-8.138225 -1.184647 1 0.0
-6.843617 -2.647053 1 0.0
-2.910318 -2.910318 1 0.0
-0.976504 -0.758417 1 0.0
-1.522516 -1.522516 1 0.0
-0.841809 -0.841809 1 0.0
-3.770642 -1.475917 1 0.0
-5.493445 -5.493445 1 0.0
-1.396362 -1.396362 1 0.0
-1.915978 -1.112268 1 0.0
-1.83353 -1.079606 1 0.0
-2.689304 -1.069207 1 0.0
-1.809317 -1.809317 1 0.0
-0.747689 -0.747689 1 0.0
-2.532291 -1.97567 1 0.0
-3.275186 -3.275186 1 0.0
-4.095118 -4.095118 1 0.0
-0.201986 -0.201986 1 0.0
-0.162439 -0.162439 1 0.0
-1.815039 -1.815039 1 0.0
-0.901724 -0.901724 1 0.0
-2.90383 -1.383223 1 0.0
-1.446835 -0.956302 1 0.0
-1.290722 -0.709672 1 0.0
-0.996069 -0.996069 1 0.0
-2.412929 -2.412929 1 0.0
-2.400767 -1.661161 1 0.0
-7.725688 -0.85252 1 0.0
-3.090107 -0.844724 1 0.0
-29.768135 -1.101923 1 0.0
-4.385613 -0.928697 1 0.0
-2.791615 -2.791615 1 0.0
-1.075399 -1.075399 1 0.0
-2.427301 -2.427301 1 0.0
-0.201986 -0.201986 1 0.0
-0.816444 -0.816444 1 0.0
-2.910318 -2.910318 1 0.0
-2.14291 -1.310136 1 0.0
-2.373447 -1.380492 1 0.0
-1.240167 -1.240167 1 0.0
-1.220609 -0.684717 1 0.0
-1.363389 -0.605462 1 0.0
-1.956675 -1.561269 1 0.0
-3.048798 -0.8987 1 0.0
-0.268921 -0.231113 1 0.0
-3.082796 -3.082796 1 0.0
-1.12432 -1.12432 1 0.0
-1.351936 -0.909801 1 0.0
-0.312596 -0.312596 1 0.0
-0.629758 -0.629758 1 0.0
-0.769822 -0.769822 1 0.0
-0.447169 -0.265194 1 0.0
-2.593367 -0.250014 1 0.0
-1.677639 -0.78587 1 0.0
-2.760059 -2.215021 1 0.0
-2.007301 -0.810218 1 0.0
-1.965993 -1.470767 1 0.0
-0.488043 -0.279626 1 0.0
-1.171286 -0.694264 1 0.0
-0.63324 -0.63324 1 0.0
-1.257419 -1.169388 1 0.0
-2.502896 -2.502896 1 0.0
-0.180079 -0.180079 1 0.0
-0.763751 -0.763751 1 0.0
-1.972328 -1.972328 1 0.0
-0.842161 -0.842161 1 0.0
-2.007555 -0.816476 1 0.0
-0.634798 -0.634798 1 0.0
-0.145457 -0.145457 1 0.0
-1.038394 -1.038394 1 0.0
-2.955729 -0.889106 1 0.0
-1.498439 -1.498439 1 0.0
-0.87059 -0.730635 1 0.0
-3.275186 -3.275186 1 0.0
-0.434992 -0.434992 1 0.0
-1.039262 -1.039262 1 0.0
-2.593367 -2.593367 1 0.0
-4.01088 -0.931697 1 0.0
-1.309278 -0.84509 1 0.0
-2.241915 -0.959807 1 0.0
-0.68954 -0.68954 1 0.0
-1.268383 -1.268383 1 0.0
-1.815213 -1.815213 1 0.0
-0.986904 -0.642669 1 0.0
-1.820022 -0.42765 1 0.0
-2.323495 -2.323495 1 0.0
-0.342512 -0.342512 1 0.0
-0.893886 -0.893886 1 0.0
-1.115754 -0.894386 1 0.0
-3.373294 -0.952491 1 0.0
-1.441465 -0.988362 1 0.0
-0.465259 -0.465259 1 0.0
-2.344798 -2.344798 1 0.0
-1.850009 -1.533926 1 0.0
-1.12625 -1.12625 1 0.0
-0.532239 -0.532239 1 0.0
-0.715332 -0.715332 1 0.0
-0.434992 -0.434992 1 0.0
-1.255112 -1.255112 1 0.0
-1.557313 -0.789659 1 0.0
-1.220987 -1.175696 1 0.0
-2.820848 -2.820848 1 0.0
-8.121027 -1.149675 1 0.0
-2.736436 -2.631664 1 0.0
-5.548413 -5.548413 1 0.0
-4.073784 -0.840809 1 0.0
-1.363389 -0.632254 1 0.0
-2.427301 -2.427301 1 0.0
-1.229435 -0.983925 1 0.0
-0.568426 -0.568426 1 0.0
-1.193372 -1.193372 1 0.0
-0.629758 -0.629758 1 0.0
-2.502896 -2.502896 1 0.0
-2.119502 -1.012868 1 0.0
-5.077922 -1.338977 1 0.0
-5.040149 -5.040149 1 0.0
-2.820848 -1.332565 1 0.0
-2.558163 -0.985313 1 0.0
-6.779573 -2.659772 1 0.0
-2.689304 -0.748618 1 0.0
-0.260021 -0.260021 1 0.0
-0.488043 -0.458433 1 0.0
-2.113091 -0.993402 1 0.0
-5.482082 -1.010334 1 0.0
-2.130903 -1.69739 1 0.0
-1.13795 -0.756679 1 0.0
-1.215398 -0.763116 1 0.0
-4.051274 -1.358094 1 0.0
-2.910318 -2.910318 1 0.0
-1.815213 -0.850785 1 0.0
-1.815039 -1.815039 1 0.0
-1.815039 -1.815039 1 0.0
-1.998515 -1.998515 1 0.0
-5.077922 -1.76292 1 0.0
-8.455199 -1.165421 1 0.0
-2.259888 -1.219924 1 0.0
-0.447169 -0.447169 1 0.0
-6.414993 -1.506896 1 0.0
-1.289953 -0.820205 1 0.0
-0.103814 -0.103814 1 0.0
-0.692555 -0.692555 1 0.0
-0.901986 -0.901986 1 0.0
-4.334826 -1.029408 1 0.0
-3.082796 -1.279624 1 0.0
-0.799316 -0.799316 1 0.0
-2.82008 -0.820069 1 0.0
-4.732684 -4.732684 1 0.0
-0.841809 -0.841809 1 0.0
-2.170734 -0.812254 1 0.0
-0.409392 -0.409392 1 0.0
-0.496883 -0.496883 1 0.0
-1.431936 -1.252535 1 0.0
-2.259888 -1.393544 1 0.0
-1.073555 -0.986821 1 0.0
-1.075399 -1.075399 1 0.0
-2.820848 -1.60068 1 0.0
-3.048798 -0.90121 1 0.0
-1.972328 -1.972328 1 0.0
-2.441973 -1.051199 1 0.0
-4.723807 -1.63214 1 0.0
-0.162439 -0.162439 1 0.0
-2.201697 -2.201697 1 0.0
-2.124242 -1.247739 1 0.0
-3.275186 -3.275186 1 0.0
-3.373294 -1.505143 1 0.0
-2.859959 -1.237185 1 0.0
-2.392366 -0.281953 1 0.0
-4.036984 -4.036984 1 0.0
-0.434992 -0.434992 1 0.0
-0.692555 -0.692555 1 0.0
-1.220987 -0.656701 1 0.0
-3.275186 -3.275186 1 0.0
-2.201697 -2.201697 1 0.0
-2.897269 -1.050873 1 0.0
-1.396362 -1.396362 1 0.0
-3.275186 -3.275186 1 0.0
-1.36897 -1.36897 1 0.0
-3.646633 -3.646633 1 0.0
-1.038698 -1.038698 1 0.0
-9.898004 -1.056629 1 0.0
-0.532239 -0.432026 1 0.0
-4.5017 -4.5017 1 0.0
-3.275186 -3.275186 1 0.0
-1.677639 -1.152974 1 0.0
-4.01088 -4.01088 1 0.0
-0.841809 -0.841809 1 0.0
-2.201697 -2.201697 1 0.0
-1.431936 -1.431936 1 0.0
-5.040149 -5.040149 1 0.0
-5.616861 -1.563207 1 0.0
-8.199975 -8.199975 1 0.0
-3.275186 -3.275186 1 0.0
-8.048395 -1.639392 1 0.0
-1.99397 -1.99397 1 0.0
-9.356378 -9.356378 1 0.0
-3.183142 -0.81238 1 0.0
-8.869921 -0.962382 1 0.0
-2.04962 -0.999579 1 0.0
-11.325319 -11.325319 1 0.0
-2.695302 -1.491023 1 0.0
-5.037708 -5.037708 1 0.0
-21.785515 -0.746348 1 0.0
-6.781169 -0.783933 1 0.0
-1.364262 -1.243109 1 0.0
-0.614437 -0.614437 1 0.0
-3.17587 -1.024031 1 0.0
-4.438802 -4.438802 1 0.0
-6.016007 -6.016007 1 0.0
-3.155896 -0.724913 1 0.0
-1.434455 -0.992909 1 0.0
-0.856992 -0.856992 1 0.0
-4.73262 -4.73262 1 0.0
-0.365367 -0.365367 1 0.0
-3.756646 -3.756646 1 0.0
-2.138517 -1.384182 1 0.0
-2.534632 -2.534632 1 0.0
-4.644719 -1.330841 1 0.0
-3.290048 -0.838569 1 0.0
-0.839871 -0.839871 1 0.0
-1.033894 -1.033894 1 0.0
-1.548427 -1.548427 1 0.0
-4.970072 -4.970072 1 0.0
-13.044292 -0.959904 1 0.0
-6.679992 -1.225279 1 0.0
-24.466625 -3.618039 1 0.0
-9.054991 -1.456522 1 0.0
-3.278362 -3.278362 1 0.0
-14.036493 -1.623161 1 0.0
-29.866061 -1.197355 1 0.0
-0.866974 -0.697403 1 0.0
-2.453728 -1.107049 1 0.0
-1.48165 -0.814995 1 0.0
-1.944879 -0.908437 1 0.0
-0.998988 -0.738213 1 0.0
-0.935003 -0.935003 1 0.0
-0.761893 -0.761893 1 0.0
-7.36019 -3.689833 1 0.0
-11.546067 -0.721602 1 0.0
-0.747684 -0.747684 1 0.0
-4.002519 -0.920653 1 0.0
-0.490561 -0.490561 1 0.0
-0.715176 -0.715176 1 0.0
-1.008859 -1.008859 1 0.0
-3.691701 -3.691701 1 0.0
-1.76204 -0.451181 1 0.0
-1.031085 -0.870641 1 0.0
-1.948495 -1.605021 1 0.0
-1.425922 -1.425922 1 0.0
-2.304668 -0.270402 1 0.0
-0.205045 -0.205045 1 0.0
-1.265767 -1.048321 1 0.0
-1.199102 -0.913616 1 0.0
-6.411914 -4.848751 1 0.0
-2.490014 -2.490014 1 0.0
-2.23028 -2.23028 1 0.0
-4.836468 -4.836468 1 0.0
-1.684224 -0.737633 1 0.0
-1.061994 -0.718904 1 0.0
-1.88429 -1.35759 1 0.0
-1.984194 -1.52033 1 0.0
-1.249454 -1.033211 1 0.0
-0.650142 -0.650142 1 0.0
-0.27775 -0.27775 1 0.0
-2.924057 -2.924057 1 0.0
-4.064987 -4.064987 1 0.0
-2.323994 -1.008214 1 0.0
-1.171373 -0.702604 1 0.0
-2.144454 -2.144454 1 0.0
-1.982701 -1.982701 1 0.0
-4.305019 -0.729309 1 0.0
-4.702962 -2.315355 1 0.0
-1.939863 -1.021985 1 0.0
-2.21143 -1.162329 1 0.0
-1.204592 -1.204592 1 0.0
-0.071309 -0.071309 1 0.0
-5.84506 -3.092554 1 0.0
-2.42903 -0.444938 1 0.0
-1.267104 -0.832869 1 0.0
-2.578934 -2.045548 1 0.0
-10.717712 -4.628583 1 0.0
-6.006589 -6.006589 1 0.0
-0.775814 -0.775814 1 0.0
-3.280259 -3.280259 1 0.0
-1.550662 -1.550662 1 0.0
-0.258777 -0.258777 1 0.0
-2.914269 -1.236377 1 0.0
-1.561686 -1.561686 1 0.0
-4.249254 -2.103218 1 0.0
-4.695288 -4.695288 1 0.0
-3.35502 -2.22828 1 0.0
-1.113168 -0.477334 1 0.0
-1.456978 -1.456978 1 0.0
-3.28196 -3.28196 1 0.0
-1.330436 -0.817359 1 0.0
-3.503276 -0.753028 1 0.0
-2.760472 -0.960511 1 0.0
-2.149144 -1.038373 1 0.0
-3.144298 -1.038389 1 0.0
-2.025945 -1.56194 1 0.0
-1.113168 -0.899455 1 0.0
-1.982701 -0.462142 1 0.0
-0.241684 -0.241684 1 0.0
-1.833717 -0.789328 1 0.0
-0.788635 -0.715764 1 0.0
-1.024325 -1.024325 1 0.0
-1.274734 -0.815319 1 0.0
-0.853007 -0.70162 1 0.0
-0.959769 -0.736203 1 0.0
-3.593796 -2.65017 1 0.0
-4.676671 -3.931269 1 0.0
-3.337749 -1.704336 1 0.0
-1.808473 -1.686487 1 0.0
-1.773682 -1.773682 1 0.0
-3.658375 -3.658375 1 0.0
-2.274018 -2.274018 1 0.0
-1.493495 -1.261299 1 0.0
-7.194877 -3.168438 1 0.0
-1.106271 -0.886619 1 0.0
-0.695825 -0.695825 1 0.0
-3.310141 -3.181443 1 0.0
-1.201014 -0.765707 1 0.0
-2.277492 -2.277492 1 0.0
-2.430109 -0.958789 1 0.0
-7.236575 -1.199536 1 0.0
-1.649881 -1.649881 1 0.0
-1.311928 -1.250852 1 0.0
-1.842613 -1.051263 1 0.0
-0.453883 -0.453883 1 0.0
-3.189792 -3.189792 1 0.0
-2.248719 -2.248719 1 0.0
-1.162292 -0.789353 1 0.0
-0.959565 -0.959565 1 0.0
-1.337051 -1.337051 1 0.0
-9.106457 -1.030415 1 0.0
-2.76674 -0.74188 1 0.0
-6.391321 -0.774078 1 0.0
-3.363272 -1.240474 1 0.0
-0.698086 -0.698086 1 0.0
-0.650142 -0.650142 1 0.0
-2.003832 -2.003832 1 0.0
-6.75248 -4.767436 1 0.0
-0.998988 -0.868034 1 0.0
-1.013268 -0.857339 1 0.0
-1.520615 -1.417058 1 0.0
-0.77313 -0.77313 1 0.0
-0.233245 -0.233245 1 0.0
-0.282206 -0.282206 1 0.0
-1.618775 -1.618775 1 0.0
-3.808496 -2.659177 1 0.0
-1.867494 -1.347309 1 0.0
-2.300674 -2.164311 1 0.0
-1.55095 -1.55095 1 0.0
-2.755423 -2.755423 1 0.0
-0.590698 -0.590698 1 0.0
-2.279724 -2.279724 1 0.0
-2.11993 -2.11993 1 0.0
-1.104865 -1.104865 1 0.0
-0.832025 -0.24029 1 0.0
-7.766998 -1.065358 1 0.0
-2.479784 -0.911463 1 0.0
-1.172259 -0.776785 1 0.0
-31.796773 -0.8178 1 0.0
-0.553939 -0.553939 1 0.0
-7.345257 -0.985267 1 0.0
-1.622867 -1.622867 1 0.0
-0.895729 -0.781295 1 0.0
-3.905254 -0.973247 1 0.0
-0.340991 -0.340991 1 0.0
-1.44102 -0.788704 1 0.0
-2.798564 -0.517579 1 0.0
-2.098851 -2.098851 1 0.0
-1.111479 -1.111479 1 0.0
-2.333469 -0.862028 1 0.0
-0.340991 -0.340991 1 0.0
-0.930948 -0.930948 1 0.0
-0.868814 -0.713514 1 0.0
-1.198381 -0.29824 1 0.0
-2.004586 -2.004586 1 0.0
-2.17031 -0.892415 1 0.0
-5.54925 -1.178851 1 0.0
-6.531683 -0.794866 1 0.0
-0.306498 -0.306498 1 0.0
-3.356462 -3.356462 1 0.0
-1.590874 -0.458893 1 0.0
-2.50188 -2.50188 1 0.0
-1.144658 -1.144658 1 0.0
-0.409211 -0.409211 1 0.0
-0.929244 -0.929244 1 0.0
-1.075567 -1.075567 1 0.0
-20.304111 -1.413271 1 0.0
-1.007995 -1.007995 1 0.0
-2.789857 -0.892841 1 0.0
-2.570417 -0.445036 1 0.0
-0.754677 -0.754677 1 0.0
-1.869799 -1.344161 1 0.0
-2.932633 -2.932633 1 0.0
-2.06857 -2.06857 1 0.0
-1.615891 -0.89068 1 0.0
-1.099195 -0.871855 1 0.0
-1.798492 -0.943671 1 0.0
-1.337051 -1.337051 1 0.0
-10.587279 -0.906286 1 0.0
-0.961367 -0.447289 1 0.0
-4.350045 -1.435554 1 0.0
-0.609922 -0.609922 1 0.0
-0.569372 -0.190402 1 0.0
-3.503276 -0.747542 1 0.0
-7.115457 -7.115457 1 0.0
-5.053258 -0.907978 1 0.0
-6.907806 -1.275811 1 0.0
-15.654255 -0.809689 1 0.0
-1.951135 -0.522955 1 0.0
-0.807495 -0.305667 1 0.0
-2.347333 -2.347333 1 0.0
-0.898962 -0.898962 1 0.0
-1.611011 -1.611011 1 0.0
-1.51813 -0.697768 1 0.0
-1.76204 -0.307093 1 0.0
-3.190059 -0.765784 1 0.0
-1.611011 -1.611011 1 0.0
-4.758537 -1.36337 1 0.0
-0.147603 -0.147603 1 0.0
-6.320097 -1.371038 1 0.0
-3.033573 -1.245125 1 0.0
-3.353449 -1.209548 1 0.0
-0.687068 -0.687068 1 0.0
-0.937986 -0.460554 1 0.0
-2.667826 -2.667826 1 0.0
-0.949334 -0.949334 1 0.0
-2.755423 -2.755423 1 0.0
-0.874681 -0.461794 1 0.0
-2.583361 -2.583361 1 0.0
-7.515427 -0.694704 1 0.0
-2.00145 -0.611249 1 0.0
-2.667826 -2.667826 1 0.0
-1.204592 -0.443355 1 0.0
-1.768801 -1.768801 1 0.0
-6.685413 -1.412265 1 0.0
-1.466459 -0.335952 1 0.0
-1.594437 -0.455329 1 0.0
-4.458903 -1.372606 1 0.0
-24.886108 -1.106985 1 0.0
-8.146318 -8.146318 1 0.0
-2.667826 -2.667826 1 0.0
-5.596817 -0.700282 1 0.0
-11.33239 -2.408001 1 0.0
-2.755423 -2.755423 1 0.0
-5.084604 -5.084604 1 0.0
-10.300959 -10.300959 1 0.0
-4.760675 -4.760675 1 0.0
-1.293483 -1.293483 1 0.0
-2.244025 -0.955094 1 0.0
-11.057878 -1.770182 1 0.0
-11.323039 -0.796082 1 0.0
-1.025753 -0.823641 1 0.0
-1.737632 -1.737632 1 0.0
-1.524811 -1.490986 1 0.0
-8.917566 -3.851327 1 0.0
-1.714307 -0.776077 1 0.0
-7.719634 -1.035444 1 0.0
-1.337073 -0.726702 1 0.0
-0.702315 -0.702315 1 0.0
-1.207718 -0.785864 1 0.0
-2.134951 -0.515763 1 0.0
-1.78602 -1.78602 1 0.0
-1.305723 -1.305723 1 0.0
-1.623641 -1.442899 1 0.0
-2.896421 -0.895513 1 0.0
-1.171831 -1.171831 1 0.0
-2.480116 -2.480116 1 0.0
-2.0928 -0.85097 1 0.0
-0.845757 -0.845757 1 0.0
-2.776415 -1.01574 1 0.0
-0.261132 -0.261132 1 0.0
-0.77361 -0.77361 1 0.0
-4.998156 -2.720641 1 0.0
-1.052559 -1.052559 1 0.0
-2.309918 -1.916566 1 0.0
-0.781021 -0.760756 1 0.0
-1.954881 -1.039628 1 0.0
-1.909629 -1.384121 1 0.0
-0.787455 -0.787455 1 0.0
-3.961241 -0.907364 1 0.0
-1.308732 -1.236379 1 0.0
-1.218445 -0.782149 1 0.0
-1.58843 -0.820906 1 0.0
-0.706401 -0.706401 1 0.0
-3.014264 -0.987409 1 0.0
-0.821993 -0.821993 1 0.0
-6.780563 -1.520995 1 0.0
-0.751508 -0.751508 1 0.0
-1.830393 -0.740978 1 0.0
-3.18298 -0.939276 1 0.0
-2.757376 -1.796113 1 0.0
-3.627439 -1.398452 1 0.0
-5.291559 -1.458151 1 0.0
-3.654365 -1.877522 1 0.0
-0.735616 -0.735616 1 0.0
-2.030157 -0.695377 1 0.0
-2.428741 -1.455795 1 0.0
-1.847803 -1.051252 1 0.0
-4.623623 -0.924367 1 0.0
-2.02883 -1.317812 1 0.0
-2.910336 -0.839507 1 0.0
-2.664438 -1.591915 1 0.0
-2.486367 -1.430186 1 0.0
-0.54206 -0.54206 1 0.0
-6.832298 -1.629921 1 0.0
-3.029303 -1.887079 1 0.0
-1.476079 -1.101391 1 0.0
-2.426188 -1.743749 1 0.0
-10.726718 -4.942938 1 0.0
-3.351641 -1.181737 1 0.0
-1.383041 -0.841378 1 0.0
-2.198383 -0.71353 1 0.0
-0.571379 -0.571379 1 0.0
-7.52257 -1.831858 1 0.0
-7.507212 -3.034253 1 0.0
-1.110566 -0.745393 1 0.0
-1.559699 -1.180346 1 0.0
-3.260584 -1.39632 1 0.0
-0.972479 -0.972479 1 0.0
-0.851405 -0.851405 1 0.0
-0.49812 -0.49812 1 0.0
-1.696368 -1.696368 1 0.0
-1.346803 -0.972682 1 0.0
-2.311637 -2.311637 1 0.0
-1.028103 -1.028103 1 0.0
-6.382378 -2.716807 1 0.0
-6.739811 -3.557135 1 0.0
-1.690842 -1.685685 1 0.0
-3.152364 -1.802872 1 0.0
-2.708916 -1.373424 1 0.0
-2.107806 -0.841111 1 0.0
-7.301962 -3.253982 1 0.0
-1.835243 -0.471168 1 0.0
-2.508989 -0.867217 1 0.0
-0.142985 -0.142985 1 0.0
-0.573383 -0.573383 1 0.0
-2.31009 -0.945943 1 0.0
-1.79315 -0.474854 1 0.0
-0.958574 -0.958574 1 0.0
-4.336181 -2.718862 1 0.0
-0.793555 -0.793555 1 0.0
-0.841289 -0.767833 1 0.0
-3.181876 -1.177647 1 0.0
-1.02982 -0.766277 1 0.0
-1.642086 -0.71696 1 0.0
-2.185878 -1.377955 1 0.0
-1.816289 -1.784607 1 0.0
-1.390309 -1.024555 1 0.0
-1.186126 -1.07887 1 0.0
-0.769878 -0.769878 1 0.0
-3.358539 -1.286628 1 0.0
-1.473008 -1.473008 1 0.0
-5.300894 -2.04068 1 0.0
-2.070825 -1.951899 1 0.0
-0.800505 -0.269892 1 0.0
-6.008907 -2.667842 1 0.0
-6.208622 -2.972016 1 0.0
-2.479186 -1.182521 1 0.0
-6.988073 -6.988073 1 0.0
-1.893687 -0.822637 1 0.0
-5.293096 -3.240093 1 0.0
-0.920415 -0.920415 1 0.0
-1.965713 -1.136255 1 0.0
-1.846822 -0.425913 1 0.0
-5.984508 -1.314901 1 0.0
-2.266283 -1.092226 1 0.0
-1.327822 -0.46695 1 0.0
-3.760563 -0.874484 1 0.0
-0.960644 -0.960644 1 0.0
-3.941418 -1.356529 1 0.0
-1.763913 -1.763913 1 0.0
-2.166963 -2.166963 1 0.0
-0.99521 -0.99521 1 0.0
-0.953976 -0.953976 1 0.0
-1.678617 -1.678617 1 0.0
-2.491203 -0.878098 1 0.0
-4.448152 -0.702395 1 0.0
-6.821959 -3.975865 1 0.0
-1.655859 -0.612892 1 0.0
-3.107389 -2.101785 1 0.0
-3.92996 -1.884772 1 0.0
-6.205041 -6.205041 1 0.0
-2.009174 -1.350718 1 0.0
-9.794616 -0.846231 1 0.0
-2.186638 -1.091602 1 0.0
-24.215624 -0.942326 1 0.0
-3.193825 -1.889374 1 0.0
-2.951178 -1.504727 1 0.0
-1.372453 -1.101681 1 0.0
-3.567776 -1.59557 1 0.0
-1.835243 -0.727763 1 0.0
-2.519375 -0.199564 1 0.0
-0.070026 -0.070026 1 0.0
-3.547274 -3.547274 1 0.0
-0.612172 -0.612172 1 0.0
-2.382151 -0.738622 1 0.0
-3.198984 -1.93863 1 0.0
-0.366593 -0.366593 1 0.0
-3.601026 -1.337637 1 0.0
-0.967685 -0.967685 1 0.0
-0.663532 -0.663532 1 0.0
-0.702054 -0.702054 1 0.0
-1.178074 -0.885023 1 0.0
-1.017219 -1.017219 1 0.0
-1.854823 -1.43275 1 0.0
-1.394932 -1.077431 1 0.0
-0.140468 -0.140468 1 0.0
-2.345838 -1.840229 1 0.0
-0.512269 -0.512269 1 0.0
-2.922658 -0.792792 1 0.0
-1.870687 -0.946289 1 0.0
-1.763913 -1.763913 1 0.0
-16.465278 -2.050191 1 0.0
-0.457016 -0.457016 1 0.0
-3.409438 -1.529481 1 0.0
-1.000616 -0.850966 1 0.0
-0.423243 -0.423243 1 0.0
-4.550493 -4.029324 1 0.0
-0.697872 -0.697872 1 0.0
-5.721647 -4.496333 1 0.0
-1.763487 -1.664141 1 0.0
-1.518932 -0.856845 1 0.0
-1.120598 -1.120598 1 0.0
-2.349307 -1.460772 1 0.0
-3.107389 -1.44381 1 0.0
-0.802162 -0.802162 1 0.0
-2.636744 -1.337817 1 0.0
-2.69651 -1.922823 1 0.0
-0.374995 -0.374995 1 0.0
-0.761404 -0.761404 1 0.0
-0.612172 -0.612172 1 0.0
-1.930147 -1.444819 1 0.0
-4.947312 -1.535157 1 0.0
-3.164416 -1.336571 1 0.0
-2.499923 -0.949745 1 0.0
-2.141936 -2.141936 1 0.0
-0.280974 -0.280974 1 0.0
-1.513038 -1.513038 1 0.0
-1.172287 -0.845171 1 0.0
-2.361306 -1.035008 1 0.0
-1.024135 -1.024135 1 0.0
-1.027926 -1.027926 1 0.0
-0.407122 -0.407122 1 0.0
-1.564296 -1.195088 1 0.0
-15.259146 -1.820499 1 0.0
-9.09017 -0.733753 1 0.0
-3.22909 -1.44729 1 0.0
-4.288874 -2.211819 1 0.0
-14.019639 -1.396065 1 0.0
-144.614228 -1.893166 1 0.0
-2.251375 -1.250612 1 0.0
-3.137529 -1.425462 1 0.0
-0.882841 -0.882841 1 0.0
-0.584574 -0.584574 1 0.0
-0.729245 -0.729245 1 0.0
-0.852659 -0.727505 1 0.0
-0.934614 -0.934614 1 0.0
-0.655671 -0.655671 1 0.0
-0.893772 -0.893772 1 0.0
-1.500768 -0.998962 1 0.0
-1.695829 -1.045963 1 0.0
-3.168537 -1.52628 1 0.0
-1.223774 -0.826701 1 0.0
-6.989935 -6.989935 1 0.0
-2.313672 -2.313672 1 0.0
-2.304238 -2.304238 1 0.0
-2.04412 -2.04412 1 0.0
-4.984895 -2.488519 1 0.0
-2.645217 -2.645217 1 0.0
-3.845374 -3.845374 1 0.0
-5.356263 -1.018498 1 0.0
-1.076032 -1.076032 1 0.0
-0.816187 -0.816187 1 0.0
-24.431637 -1.698903 1 0.0
-8.890302 -0.793438 1 0.0
-0.179843 -0.179843 1 0.0
-0.283565 -0.283565 1 0.0
-1.154966 -0.973987 1 0.0
-2.079395 -0.775314 1 0.0
-6.45072 -6.45072 1 0.0
-0.953257 -0.953257 1 0.0
-1.105428 -1.035518 1 0.0
-0.49727 -0.49727 1 0.0
-26.546487 -1.895163 1 0.0
-1.69496 -1.407851 1 0.0
-0.753591 -0.348345 1 0.0
-0.512269 -0.512269 1 0.0
-0.934227 -0.934227 1 0.0
-1.076032 -0.817833 1 0.0
-4.308586 -0.939752 1 0.0
-0.431429 -0.414701 1 0.0
-0.612172 -0.612172 1 0.0
-2.428741 -1.230084 1 0.0
-1.011319 -0.775168 1 0.0
-1.357784 -1.357784 1 0.0
-0.640904 -0.498423 1 0.0
-4.276881 -4.017614 1 0.0
-6.968427 -1.508896 1 0.0
-0.710901 -0.710901 1 0.0
-16.063253 -1.266397 1 0.0
-2.407071 -0.882563 1 0.0
-2.62775 -0.725049 1 0.0
-2.065245 -1.46629 1 0.0
-2.349613 -2.349613 1 0.0
-0.749907 -0.749907 1 0.0
-1.285911 -1.285911 1 0.0
-0.54206 -0.54206 1 0.0
-0.423243 -0.423243 1 0.0
-5.686603 -5.686603 1 0.0
-0.402641 -0.402641 1 0.0
-1.104469 -1.104469 1 0.0
-0.702054 -0.702054 1 0.0
-0.261132 -0.261132 1 0.0
-3.167103 -2.038248 1 0.0
-2.1955 -0.788277 1 0.0
-2.775982 -0.82372 1 0.0
-3.804582 -2.922928 1 0.0
-0.94811 -0.393911 1 0.0
-1.225618 -1.213952 1 0.0
-1.025753 -1.025753 1 0.0
-2.589273 -2.589273 1 0.0
-3.235028 -3.235028 1 0.0
-1.919466 -1.69949 1 0.0
-0.573383 -0.573383 1 0.0
-5.947356 -0.996634 1 0.0
-1.072102 -0.976742 1 0.0
-5.419228 -5.419228 1 0.0
-6.773144 -6.773144 1 0.0
-7.621295 -0.9401 1 0.0
-0.737135 -0.694477 1 0.0
-0.800505 -0.800505 1 0.0
-1.10462 -0.978705 1 0.0
-1.847777 -1.847777 1 0.0
-0.874517 -0.874517 1 0.0
-0.49727 -0.49727 1 0.0
-0.905896 -0.905896 1 0.0
-3.409438 -1.979959 1 0.0
-2.859813 -2.859813 1 0.0
-4.043632 -1.551089 1 0.0
-6.306566 -0.907617 1 0.0
-6.099841 -6.099841 1 0.0
-0.49727 -0.49727 1 0.0
-1.281714 -0.893553 1 0.0
-0.751508 -0.751508 1 0.0
-0.737135 -0.737135 1 0.0
-0.752188 -0.632724 1 0.0
-0.751508 -0.751508 1 0.0
-2.535217 -2.143008 1 0.0
-0.571379 -0.571379 1 0.0
-1.156804 -1.156804 1 0.0
-0.432155 -0.432155 1 0.0
-1.882471 -1.328751 1 0.0
-0.179843 -0.179843 1 0.0
-0.584574 -0.225197 1 0.0
-1.183387 -0.83537 1 0.0
-0.655671 -0.655671 1 0.0
-2.461497 -1.479825 1 0.0
-1.427814 -1.427814 1 0.0
-2.24333 -2.24333 1 0.0
-2.625593 -0.902858 1 0.0
-1.025824 -0.863255 1 0.0
-0.987904 -0.987904 1 0.0
-0.225252 -0.225252 1 0.0
-0.702054 -0.702054 1 0.0
-1.090959 -0.712898 1 0.0
-1.469122 -1.469122 1 0.0
-1.69496 -1.69496 1 0.0
-1.374476 -1.374476 1 0.0
-3.064977 -3.064977 1 0.0
-1.458222 -1.327439 1 0.0
-0.349106 -0.349106 1 0.0
-0.615678 -0.615678 1 0.0
-5.787578 -5.787578 1 0.0
-1.87304 -1.87304 1 0.0
-1.194113 -1.194113 1 0.0
-1.918896 -1.918896 1 0.0
-0.752188 -0.752188 1 0.0
-0.741244 -0.741244 1 0.0
-3.44312 -3.44312 1 0.0
-1.125329 -1.125329 1 0.0
-0.926147 -0.739826 1 0.0
-11.342344 -1.160115 1 0.0
-0.702054 -0.702054 1 0.0
-2.885385 -2.885385 1 0.0
-2.052263 -2.052263 1 0.0
-1.382155 -1.382155 1 0.0
-4.596305 -4.596305 1 0.0
-1.397202 -0.733677 1 0.0
-0.987904 -0.755548 1 0.0
-0.845757 -0.368782 1 0.0
-0.812789 -0.812789 1 0.0
-2.965628 -0.759598 1 0.0
-4.448152 -0.590484 1 0.0
-0.142985 -0.142985 1 0.0
-0.937698 -0.937698 1 0.0
-1.336868 -0.909182 1 0.0
-3.682901 -1.07526 1 0.0
-0.573383 -0.573383 1 0.0
-4.001426 -4.001426 1 0.0
-0.571379 -0.571379 1 0.0
-0.432155 -0.432155 1 0.0
-2.888331 -2.888331 1 0.0
-1.052559 -1.052559 1 0.0
-0.225252 -0.225252 1 0.0
-1.327822 -0.475659 1 0.0
-0.280974 -0.280974 1 0.0
-0.75225 -0.748701 1 0.0
-3.22909 -1.508718 1 0.0
-5.203865 -1.050779 1 0.0
-1.10462 -1.014386 1 0.0
-1.156618 -1.156618 1 0.0
-3.44312 -0.614475 1 0.0
-1.194113 -1.194113 1 0.0
-3.703528 -0.751364 1 0.0
-0.905896 -0.905896 1 0.0
-1.900884 -1.525029 1 0.0
-0.396319 -0.35564 1 0.0
-1.763913 -1.763913 1 0.0
-3.058264 -0.91285 1 0.0
-0.283565 -0.283565 1 0.0
-1.097671 -0.420049 1 0.0
-3.44312 -3.44312 1 0.0
-1.00344 -1.00344 1 0.0
-1.042961 -1.042961 1 0.0
-0.45182 -0.45182 1 0.0
-0.571379 -0.571379 1 0.0
-0.966848 -0.966848 1 0.0
-1.403491 -0.778686 1 0.0
-0.984355 -0.984355 1 0.0
-2.822271 -1.065988 1 0.0
-0.209063 -0.209063 1 0.0
-4.542271 -4.542271 1 0.0
-0.303548 -0.303548 1 0.0
-0.45182 -0.45182 1 0.0
-0.670644 -0.670644 1 0.0
-4.00879 -3.241723 1 0.0
-0.702054 -0.702054 1 0.0
-1.749266 -0.556032 1 0.0
-1.53103 -1.53103 1 0.0
-0.683512 -0.683512 1 0.0
-1.58843 -1.067523 1 0.0
-12.18123 -1.162914 1 0.0
-2.515599 -2.515599 1 0.0
-0.622906 -0.396002 1 0.0
-1.125329 -1.125329 1 0.0
-0.606306 -0.537166 1 0.0
-0.920415 -0.920415 1 0.0
-0.905896 -0.905896 1 0.0
-2.052263 -2.052263 1 0.0
-1.746667 -1.366065 1 0.0
-1.104469 -1.104469 1 0.0
-3.435237 -0.920957 1 0.0
-0.905896 -0.905896 1 0.0
-5.927871 -1.401797 1 0.0
-2.879771 -2.879771 1 0.0
-0.432155 -0.432155 1 0.0
-0.845757 -0.845757 1 0.0
-1.93034 -0.485636 1 0.0
-4.657728 -1.203138 1 0.0
-3.574162 -3.574162 1 0.0
-1.473008 -1.473008 1 0.0
-2.690359 -2.690359 1 0.0
-3.02543 -0.750121 1 0.0
-1.229107 -1.229107 1 0.0
-2.24333 -2.24333 1 0.0
-0.702054 -0.702054 1 0.0
-1.918896 -1.918896 1 0.0
-0.71543 -0.71543 1 0.0
-5.845912 -5.845912 1 0.0
-3.858811 -1.554576 1 0.0
-6.792795 -6.792795 1 0.0
-6.792795 -6.792795 1 0.0
-2.056219 -2.056219 1 0.0
-1.524468 -0.998674 1 0.0
-2.785813 -0.836797 1 0.0
-0.824869 -0.824869 1 0.0
-4.766048 -0.980158 1 0.0
-0.976044 -0.976044 1 0.0
-2.894459 -2.391565 1 0.0
-0.837092 -0.547175 1 0.0
-1.272239 -0.781021 1 0.0
-10.253266 -3.673591 1 0.0
-4.507595 -1.967558 1 0.0
-3.148315 -0.861076 1 0.0
-1.425542 -0.836336 1 0.0
-1.110115 -0.840328 1 0.0
-2.187578 -2.187578 1 0.0
-0.825699 -0.825699 1 0.0
-1.399188 -1.399188 1 0.0
-2.536377 -2.305288 1 0.0
-1.229105 -1.229105 1 0.0
-1.222125 -0.959694 1 0.0
-1.900959 -1.197327 1 0.0
-1.742296 -1.024929 1 0.0
-2.408763 -2.408763 1 0.0
-0.252388 -0.252388 1 0.0
-1.172369 -1.172369 1 0.0
-3.657233 -1.474135 1 0.0
-0.718838 -0.718838 1 0.0
-2.703494 -0.826426 1 0.0
-12.486264 -1.748646 1 0.0
-3.572538 -1.240918 1 0.0
-1.460282 -0.93112 1 0.0
-3.746732 -1.737356 1 0.0
-0.39188 -0.39188 1 0.0
-2.840709 -0.789657 1 0.0
-2.211987 -1.251482 1 0.0
-1.078354 -0.83018 1 0.0
-1.504475 -1.040616 1 0.0
-2.08143 -1.730148 1 0.0
-0.83991 -0.83991 1 0.0
-0.922908 -0.762089 1 0.0
-1.553896 -0.926447 1 0.0
-0.602512 -0.602512 1 0.0
-2.160351 -2.160351 1 0.0
-5.089284 -2.247737 1 0.0
-6.662717 -4.176237 1 0.0
-2.67196 -1.97182 1 0.0
-2.319508 -2.319508 1 0.0
-2.570067 -0.83099 1 0.0
-1.037591 -0.798351 1 0.0
-2.787019 -2.636557 1 0.0
-0.509121 -0.478758 1 0.0
-2.746052 -1.012535 1 0.0
-0.52278 -0.52278 1 0.0
-11.711421 -2.626266 1 0.0
-1.840365 -0.846386 1 0.0
-2.574509 -0.530421 1 0.0
-1.033256 -0.743166 1 0.0
-0.754054 -0.412622 1 0.0
-0.396778 -0.396778 1 0.0
-1.098457 -1.047987 1 0.0
-5.496309 -3.314206 1 0.0
-2.682545 -2.37912 1 0.0
-0.837092 -0.837092 1 0.0
-2.339907 -2.138924 1 0.0
-4.553808 -3.563867 1 0.0
-2.238958 -1.212882 1 0.0
-0.975833 -0.715948 1 0.0
-0.192431 -0.192431 1 0.0
-0.837092 -0.837092 1 0.0
-2.324545 -1.06678 1 0.0
-0.575416 -0.575416 1 0.0
-3.138564 -3.138564 1 0.0
-2.214827 -1.562857 1 0.0
-9.131934 -1.16114 1 0.0
-0.739153 -0.739153 1 0.0
-5.782227 -1.914514 1 0.0
-3.083143 -3.083143 1 0.0
-0.905404 -0.905404 1 0.0
-4.06601 -3.141556 1 0.0
-5.748326 -5.748326 1 0.0
-7.581392 -5.2455 1 0.0
-0.740217 -0.69412 1 0.0
-1.714066 -0.582664 1 0.0
-2.163203 -2.163203 1 0.0
-1.245282 -1.119791 1 0.0
-3.186154 -1.506077 1 0.0
-4.618574 -1.563555 1 0.0
-0.912941 -0.912941 1 0.0
-3.268571 -1.778998 1 0.0
-2.729422 -2.729422 1 0.0
-1.675657 -0.80241 1 0.0
-0.705064 -0.705064 1 0.0
-0.737713 -0.737713 1 0.0
-2.569939 -1.098474 1 0.0
-2.802479 -0.843682 1 0.0
-3.896421 -2.791498 1 0.0
-0.575416 -0.360106 1 0.0
-2.440184 -1.215702 1 0.0
-1.05773 -0.80274 1 0.0
-2.328892 -1.448074 1 0.0
-2.799279 -2.799279 1 0.0
-7.437307 -2.590109 1 0.0
-1.038721 -1.038721 1 0.0
-0.489266 -0.489266 1 0.0
-1.443144 -0.755499 1 0.0
-1.604827 -0.770726 1 0.0
-4.190685 -4.190685 1 0.0
-0.884791 -0.884791 1 0.0
-2.128764 -2.128764 1 0.0
-3.230861 -0.183352 1 0.0
-1.532626 -1.532626 1 0.0
-3.770507 -1.542056 1 0.0
-0.422539 -0.422539 1 0.0
-2.469681 -0.59385 1 0.0
-1.09672 -1.09672 1 0.0
-1.33644 -1.33644 1 0.0
-3.592718 -1.08689 1 0.0
-2.282438 -1.37644 1 0.0
-2.672962 -0.799487 1 0.0
-0.948077 -0.948077 1 0.0
-3.365532 -0.930036 1 0.0
-1.528324 -0.472552 1 0.0
-2.688504 -1.936644 1 0.0
-0.073775 -0.073775 1 0.0
-0.746355 -0.746355 1 0.0
-6.41016 -1.910285 1 0.0
-4.728529 -4.728529 1 0.0
-10.089729 -3.347761 1 0.0
-0.810776 -0.810776 1 0.0
-1.883445 -1.883445 1 0.0
-2.172042 -2.015846 1 0.0
-3.795862 -2.743426 1 0.0
-0.758032 -0.758032 1 0.0
-0.377848 -0.377848 1 0.0
-0.211447 -0.211447 1 0.0
-0.713496 -0.713496 1 0.0
-1.207861 -1.07336 1 0.0
-0.953855 -0.652027 1 0.0
-4.079136 -1.473063 1 0.0
-11.350273 -2.414622 1 0.0
-0.66902 -0.66902 1 0.0
-0.92029 -0.519435 1 0.0
-2.669227 -1.003192 1 0.0
-1.231016 -1.231016 1 0.0
-4.368365 -4.368365 1 0.0
-4.326123 -4.326123 1 0.0
-2.300607 -0.761841 1 0.0
-0.897745 -0.753886 1 0.0
-2.491479 -2.202886 1 0.0
-3.408878 -1.055728 1 0.0
-1.21973 -1.21973 1 0.0
-1.585124 -1.585124 1 0.0
-1.116946 -1.116946 1 0.0
-1.139739 -0.827028 1 0.0
-0.317359 -0.260866 1 0.0
-2.38886 -0.183328 1 0.0
-2.546313 -2.461334 1 0.0
-5.297895 -1.573945 1 0.0
-3.508193 -0.910188 1 0.0
-1.33644 -1.33644 1 0.0
-0.8817 -0.8817 1 0.0
-1.247971 -1.247971 1 0.0
-0.408303 -0.346742 1 0.0
-2.24103 -1.00408 1 0.0
-3.197077 -0.873353 1 0.0
-1.670885 -0.726711 1 0.0
-0.62415 -0.62415 1 0.0
-0.504446 -0.504446 1 0.0
-1.389807 -0.950909 1 0.0
-2.366159 -2.366159 1 0.0
-3.29685 -3.29685 1 0.0
-0.52278 -0.52278 1 0.0
-3.503619 -1.070068 1 0.0
-1.307019 -1.120965 1 0.0
-1.476297 -0.491559 1 0.0
-3.040377 -1.303709 1 0.0
-11.01033 -1.299952 1 0.0
-1.297874 -1.297874 1 0.0
-0.235217 -0.235217 1 0.0
-4.146921 -1.356646 1 0.0
-1.377214 -0.76559 1 0.0
-3.95173 -1.665381 1 0.0
-0.464013 -0.464013 1 0.0
-0.351167 -0.351167 1 0.0
-5.015983 -5.015983 1 0.0
-0.736745 -0.736745 1 0.0
-1.14611 -1.14611 1 0.0
-1.837705 -1.3025 1 0.0
-0.718217 -0.718217 1 0.0
-0.207788 -0.207788 1 0.0
-4.684889 -4.684889 1 0.0
-1.884505 -1.277652 1 0.0
-0.550452 -0.550452 1 0.0
-4.002469 -4.002469 1 0.0
-2.935808 -2.322094 1 0.0
-1.262549 -1.172484 1 0.0
-1.670885 -1.169 1 0.0
-2.345664 -0.974601 1 0.0
-1.206409 -0.825848 1 0.0
-0.689624 -0.689624 1 0.0
-0.743738 -0.743738 1 0.0
-0.561326 -0.561326 1 0.0
-0.406391 -0.406391 1 0.0
-1.167608 -1.167608 1 0.0
-0.493663 -0.493663 1 0.0
-2.965151 -0.872421 1 0.0
-3.301105 -3.301105 1 0.0
-4.050579 -1.53584 1 0.0
-2.23037 -0.83208 1 0.0
-0.646514 -0.646514 1 0.0
-1.14611 -0.561012 1 0.0
-0.408303 -0.338969 1 0.0
-2.239877 -2.239877 1 0.0
-4.496528 -1.857406 1 0.0
-0.949755 -0.431916 1 0.0
-2.767547 -2.767547 1 0.0
-1.641404 -1.641404 1 0.0
-0.351167 -0.351167 1 0.0
-1.481014 -1.481014 1 0.0
-3.419572 -1.324418 1 0.0
-1.013061 -0.577774 1 0.0
-2.737768 -1.276613 1 0.0
-1.688941 -0.57062 1 0.0
-2.577663 -2.577663 1 0.0
-0.568765 -0.568765 1 0.0
-0.561326 -0.561326 1 0.0
-7.028332 -1.690851 1 0.0
-4.437063 -4.437063 1 0.0
-3.035505 -0.800012 1 0.0
-1.14611 -1.14611 1 0.0
-7.691574 -1.310704 1 0.0
-2.319508 -2.319508 1 0.0
-3.72853 -1.364817 1 0.0
-2.484963 -0.61722 1 0.0
-5.084988 -5.084988 1 0.0
-5.670545 -5.670545 1 0.0
-0.790204 -0.789355 1 0.0
-18.017726 -4.974223 1 0.0
-4.658573 -1.277858 1 0.0
-1.199543 -0.883683 1 0.0
-0.688244 -0.407135 1 0.0
-2.725405 -2.725405 1 0.0
-1.139678 -1.139678 1 0.0
-3.450028 -3.450028 1 0.0
-0.511282 -0.511282 1 0.0
-4.342988 -4.342988 1 0.0
-0.343697 -0.343697 1 0.0
-4.094091 -4.094091 1 0.0
-54.400065 -1.19892 1 0.0
-1.766104 -1.766104 1 0.0
-1.140238 -0.488735 1 0.0
-5.051489 -0.913597 1 0.0
-3.775396 -1.75969 1 0.0
-1.135101 -0.748363 1 0.0
-4.959413 -4.959413 1 0.0
-1.05461 -1.05461 1 0.0
-5.785299 -5.785299 1 0.0
-3.737571 -0.568078 1 0.0
-3.024498 -1.121636 1 0.0
-112.604835 -0.964081 1 0.0
-3.730552 -1.260109 1 0.0
-1.915368 -1.094843 1 0.0
-3.938977 -1.076901 1 0.0
-2.2672 -1.064874 1 0.0
-0.814785 -0.735659 1 0.0
-1.921825 -1.921825 1 0.0
-1.186754 -1.186754 1 0.0
-2.352371 -0.984137 1 0.0
-5.725146 -0.985329 1 0.0
-7.711888 -1.366004 1 0.0
-0.870101 -0.870101 1 0.0
-2.003645 -2.003645 1 0.0
-2.858526 -0.758864 1 0.0
-2.195738 -1.153602 1 0.0
-3.572869 -1.090464 1 0.0
-1.112774 -1.112774 1 0.0
-2.642547 -1.225315 1 0.0
-15.857617 -2.805395 1 0.0
-1.006337 -0.975237 1 0.0
-1.501119 -1.255809 1 0.0
-1.285995 -1.285995 1 0.0
-2.766832 -1.69816 1 0.0
-1.338407 -0.834387 1 0.0
-3.092476 -0.719038 1 0.0
-1.044241 -1.044241 1 0.0
-3.103257 -0.960101 1 0.0
-3.258081 -0.862433 1 0.0
-1.17356 -1.17356 1 0.0
-1.22464 -0.758623 1 0.0
-1.610402 -1.610402 1 0.0
-0.973208 -0.878034 1 0.0
-3.759699 -1.01983 1 0.0
-1.225335 -1.225335 1 0.0
-3.788907 -3.788907 1 0.0
-21.1383 -1.131103 1 0.0
-0.37642 -0.37642 1 0.0
-7.105957 -1.115846 1 0.0
-0.750913 -0.750913 1 0.0
-2.983611 -2.058172 1 0.0
-1.581359 -1.581359 1 0.0
-4.556517 -1.098493 1 0.0
-1.916578 -0.32868 1 0.0
-4.185085 -0.891925 1 0.0
-2.474266 -2.474266 1 0.0
-3.124394 -3.124394 1 0.0
-1.722136 -1.319167 1 0.0
-2.56871 -2.56871 1 0.0
-3.008818 -1.141975 1 0.0
-8.11545 -1.095917 1 0.0
-2.120202 -2.120202 1 0.0
-1.494118 -0.547673 1 0.0
-2.319022 -1.45382 1 0.0
-4.448323 -1.141069 1 0.0
-1.915713 -0.711852 1 0.0
-0.571891 -0.389128 1 0.0
-2.89861 -2.66912 1 0.0
-1.628228 -1.038442 1 0.0
-1.109264 -0.833883 1 0.0
-3.420031 -3.017761 1 0.0
-1.596566 -1.596566 1 0.0
-0.761974 -0.761974 1 0.0
-2.097198 -0.988847 1 0.0
-1.848077 -1.848077 1 0.0
-2.40495 -0.85706 1 0.0
-3.703535 -0.721755 1 0.0
-0.404616 -0.404616 1 0.0
-2.912241 -1.523054 1 0.0
-6.987313 -1.327389 1 0.0
-0.566048 -0.566048 1 0.0
-0.267484 -0.267484 1 0.0
-6.935246 -1.74881 1 0.0
-1.687707 -0.757856 1 0.0
-0.620405 -0.620405 1 0.0
-0.793529 -0.793529 1 0.0
-0.545563 -0.545563 1 0.0
-3.733648 -3.733648 1 0.0
-14.909576 -0.939304 1 0.0
-1.84214 -1.662975 1 0.0
-2.312208 -1.494961 1 0.0
-4.570293 -1.164297 1 0.0
-5.983864 -0.864982 1 0.0
-0.527439 -0.527439 1 0.0
-1.76962 -1.359125 1 0.0
-0.712674 -0.424526 1 0.0
-2.593848 -0.64569 1 0.0
-2.257584 -2.257584 1 0.0
-3.173487 -1.343647 1 0.0
-0.882654 -0.882654 1 0.0
-4.690666 -4.690666 1 0.0
-11.768693 -0.774331 1 0.0
-17.950329 -1.467367 1 0.0
-1.43882 -1.43882 1 0.0
-1.276409 -1.000111 1 0.0
-2.606749 -0.717048 1 0.0
-2.734636 -1.118234 1 0.0
-1.202372 -1.202372 1 0.0
-0.990225 -0.990225 1 0.0
-3.862068 -1.239507 1 0.0
-3.757963 -0.630815 1 0.0
-0.413602 -0.413602 1 0.0
-2.760664 -0.527609 1 0.0
-0.358224 -0.358224 1 0.0
-3.405066 -0.877469 1 0.0
-5.571084 -1.351493 1 0.0
-7.462561 -1.094118 1 0.0
-1.917773 -0.646444 1 0.0
-1.327933 -1.327933 1 0.0
-2.485193 -2.485193 1 0.0
-9.479972 -2.280573 1 0.0
-1.042023 -1.042023 1 0.0
-2.967032 -1.327946 1 0.0
-3.886816 -0.729485 1 0.0
-2.074952 -2.074952 1 0.0
-2.356196 -0.652686 1 0.0
-5.179426 -5.179426 1 0.0
-0.84877 -0.84877 1 0.0
-1.801003 -0.787386 1 0.0
-7.203474 -7.203474 1 0.0
-2.14191 -2.14191 1 0.0
-3.166071 -3.166071 1 0.0
-2.471429 -2.471429 1 0.0
-7.771342 -1.000651 1 0.0
-11.925967 -2.605583 1 0.0
-4.392488 -1.441631 1 0.0
-4.584406 -4.584406 1 0.0
-11.919186 -1.242961 1 0.0
-2.504663 -1.336838 1 0.0
-4.7854 -4.7854 1 0.0
-1.158647 -1.158647 1 0.0
-5.69034 -1.010448 1 0.0
-4.1027 -0.932719 1 0.0
-0.181935 -0.181935 1 0.0
-2.969384 -2.969384 1 0.0
-1.909053 -0.638016 1 0.0
-1.352894 -1.058678 1 0.0
-0.977928 -0.357102 1 0.0
-4.213347 -0.820757 1 0.0
-3.400897 -1.319126 1 0.0
-0.946105 -0.946105 1 0.0
-3.813456 -3.813456 1 0.0
-2.009825 -0.988672 1 0.0
-1.920088 -0.782446 1 0.0
-1.203392 -0.711349 1 0.0
-1.527811 -1.240415 1 0.0
-2.193001 -1.352484 1 0.0
-4.115492 -1.450816 1 0.0
-0.679966 -0.679966 1 0.0
-2.810227 -1.398331 1 0.0
-0.156789 -0.156789 1 0.0
-2.661695 -0.874506 1 0.0
-3.198985 -3.198985 1 0.0
-2.462485 -0.872798 1 0.0
-1.446435 -1.446435 1 0.0
-2.658784 -0.225091 1 0.0
-4.327806 -1.27653 1 0.0
-1.51756 -1.51756 1 0.0
-0.770437 -0.770437 1 0.0
-1.184743 -1.184743 1 0.0
-2.481878 -1.142299 1 0.0
-4.102636 -4.102636 1 0.0
-2.31131 -2.31131 1 0.0
-3.290797 -3.290797 1 0.0
-1.456779 -0.33716 1 0.0
-1.656304 -1.656304 1 0.0
-3.111704 -3.111704 1 0.0
-6.084817 -0.591704 1 0.0
-8.652367 -0.96359 1 0.0
-4.323283 -4.323283 1 0.0
-4.543561 -0.931819 1 0.0
-5.919613 -1.361862 1 0.0
-4.285733 -1.158808 1 0.0
-5.345929 -5.345929 1 0.0
-7.033169 -7.033169 1 0.0
-12.387473 -1.982798 1 0.0
-7.359048 -7.359048 1 0.0
-8.559628 -8.559628 1 0.0
-4.668996 -4.668996 1 0.0
-3.670104 -3.670104 1 0.0
-1.647567 -0.992053 1 0.0
-1.969404 -1.014804 1 0.0
-5.414898 -5.414898 1 0.0
-6.353408 -2.353507 1 0.0
-0.998749 -0.818736 1 0.0
-1.029609 -0.973606 1 0.0
-3.077712 -3.077712 1 0.0
-1.030107 -0.812449 1 0.0
-1.561442 -1.561442 1 0.0
-8.106 -8.106 1 0.0
-3.088896 -1.382561 1 0.0
-1.435935 -1.435935 1 0.0
-1.420001 -1.420001 1 0.0
-4.026401 -0.769111 1 0.0
-1.038271 -1.038271 1 0.0
-2.32274 -0.653797 1 0.0
-0.721387 -0.691855 1 0.0
-1.386727 -1.386727 1 0.0
-7.707279 -7.707279 1 0.0
-2.685641 -0.909303 1 0.0
-7.293434 -1.364412 1 0.0
-1.046182 -1.046182 1 0.0
-1.692819 -1.474527 1 0.0
-1.090176 -0.849419 1 0.0
-0.732663 -0.732663 1 0.0
-1.17152 -1.17152 1 0.0
-2.305318 -1.18484 1 0.0
-1.098397 -0.405547 1 0.0
-1.208953 -0.6984 1 0.0
-0.567077 -0.567077 1 0.0
-0.947117 -0.947117 1 0.0
-0.438201 -0.438201 1 0.0
-2.766158 -1.044562 1 0.0
-2.768922 -2.717643 1 0.0
-1.798428 -0.92879 1 0.0
-2.236196 -0.83962 1 0.0
-1.113973 -0.85364 1 0.0
-0.590272 -0.514184 1 0.0
-1.039873 -0.735012 1 0.0
-2.516556 -2.516556 1 0.0
-1.795071 -1.795071 1 0.0
-1.175582 -1.175582 1 0.0
-1.079952 -0.821982 1 0.0
-2.540379 -2.540379 1 0.0
-5.952943 -0.952697 1 0.0
-0.800351 -0.800351 1 0.0
-0.204676 -0.204676 1 0.0
-9.671611 -1.415155 1 0.0
-4.16415 -1.370614 1 0.0
-3.947845 -1.979785 1 0.0
-0.549118 -0.549118 1 0.0
-1.834561 -1.834561 1 0.0
-3.749319 -1.344075 1 0.0
-3.167769 -1.236084 1 0.0
-3.604311 -3.604311 1 0.0
-1.547865 -0.952205 1 0.0
-2.888211 -1.179754 1 0.0
-3.932379 -3.932379 1 0.0
-6.015127 -0.768473 1 0.0
-2.972053 -2.972053 1 0.0
-3.154186 -3.154186 1 0.0
-3.109587 -0.91756 1 0.0
-5.466178 -1.745792 1 0.0
-4.776615 -4.776615 1 0.0
-3.432103 -3.432103 1 0.0
-3.602659 -3.602659 1 0.0
-3.079792 -3.079792 1 0.0
-3.006203 -1.001043 1 0.0
-2.061404 -1.983479 1 0.0
-0.160368 -0.160368 1 0.0
-1.381687 -1.381687 1 0.0
-0.795915 -0.278291 1 0.0
-2.179648 -1.201019 1 0.0
-8.435841 -0.889888 1 0.0
-2.756391 -2.756391 1 0.0
-1.723264 -0.863142 1 0.0
-1.74086 -0.944431 1 0.0
-1.154716 -0.76258 1 0.0
-1.941908 -1.941908 1 0.0
-0.288943 -0.288943 1 0.0
-1.42937 -1.400134 1 0.0
-3.385243 -2.436984 1 0.0
-2.184813 -0.832821 1 0.0
-1.055967 -1.04441 1 0.0
-2.483488 -2.483488 1 0.0
-0.843555 -0.843555 1 0.0
-2.544968 -2.544968 1 0.0
-6.226639 -1.018135 1 0.0
-1.846397 -0.887381 1 0.0
-11.988089 -1.949539 1 0.0
-1.579046 -0.821159 1 0.0
-3.082452 -0.776907 1 0.0
-0.078701 -0.078701 1 0.0
-0.993299 -0.899287 1 0.0
-1.262602 -0.73225 1 0.0
-1.967625 -1.967625 1 0.0
-1.057839 -0.800991 1 0.0
-0.229936 -0.229936 1 0.0
-2.240566 -1.876056 1 0.0
-1.356122 -0.755455 1 0.0
-0.741715 -0.741715 1 0.0
-3.965502 -2.150759 1 0.0
-0.293234 -0.293234 1 0.0
-1.413597 -1.092759 1 0.0
-1.486839 -1.366529 1 0.0
-0.77649 -0.749127 1 0.0
-4.715428 -2.230196 1 0.0
-1.272652 -1.133922 1 0.0
-2.080698 -1.663319 1 0.0
-0.808694 -0.808694 1 0.0
-2.1328 -1.201739 1 0.0
-1.232624 -1.232624 1 0.0
-0.845701 -0.845701 1 0.0
-0.45264 -0.45264 1 0.0
-1.273913 -1.240385 1 0.0
-1.888548 -1.789388 1 0.0
-3.524823 -2.315851 1 0.0
-0.645501 -0.645501 1 0.0
-0.854668 -0.767979 1 0.0
-5.488644 -5.488644 1 0.0
-0.813143 -0.813143 1 0.0
-3.230205 -1.363335 1 0.0
-0.388815 -0.388815 1 0.0
-0.507915 -0.507915 1 0.0
-3.983699 -1.809712 1 0.0
-0.297487 -0.297487 1 0.0
-0.77649 -0.77649 1 0.0
-12.02347 -2.007447 1 0.0
-6.611344 -1.969589 1 0.0
-5.943202 -1.313802 1 0.0
-1.293299 -1.129934 1 0.0
-7.253373 -7.253373 1 0.0
-1.129199 -0.783352 1 0.0
-3.827027 -1.650234 1 0.0
-5.013595 -2.048713 1 0.0
-1.846829 -0.803599 1 0.0
-2.925664 -2.925664 1 0.0
-0.41333 -0.41333 1 0.0
-0.170308 -0.170308 1 0.0
-1.365918 -0.771609 1 0.0
-1.574552 -0.535297 1 0.0
-0.705026 -0.705026 1 0.0
-1.967625 -0.25471 1 0.0
-2.240625 -1.025458 1 0.0
-2.105524 -1.366041 1 0.0
-0.7058 -0.7058 1 0.0
-1.276486 -0.821488 1 0.0
-0.211785 -0.211785 1 0.0
-0.494418 -0.494418 1 0.0
-1.564007 -0.960308 1 0.0
-1.169323 -1.169323 1 0.0
-3.881071 -1.138164 1 0.0
-1.52824 -1.52824 1 0.0
-0.765377 -0.747342 1 0.0
-20.191071 -2.358981 1 0.0
-0.835493 -0.489796 1 0.0
-3.463391 -3.463391 1 0.0
-1.184413 -1.184413 1 0.0
-0.155852 -0.155852 1 0.0
-3.360909 -1.651269 1 0.0
-1.149214 -0.788935 1 0.0
-0.79985 -0.79985 1 0.0
-5.504338 -2.79312 1 0.0
-2.141651 -2.141651 1 0.0
-3.560883 -3.560883 1 0.0
-0.250094 -0.250094 1 0.0
-2.642054 -1.920845 1 0.0
-0.750937 -0.750937 1 0.0
-1.854539 -1.06246 1 0.0
-1.276486 -0.853915 1 0.0
-1.594871 -1.594871 1 0.0
-5.014955 -2.125662 1 0.0
-1.538766 -0.834427 1 0.0
-1.900505 -1.900505 1 0.0
-1.232624 -1.232624 1 0.0
-1.356819 -1.356819 1 0.0
-4.258568 -4.258568 1 0.0
-3.365361 -3.365361 1 0.0
-0.851307 -0.851307 1 0.0
-1.111588 -1.111588 1 0.0
-1.132484 -0.90335 1 0.0
-1.387507 -1.350792 1 0.0
-2.646661 -2.646661 1 0.0
-2.142403 -1.437061 1 0.0
-0.650386 -0.650386 1 0.0
-1.143644 -0.789974 1 0.0
-0.611738 -0.453476 1 0.0
-3.42784 -3.42784 1 0.0
-1.942095 -1.942095 1 0.0
-0.114627 -0.114627 1 0.0
-1.642822 -1.642822 1 0.0
-0.853403 -0.853403 1 0.0
-3.066963 -1.179573 1 0.0
-1.066593 -1.066593 1 0.0
-0.836018 -0.836018 1 0.0
-1.033066 -0.749502 1 0.0
-2.781726 -0.998109 1 0.0
-4.558924 -2.901767 1 0.0
-2.468709 -1.051127 1 0.0
-0.203644 -0.203644 1 0.0
-4.327675 -4.327675 1 0.0
-0.632498 -0.632498 1 0.0
-1.792872 -0.68553 1 0.0
-2.764069 -2.764069 1 0.0
-6.353408 -2.418333 1 0.0
-2.476322 -2.476322 1 0.0
-1.461934 -1.190311 1 0.0
-1.034024 -0.816145 1 0.0
-1.679033 -1.021219 1 0.0
-3.459636 -1.861941 1 0.0
-2.412382 -1.04715 1 0.0
-1.191787 -0.804345 1 0.0
-4.229604 -2.279755 1 0.0
-1.23518 -1.23518 1 0.0
-3.270654 -3.270654 1 0.0
-0.96115 -0.96115 1 0.0
-2.926446 -2.926446 1 0.0
-1.607367 -1.607367 1 0.0
-1.172224 -1.172224 1 0.0
-0.242814 -0.242814 1 0.0
-4.701644 -1.212572 1 0.0
-2.037068 -2.037068 1 0.0
-0.095101 -0.095101 1 0.0
-4.051922 -1.3318 1 0.0
-2.04211 -0.857809 1 0.0
-15.843308 -1.709027 1 0.0
-1.6826 -1.6826 1 0.0
-2.468709 -2.468709 1 0.0
-8.615606 -8.615606 1 0.0
-1.49314 -0.810277 1 0.0
-5.749049 -1.986068 1 0.0
-0.567014 -0.567014 1 0.0
-1.941908 -0.917942 1 0.0
-1.461934 -0.663113 1 0.0
-1.379003 -0.94091 1 0.0
-4.442291 -2.41951 1 0.0
-2.900258 -1.172916 1 0.0
-3.270654 -3.270654 1 0.0
-1.41135 -1.41135 1 0.0
-0.922481 -0.922481 1 0.0
-6.515237 -2.094457 1 0.0
-4.527883 -4.527883 1 0.0
-3.082022 -1.005567 1 0.0
-3.166827 -2.895725 1 0.0
-0.566636 -0.566636 1 0.0
-0.589728 -0.589728 1 0.0
-3.742037 -0.751807 1 0.0
-3.494542 -0.53489 1 0.0
-1.82526 -1.82526 1 0.0
-0.253366 -0.253366 1 0.0
-0.796362 -0.761514 1 0.0
-2.078042 -2.078042 1 0.0
-4.29024 -1.216031 1 0.0
-0.727351 -0.727351 1 0.0
-1.656292 -1.656292 1 0.0
-0.534901 -0.534901 1 0.0
-4.238812 -0.811004 1 0.0
-1.012178 -1.012178 1 0.0
-2.919515 -2.919515 1 0.0
-0.751458 -0.751458 1 0.0
-1.769892 -0.699772 1 0.0
-0.917375 -0.917375 1 0.0
-9.041965 -9.041965 1 0.0
-3.192476 -3.192476 1 0.0
-2.942226 -2.942226 1 0.0
-1.694308 -1.694308 1 0.0
-3.660174 -3.660174 1 0.0
-4.613391 -4.613391 1 0.0
-1.186609 -1.186609 1 0.0
-4.839692 -0.911457 1 0.0
-1.708075 -1.614592 1 0.0
-1.598363 -0.699704 1 0.0
-2.52557 -0.601929 1 0.0
-1.271376 -1.271376 1 0.0
-1.686233 -1.686233 1 0.0
-18.699839 -6.94228 1 0.0
-1.220615 -0.91324 1 0.0
-1.128204 -1.128204 1 0.0
-2.880888 -2.52968 1 0.0
-1.493662 -1.493662 1 0.0
-0.214465 -0.214465 1 0.0
-2.44843 -1.337576 1 0.0
-0.498311 -0.289585 1 0.0
-3.77368 -3.77368 1 0.0
-1.21111 -0.726232 1 0.0
-2.260513 -1.92125 1 0.0
-1.524242 -1.524242 1 0.0
-4.773104 -1.763721 1 0.0
-1.168659 -1.168659 1 0.0
-0.819594 -0.819594 1 0.0
-5.034614 -1.877154 1 0.0
-2.221055 -2.221055 1 0.0
-2.729005 -0.826585 1 0.0
-2.202531 -1.416758 1 0.0
-1.333303 -1.333303 1 0.0
-0.197329 -0.197329 1 0.0
-2.46288 -2.12584 1 0.0
-1.949456 -1.172657 1 0.0
-2.292997 -1.929487 1 0.0
-0.544878 -0.544878 1 0.0
-1.665282 -1.51253 1 0.0
-4.722606 -2.261743 1 0.0
-1.465011 -0.787189 1 0.0
-3.085409 -1.356593 1 0.0
-1.043614 -0.98212 1 0.0
-1.472904 -0.728654 1 0.0
-1.018275 -0.704163 1 0.0
-0.888147 -0.888147 1 0.0
-6.880799 -0.764868 1 0.0
-0.949147 -0.949147 1 0.0
-1.477568 -1.477568 1 0.0
-2.346554 -0.774354 1 0.0
-3.051671 -1.720707 1 0.0
-1.53295 -0.785927 1 0.0
-8.260488 -0.810244 1 0.0
-7.67164 -0.898055 1 0.0
-100.702912 -1.091763 1 0.0
-0.40936 -0.40936 1 0.0
-5.546514 -1.281272 1 0.0
-2.703888 -1.311677 1 0.0
-3.195419 -0.760115 1 0.0
-2.071625 -1.201994 1 0.0
-10.125392 -3.788879 1 0.0
-0.128996 -0.128996 1 0.0
-3.566365 -1.650361 1 0.0
-4.89031 -2.860072 1 0.0
-1.016778 -0.841528 1 0.0
-1.122981 -0.759363 1 0.0
-2.449616 -0.81226 1 0.0
-1.531268 -0.705142 1 0.0
-4.105561 -4.000698 1 0.0
-10.966677 -1.293442 1 0.0
-6.279027 -1.376309 1 0.0
-1.439155 -0.7535 1 0.0
-1.599168 -0.789728 1 0.0
-3.493241 -1.093499 1 0.0
-10.557153 -1.522989 1 0.0
-1.475686 -1.065311 1 0.0
-10.59458 -0.804967 1 0.0
-1.54805 -0.915438 1 0.0
-6.851904 -1.003531 1 0.0
-6.898934 -2.714381 1 0.0
-2.557181 -0.700241 1 0.0
-8.187833 -2.97874 1 0.0
-0.976421 -0.976421 1 0.0
-7.52586 -1.220513 1 0.0
-1.225607 -1.063524 1 0.0
-3.42058 -1.088861 1 0.0
-1.016778 -1.016778 1 0.0
-5.44689 -2.91925 1 0.0
-0.687497 -0.687497 1 0.0
-1.828865 -0.357271 1 0.0
-6.016283 -1.4905 1 0.0
-3.410356 -2.665424 1 0.0
-5.869803 -4.335472 1 0.0
-1.986413 -1.286664 1 0.0
-3.766479 -1.792544 1 0.0
-1.580237 -1.147649 1 0.0
-5.140287 -3.201738 1 0.0
-0.608223 -0.608223 1 0.0
-1.380429 -1.380429 1 0.0
-3.585229 -1.861798 1 0.0
-1.414299 -1.411758 1 0.0
-0.932356 -0.807412 1 0.0
-1.907876 -0.843913 1 0.0
-1.667164 -0.570962 1 0.0
-1.74481 -1.067925 1 0.0
-2.278053 -1.325871 1 0.0
-8.56021 -4.547364 1 0.0
-0.40936 -0.40936 1 0.0
-0.517338 -0.517338 1 0.0
-14.475667 -5.707983 1 0.0
-1.101971 -0.962761 1 0.0
-2.478606 -1.374244 1 0.0
-4.967586 -2.652328 1 0.0
-4.277623 -2.980057 1 0.0
-0.739555 -0.739555 1 0.0
-1.530549 -1.261934 1 0.0
-0.846512 -0.760054 1 0.0
-0.2744 -0.2744 1 0.0
-1.415659 -1.017968 1 0.0
-1.525207 -1.525207 1 0.0
-1.264926 -1.058032 1 0.0
-1.856717 -1.37295 1 0.0
-11.818094 -6.029485 1 0.0
-0.949147 -0.949147 1 0.0
-3.469096 -1.854478 1 0.0
-1.580237 -0.726503 1 0.0
-4.989664 -2.423364 1 0.0
-1.079173 -0.563453 1 0.0
-4.941893 -2.861482 1 0.0
-1.05804 -0.851765 1 0.0
-3.091789 -0.835504 1 0.0
-2.126431 -1.67956 1 0.0
-9.664179 -9.664179 1 0.0
-0.755013 -0.745451 1 0.0
-2.258926 -1.177608 1 0.0
-2.644401 -2.138184 1 0.0
-2.188183 -1.244559 1 0.0
-3.192957 -0.626665 1 0.0
-9.700996 -9.700996 1 0.0
-0.976241 -0.976241 1 0.0
-2.81652 -1.478252 1 0.0
-3.25537 -1.003471 1 0.0
-1.706767 -1.564554 1 0.0
-0.87224 -0.813559 1 0.0
-18.873132 -1.01737 1 0.0
-2.801328 -0.708244 1 0.0
-0.722011 -0.722011 1 0.0
-1.542877 -1.542877 1 0.0
-1.24672 -1.24672 1 0.0
-0.857962 -0.857962 1 0.0
-1.828865 -0.70929 1 0.0
-0.153175 -0.153175 1 0.0
-1.237821 -0.742492 1 0.0
-0.739555 -0.739555 1 0.0
-0.517338 -0.517338 1 0.0
-3.396406 -3.145097 1 0.0
-0.478721 -0.478721 1 0.0
-2.556371 -0.859584 1 0.0
-0.773886 -0.522869 1 0.0
-0.847785 -0.847785 1 0.0
-7.234693 -1.999594 1 0.0
-2.082078 -1.746447 1 0.0
-1.658471 -0.907443 1 0.0
-1.957689 -0.743219 1 0.0
-0.923223 -0.779752 1 0.0
-1.147236 -1.147236 1 0.0
-1.465011 -0.895745 1 0.0
-0.702661 -0.702661 1 0.0
-26.581096 -2.433549 1 0.0
-4.216883 -2.331308 1 0.0
-0.166766 -0.166766 1 0.0
-3.244844 -3.244844 1 0.0
-1.735645 -1.29241 1 0.0
-0.788818 -0.788818 1 0.0
-1.005011 -0.820535 1 0.0
-1.358666 -0.821701 1 0.0
-0.943429 -0.781037 1 0.0
-2.858811 -1.118248 1 0.0
-1.19699 -0.831256 1 0.0
-3.660522 -3.660522 1 0.0
-1.051607 -0.982437 1 0.0
-0.865682 -0.809287 1 0.0
-1.110171 -1.108249 1 0.0
-1.907089 -1.302912 1 0.0
-3.157342 -1.025803 1 0.0
-1.371836 -0.741252 1 0.0
-0.693175 -0.388156 1 0.0
-3.546265 -3.546265 1 0.0
-0.976413 -0.791778 1 0.0
-11.857962 -4.876406 1 0.0
-10.576813 -6.210454 1 0.0
-3.139377 -2.043344 1 0.0
-3.309564 -1.522567 1 0.0
-1.825181 -1.238798 1 0.0
-1.541354 -0.898996 1 0.0
-2.73976 -1.55174 1 0.0
-0.882583 -0.882583 1 0.0
-6.783228 -4.298448 1 0.0
-2.696666 -2.696666 1 0.0
-1.456758 -1.456758 1 0.0
-2.123878 -0.858597 1 0.0
-2.448419 -1.71983 1 0.0
-1.057104 -1.057104 1 0.0
-1.995386 -1.995386 1 0.0
-4.436226 -4.436226 1 0.0
-3.095298 -1.747205 1 0.0
-1.473911 -0.756109 1 0.0
-0.979277 -0.979277 1 0.0
-1.339808 -1.097241 1 0.0
-6.630191 -6.630191 1 0.0
-4.127242 -1.825013 1 0.0
-4.918537 -2.354041 1 0.0
-1.152245 -0.463309 1 0.0
-2.409626 -1.773419 1 0.0
-2.343556 -2.001722 1 0.0
-8.968785 -4.025703 1 0.0
-10.850631 -5.208558 1 0.0
-2.71512 -1.48831 1 0.0
-2.020102 -0.532567 1 0.0
-3.965477 -2.212566 1 0.0
-1.632518 -0.874597 1 0.0
-0.442788 -0.442788 1 0.0
-7.369621 -3.363771 1 0.0
-1.702729 -1.121013 1 0.0
-0.72575 -0.718417 1 0.0
-9.25679 -1.679875 1 0.0
-0.971982 -0.971982 1 0.0
-1.906026 -1.244182 1 0.0
-0.946438 -0.946438 1 0.0
-0.778501 -0.778501 1 0.0
-3.330782 -2.527292 1 0.0
-1.138896 -1.096799 1 0.0
-1.862008 -1.862008 1 0.0
-3.259451 -0.748755 1 0.0
-1.024288 -0.996487 1 0.0
-1.109194 -1.01762 1 0.0
-1.741879 -1.741879 1 0.0
-1.602477 -1.602477 1 0.0
-0.880784 -0.880784 1 0.0
-1.375629 -1.375629 1 0.0
-1.708075 -1.490003 1 0.0
-2.949339 -2.246127 1 0.0
-0.959667 -0.589948 1 0.0
-5.697076 -5.697076 1 0.0
-6.474432 -6.474432 1 0.0
-0.327187 -0.172366 1 0.0
-2.136312 -0.826544 1 0.0
-1.226094 -1.226094 1 0.0
-2.484768 -2.484768 1 0.0
-2.602778 -2.165174 1 0.0
-1.879047 -0.669564 1 0.0
-0.94463 -0.898408 1 0.0
-3.427778 -1.289526 1 0.0
-3.210823 -1.873818 1 0.0
-0.075953 -0.075953 1 0.0
-0.737278 -0.737278 1 0.0
-1.380429 -1.380429 1 0.0
-3.848629 -3.848629 1 0.0
-2.126431 -2.126431 1 0.0
-7.17589 -7.17589 1 0.0
-2.085911 -1.416398 1 0.0
-0.303587 -0.303587 1 0.0
-3.775207 -3.775207 1 0.0
-1.818452 -1.269882 1 0.0
-0.879469 -0.760034 1 0.0
-0.71132 -0.71132 1 0.0
-1.910003 -0.77969 1 0.0
-2.552526 -1.093599 1 0.0
-4.564699 -1.114064 1 0.0
-1.094327 -0.748718 1 0.0
-0.303587 -0.303587 1 0.0
-3.30514 -2.982353 1 0.0
-2.034273 -0.923883 1 0.0
-1.269536 -0.758398 1 0.0
-2.572668 -1.600427 1 0.0
-1.862008 -1.862008 1 0.0
-2.500749 -1.171093 1 0.0
-0.788818 -0.730922 1 0.0
-1.269992 -1.072201 1 0.0
-1.883129 -0.391604 1 0.0
-0.472122 -0.472122 1 0.0
-1.683323 -0.854716 1 0.0
-1.541354 -0.874301 1 0.0
-1.920937 -0.770618 1 0.0
-1.57116 -1.402856 1 0.0
-1.652087 -1.652087 1 0.0
-2.853327 -1.784449 1 0.0
-1.771952 -1.771952 1 0.0
-4.899967 -0.780086 1 0.0
-1.152245 -1.152245 1 0.0
-1.208261 -1.10587 1 0.0
-0.349372 -0.349372 1 0.0
-3.880528 -0.991825 1 0.0
-3.568672 -2.013074 1 0.0
-3.42058 -0.860357 1 0.0
-1.475182 -0.343258 1 0.0
-2.284549 -0.70367 1 0.0
-1.793581 -1.361471 1 0.0
-0.696979 -0.696979 1 0.0
-3.507358 -0.953161 1 0.0
-1.212073 -1.212073 1 0.0
-1.30435 -0.312331 1 0.0
-3.768565 -2.940755 1 0.0
-1.475182 -0.486594 1 0.0
-15.140477 -1.301226 1 0.0
-5.209982 -1.1386 1 0.0
-3.527009 -1.865207 1 0.0
-0.35417 -0.35417 1 0.0
-3.025311 -2.448967 1 0.0
-2.305618 -1.330013 1 0.0
-0.603393 -0.603393 1 0.0
-3.534438 -3.069221 1 0.0
-5.505957 -3.604518 1 0.0
-1.049049 -0.695427 1 0.0
-6.462228 -3.149137 1 0.0
-0.108377 -0.108377 1 0.0
-0.49016 -0.49016 1 0.0
-1.439787 -1.439787 1 0.0
-0.965501 -0.652252 1 0.0
-0.829191 -0.829191 1 0.0
-3.196483 -1.899131 1 0.0
-1.186306 -1.186306 1 0.0
-3.408612 -3.408612 1 0.0
-1.695619 -0.824979 1 0.0
-0.888147 -0.84073 1 0.0
-4.701222 -1.296118 1 0.0
-5.053521 -0.721246 1 0.0
-0.739555 -0.739555 1 0.0
-2.798086 -2.767127 1 0.0
-1.789057 -0.80534 1 0.0
-3.095026 -3.095026 1 0.0
-1.264126 -1.264126 1 0.0
-7.802499 -0.762689 1 0.0
-3.77368 -3.77368 1 0.0
-15.52776 -1.17361 1 0.0
-4.98132 -0.881193 1 0.0
-4.384597 -4.384597 1 0.0
-1.993391 -1.993391 1 0.0
-5.917573 -2.066943 1 0.0
-1.362272 -0.810377 1 0.0
-2.711908 -0.486189 1 0.0
-2.212483 -2.212483 1 0.0
-5.715219 -0.76146 1 0.0
-0.860328 -0.721854 1 0.0
-1.370915 -1.370915 1 0.0
-1.046145 -1.046145 1 0.0
-0.954708 -0.426166 1 0.0
-1.850254 -1.850254 1 0.0
-1.831052 -0.727336 1 0.0
-0.379445 -0.379445 1 0.0
-0.773756 -0.773756 1 0.0
-1.277508 -1.277508 1 0.0
-4.360363 -4.360363 1 0.0
-0.829191 -0.829191 1 0.0
-1.714382 -0.849151 1 0.0
-1.034847 -1.034847 1 0.0
-1.415659 -0.760623 1 0.0
-0.555886 -0.555886 1 0.0
-2.275301 -2.275301 1 0.0
-1.268796 -0.852587 1 0.0
-2.516585 -1.253668 1 0.0
-1.940648 -1.019211 1 0.0
-1.850254 -1.850254 1 0.0
-9.358945 -1.178376 1 0.0
-18.202413 -1.17387 1 0.0
-5.957452 -5.957452 1 0.0
-0.669209 -0.430399 1 0.0
-3.410356 -3.410356 1 0.0
-2.695576 -1.267953 1 0.0
-1.528223 -1.528223 1 0.0
-1.359829 -0.63988 1 0.0
-1.553389 -1.553389 1 0.0
-1.202616 -1.202616 1 0.0
-0.788734 -0.788734 1 0.0
-1.596628 -1.486336 1 0.0
-0.693175 -0.693175 1 0.0
-1.177715 -1.177715 1 0.0
-2.401075 -0.702421 1 0.0
-0.965501 -0.965501 1 0.0
-1.379118 -0.850876 1 0.0
-0.2744 -0.2744 1 0.0
-2.43304 -1.17893 1 0.0
-1.481274 -1.481274 1 0.0
-1.747561 -1.321467 1 0.0
-0.408315 -0.368609 1 0.0
-2.64085 -0.941387 1 0.0
-3.736286 -2.285036 1 0.0
-0.406588 -0.259947 1 0.0
-3.064907 -0.799959 1 0.0
-3.467453 -3.467453 1 0.0
-6.096674 -1.465734 1 0.0
-1.559822 -1.559822 1 0.0
-2.889811 -0.891027 1 0.0
-1.974149 -1.789139 1 0.0
-2.268374 -1.142537 1 0.0
-2.020102 -1.472741 1 0.0
-0.747938 -0.747938 1 0.0
-1.271068 -0.983863 1 0.0
-2.316143 -2.316143 1 0.0
-0.687497 -0.687497 1 0.0
-3.200003 -0.819528 1 0.0
-0.87224 -0.87224 1 0.0
-1.667164 -0.44565 1 0.0
-0.817131 -0.817131 1 0.0
-5.431669 -0.878912 1 0.0
-2.136312 -1.445937 1 0.0
-1.333303 -1.333303 1 0.0
-0.693175 -0.693175 1 0.0
-0.722011 -0.722011 1 0.0
-0.880784 -0.880784 1 0.0
-4.402089 -1.743035 1 0.0
-2.153692 -0.695555 1 0.0
-0.979277 -0.683017 1 0.0
-1.568363 -1.568363 1 0.0
-1.481274 -1.481274 1 0.0
-2.498392 -2.498392 1 0.0
-1.805666 -0.63683 1 0.0
-3.408612 -3.408612 1 0.0
-0.840872 -0.764573 1 0.0
-2.551626 -1.116136 1 0.0
-1.913495 -1.913495 1 0.0
-2.542763 -2.542763 1 0.0
-1.629476 -1.629476 1 0.0
-1.034847 -1.034847 1 0.0
-1.940648 -0.957126 1 0.0
-0.937044 -0.937044 1 0.0
-1.375629 -1.375629 1 0.0
-5.193521 -5.193521 1 0.0
-1.475182 -1.475182 1 0.0
-1.022585 -1.022585 1 0.0
-0.904525 -0.811994 1 0.0
-6.225612 -1.812166 1 0.0
-0.788734 -0.788734 1 0.0
-1.993391 -1.993391 1 0.0
-6.938651 -6.938651 1 0.0
-3.92899 -1.392129 1 0.0
-1.717797 -1.717797 1 0.0
-2.275301 -2.275301 1 0.0
-2.275301 -2.275301 1 0.0
-0.757858 -0.757858 1 0.0
-1.524242 -1.524242 1 0.0
-0.128996 -0.128996 1 0.0
-1.717797 -1.717797 1 0.0
-0.829191 -0.829191 1 0.0
-3.421589 -3.421589 1 0.0
-4.899967 -0.743107 1 0.0
-4.478978 -1.119571 1 0.0
-1.152245 -0.289308 1 0.0
-4.549801 -0.876523 1 0.0
-2.912879 -2.912879 1 0.0
-4.360363 -4.360363 1 0.0
-1.741879 -1.741879 1 0.0
-8.8106 -8.8106 1 0.0
-6.187118 -6.187118 1 0.0
-2.498392 -2.498392 1 0.0
-0.43235 -0.384693 1 0.0
-0.82422 -0.82422 1 0.0
-4.627956 -0.870382 1 0.0
-0.876949 -0.876949 1 0.0
-2.924212 -0.734082 1 0.0
-0.238307 -0.238307 1 0.0
-0.401098 -0.401098 1 0.0
-3.429516 -1.391521 1 0.0
-5.320171 -0.92611 1 0.0
-0.761602 -0.761602 1 0.0
-0.985189 -0.892284 1 0.0
-1.458114 -1.458114 1 0.0
-5.496393 -0.919899 1 0.0
-1.990247 -0.754689 1 0.0
-4.074518 -1.21984 1 0.0
-0.434748 -0.434748 1 0.0
-1.664046 -1.302853 1 0.0
-0.914786 -0.914786 1 0.0
-1.280851 -0.742966 1 0.0
-1.402996 -1.402996 1 0.0
-0.43995 -0.43995 1 0.0
-1.586066 -0.740871 1 0.0
-3.817912 -1.614518 1 0.0
-1.439532 -0.726222 1 0.0
-1.488942 -1.049784 1 0.0
-1.448384 -1.448384 1 0.0
-3.092395 -3.092395 1 0.0
-5.194122 -0.834949 1 0.0
-2.01404 -2.01404 1 0.0
-0.797025 -0.670492 1 0.0
-2.018081 -0.874432 1 0.0
-4.318126 -1.382817 1 0.0
-2.41684 -0.734883 1 0.0
-18.301061 -2.128708 1 0.0
-5.357302 -5.357302 1 0.0
-8.498571 -2.643627 1 0.0
-1.762606 -1.352642 1 0.0
-2.057933 -2.046058 1 0.0
-2.521765 -0.64906 1 0.0
-0.808013 -0.808013 1 0.0
-0.269746 -0.269746 1 0.0
-1.092029 -1.092029 1 0.0
-0.850801 -0.689127 1 0.0
-1.449254 -1.449254 1 0.0
-5.36829 -1.273595 1 0.0
-2.408153 -0.759461 1 0.0
-2.073718 -2.073718 1 0.0
-3.053542 -2.153988 1 0.0
-1.336622 -1.336622 1 0.0
-0.437713 -0.437713 1 0.0
-1.399884 -1.399884 1 0.0
-4.142733 -0.815797 1 0.0
-0.860702 -0.860702 1 0.0
-2.905951 -1.002837 1 0.0
-4.154018 -4.154018 1 0.0
-1.142531 -1.142531 1 0.0
-4.093413 -4.093413 1 0.0
-0.505521 -0.250811 1 0.0
-1.952482 -1.207034 1 0.0
-3.008134 -1.143539 1 0.0
-2.558187 -2.558187 1 0.0
-3.449822 -3.449822 1 0.0
-0.858431 -0.858431 1 0.0
-7.623281 -1.313383 1 0.0
-2.435331 -1.060426 1 0.0
-2.6218 -2.6218 1 0.0
-0.813783 -0.813783 1 0.0
-3.996878 -3.996878 1 0.0
-8.863829 -1.307477 1 0.0
-5.738397 -0.869014 1 0.0
-4.502677 -1.211733 1 0.0
-3.449822 -1.052718 1 0.0
-0.756106 -0.756106 1 0.0
-5.037867 -1.358235 1 0.0
-2.485613 -2.485613 1 0.0
-2.38867 -2.38867 1 0.0
-0.440607 -0.440607 1 0.0
-1.554931 -1.554931 1 0.0
-6.092694 -1.362083 1 0.0
-2.983474 -2.983474 1 0.0
-11.704315 -1.297904 1 0.0
-4.830597 -4.830597 1 0.0
-8.933786 -1.29888 1 0.0
-3.49542 -3.49542 1 0.0
-3.862052 -3.862052 1 0.0
-9.310717 -9.310717 1 0.0
-7.415319 -1.876804 1 0.0
-6.501933 -6.501933 1 0.0
-5.69103 -5.69103 1 0.0
-3.862052 -3.862052 1 0.0
-5.024737 -0.776444 1 0.0
-5.185739 -5.185739 1 0.0
-0.876653 -0.876653 1 0.0
-3.877358 -3.877358 1 0.0
-2.628358 -2.628358 1 0.0
-3.226731 -2.255244 1 0.0
-1.868189 -1.868189 1 0.0
-0.171907 -0.171907 1 0.0
-0.694764 -0.694764 1 0.0
-4.420471 -2.148559 1 0.0
-1.830921 -0.800897 1 0.0
-1.034051 -1.034051 1 0.0
-1.880485 -1.880485 1 0.0
-4.598585 -4.598585 1 0.0
-8.3368 -8.3368 1 0.0
-14.997361 -0.861206 1 0.0
-10.392379 -0.86811 1 0.0
-0.652803 -0.306511 1 0.0
-3.991551 -3.991551 1 0.0
-4.846735 -4.846735 1 0.0
-5.648714 -1.360288 1 0.0
-0.375739 -0.375739 1 0.0
-3.515441 -0.721822 1 0.0
-2.997437 -2.997437 1 0.0
-1.092806 -0.99922 1 0.0
-0.26232 -0.26232 1 0.0
-1.441869 -0.777805 1 0.0
-4.140893 -0.942058 1 0.0
-2.431358 -2.431358 1 0.0
-1.086203 -0.918647 1 0.0
-0.853145 -0.8383 1 0.0
-0.8186 -0.8186 1 0.0
-2.707196 -1.713626 1 0.0
-2.502916 -1.726898 1 0.0
-0.418727 -0.418727 1 0.0
-1.207945 -1.207945 1 0.0
-2.183838 -2.183838 1 0.0
-2.150017 -1.787905 1 0.0
-2.094425 -0.836749 1 0.0
-1.004749 -1.004749 1 0.0
-1.167548 -1.167548 1 0.0
-3.562192 -2.61091 1 0.0
-2.61986 -1.736434 1 0.0
-5.528972 -1.561888 1 0.0
-2.131002 -1.014178 1 0.0
-0.800183 -0.800183 1 0.0
-1.355415 -1.355415 1 0.0
-0.902342 -0.902342 1 0.0
-4.039279 -4.039279 1 0.0
-1.119051 -0.963823 1 0.0
-1.41702 -0.78817 1 0.0
-1.230382 -1.230382 1 0.0
-0.850556 -0.850556 1 0.0
-0.952138 -0.952138 1 0.0
-1.301005 -1.265964 1 0.0
-3.760764 -2.822503 1 0.0
-5.989907 -2.566545 1 0.0
-0.897237 -0.549184 1 0.0
-1.085449 -1.085449 1 0.0
-3.107327 -1.099605 1 0.0
-1.471394 -1.471394 1 0.0
-4.131876 -4.131876 1 0.0
-6.070503 -1.977448 1 0.0
-0.887289 -0.887289 1 0.0
-0.666849 -0.666849 1 0.0
-1.533532 -1.49758 1 0.0
-3.2392 -1.310595 1 0.0
-1.013142 -1.013142 1 0.0
-2.801772 -1.710017 1 0.0
-0.615633 -0.615633 1 0.0
-0.907555 -0.907555 1 0.0
-0.908162 -0.844137 1 0.0
-2.147282 -2.147282 1 0.0
-3.390241 -0.890966 1 0.0
-3.120971 -2.491354 1 0.0
-0.242032 -0.242032 1 0.0
-0.113377 -0.113377 1 0.0
-2.077537 -2.077537 1 0.0
-1.825186 -1.825186 1 0.0
-1.98813 -1.437235 1 0.0
-0.452919 -0.452919 1 0.0
-0.700616 -0.700616 1 0.0
-6.221164 -0.727553 1 0.0
-1.03957 -0.907853 1 0.0
-4.047097 -0.749703 1 0.0
-0.446947 -0.446947 1 0.0
-0.935363 -0.935363 1 0.0
-0.141438 -0.141438 1 0.0
-0.104256 -0.104256 1 0.0
-0.519516 -0.444788 1 0.0
-1.537075 -1.011297 1 0.0
-0.185533 -0.185533 1 0.0
-0.172164 -0.172164 1 0.0
-2.379877 -0.966967 1 0.0
-4.281336 -0.988241 1 0.0
-5.449764 -5.449764 1 0.0
-6.367623 -1.043561 1 0.0
-1.747076 -0.93904 1 0.0
-1.354423 -0.754592 1 0.0
-0.249839 -0.249839 1 0.0
-2.581609 -2.581609 1 0.0
-3.11015 -1.437631 1 0.0
-1.219935 -1.219935 1 0.0
-3.530862 -2.812988 1 0.0
-1.260117 -0.793671 1 0.0
-0.753403 -0.753403 1 0.0
-1.960988 -1.08191 1 0.0
-0.290604 -0.290604 1 0.0
-1.378906 -0.579186 1 0.0
-1.595502 -1.262632 1 0.0
-1.050564 -0.905333 1 0.0
-2.892595 -2.892595 1 0.0
-0.646214 -0.646214 1 0.0
-20.735155 -3.784629 1 0.0
-1.135338 -1.135338 1 0.0
-4.468126 -0.801606 1 0.0
-0.335893 -0.335893 1 0.0
-0.840329 -0.467225 1 0.0
-1.138427 -0.491046 1 0.0
-1.654511 -1.093998 1 0.0
-1.217308 -1.217308 1 0.0
-3.754814 -1.531643 1 0.0
-1.375019 -1.375019 1 0.0
-1.533532 -0.319935 1 0.0
-5.99132 -1.593785 1 0.0
-1.839809 -1.839809 1 0.0
-0.542236 -0.408469 1 0.0
-5.901411 -1.486985 1 0.0
-13.082338 -2.644515 1 0.0
-3.264544 -0.801376 1 0.0
-0.698313 -0.698313 1 0.0
-9.366392 -0.768144 1 0.0
-3.367443 -3.367443 1 0.0
-2.568852 -1.353225 1 0.0
-9.65652 -2.60949 1 0.0
-5.618011 -1.063612 1 0.0
-6.389578 -1.145259 1 0.0
-1.439786 -1.439786 1 0.0
-0.892675 -0.892675 1 0.0
-1.279762 -1.279762 1 0.0
-0.891651 -0.891651 1 0.0
-1.299772 -1.299772 1 0.0
-4.883536 -1.714564 1 0.0
-5.640247 -0.651313 1 0.0
-1.905631 -0.550197 1 0.0
-2.209078 -0.923424 1 0.0
-4.801199 -1.020929 1 0.0
-2.416951 -2.416951 1 0.0
-1.790016 -1.790016 1 0.0
-0.816201 -0.27029 1 0.0
-0.553886 -0.365724 1 0.0
-1.456267 -0.952012 1 0.0
-4.846735 -4.846735 1 0.0
-6.225099 -6.225099 1 0.0
-3.85047 -1.197253 1 0.0
-3.85047 -1.400811 1 0.0
-1.659234 -0.658438 1 0.0
-0.448487 -0.448487 1 0.0
-5.982453 -1.106997 1 0.0
-10.409839 -0.756508 1 0.0
-11.699063 -1.181793 1 0.0
-4.440629 -4.440629 1 0.0
-3.367443 -3.367443 1 0.0
-3.589179 -3.589179 1 0.0
-0.936794 -0.936794 1 0.0
-0.471557 -0.471557 1 0.0
-0.366898 -0.228463 1 0.0
-6.920994 -0.711947 1 0.0
-1.564066 -0.951469 1 0.0
-1.04015 -1.04015 1 0.0
-4.58076 -1.071759 1 0.0
-1.082168 -1.082168 1 0.0
-5.792033 -5.792033 1 0.0
-1.219935 -1.219935 1 0.0
-2.518587 -1.013752 1 0.0
-1.308987 -0.564419 1 0.0
-2.033123 -2.033123 1 0.0
-4.888648 -0.868679 1 0.0
-3.684841 -3.684841 1 0.0
-3.603871 -3.603871 1 0.0
-4.988666 -1.158527 1 0.0
-3.522989 -0.57786 1 0.0
-6.188282 -1.219474 1 0.0
-4.710525 -4.710525 1 0.0
-7.320927 -7.320927 1 0.0
-3.684841 -3.684841 1 0.0
-6.498711 -0.977489 1 0.0
-1.710895 -0.838651 1 0.0
-15.977604 -0.950524 1 0.0
-5.321782 -1.071828 1 0.0
-5.134418 -5.134418 1 0.0
-1.204964 -0.926134 1 0.0
-2.310671 -2.310671 1 0.0
-1.500632 -1.500632 1 0.0
-1.520135 -1.520135 1 0.0
-1.39548 -1.16113 1 0.0
-3.186074 -3.186074 1 0.0
-0.768101 -0.749614 1 0.0
-0.910063 -0.859396 1 0.0
-2.852334 -1.158914 1 0.0
-1.457683 -0.821647 1 0.0
-1.213451 -0.770852 1 0.0
-1.882311 -1.259417 1 0.0
-2.05236 -1.626564 1 0.0
-2.610632 -2.610632 1 0.0
-1.310791 -1.310791 1 0.0
-11.894295 -3.2029 1 0.0
-1.353629 -1.353629 1 0.0
-5.579101 -5.579101 1 0.0
-2.841183 -2.841183 1 0.0
-2.961784 -0.764266 1 0.0
-1.224898 -1.224898 1 0.0
-3.8921 -0.692224 1 0.0
-1.266423 -1.266423 1 0.0
-0.619367 -0.221416 1 0.0
-2.742544 -2.742544 1 0.0
-1.368296 -1.368296 1 0.0
-3.17137 -1.214362 1 0.0
-0.47023 -0.47023 1 0.0
-4.23405 -4.23405 1 0.0
-0.939172 -0.939172 1 0.0
-1.380058 -0.711822 1 0.0
-3.436428 -3.436428 1 0.0
-0.637346 -0.637346 1 0.0
-1.597161 -1.597161 1 0.0
-1.531675 -1.531675 1 0.0
-4.354081 -1.057971 1 0.0
-1.367677 -1.367677 1 0.0
-4.072322 -4.072322 1 0.0
-0.755637 -0.755637 1 0.0
-1.37583 -0.746914 1 0.0
-0.702457 -0.328186 1 0.0
-1.179468 -0.950186 1 0.0
-1.1907 -1.1907 1 0.0
-0.805704 -0.763303 1 0.0
-5.408157 -0.693824 1 0.0
-0.355304 -0.355304 1 0.0
-0.755637 -0.333471 1 0.0
-3.053514 -0.725138 1 0.0
-5.334396 -5.334396 1 0.0
-1.26748 -1.138596 1 0.0
-3.110344 -3.110344 1 0.0
-1.291043 -1.039642 1 0.0
-2.222186 -1.239497 1 0.0
-6.806494 -1.33507 1 0.0
-2.834348 -0.797976 1 0.0
-2.592789 -2.592789 1 0.0
-1.192796 -0.817741 1 0.0
-1.317969 -1.317969 1 0.0
-0.400017 -0.400017 1 0.0
-1.477463 -1.152634 1 0.0
-1.730028 -1.730028 1 0.0
-2.81222 -2.81222 1 0.0
-0.99822 -0.46873 1 0.0
-1.974459 -1.974459 1 0.0
-1.543822 -1.543822 1 0.0
-3.011167 -1.253401 1 0.0
-1.695257 -1.695257 1 0.0
-0.739707 -0.739707 1 0.0
-2.120551 -2.120551 1 0.0
-3.726501 -1.489538 1 0.0
-2.025306 -0.897652 1 0.0
-0.772417 -0.772417 1 0.0
-0.098889 -0.098889 1 0.0
-2.224621 -2.224621 1 0.0
-11.387783 -2.835592 1 0.0
-0.307818 -0.307818 1 0.0
-2.357439 -2.357439 1 0.0
-1.526452 -1.526452 1 0.0
-1.005155 -1.005155 1 0.0
-3.011167 -3.011167 1 0.0
-1.476832 -0.608558 1 0.0
-1.982817 -1.982817 1 0.0
-3.210417 -3.210417 1 0.0
-5.053989 -5.053989 1 0.0
-2.914772 -2.914772 1 0.0
-1.937942 -1.937942 1 0.0
-1.458953 -1.458953 1 0.0
-6.008067 -6.008067 1 0.0
-3.771964 -3.771964 1 0.0
-3.611487 -0.757253 1 0.0
-3.82002 -3.82002 1 0.0
-2.588674 -2.588674 1 0.0
-7.499595 -7.499595 1 0.0
-14.225481 -14.225481 1 0.0
-10.766796 -2.035829 1 0.0
-0.327431 -0.327431 1 0.0
-3.924773 -1.606476 1 0.0
-1.285901 -1.285901 1 0.0
-2.393555 -0.834376 1 0.0
-8.623321 -8.623321 1 0.0
-2.314784 -2.314784 1 0.0
-4.027832 -4.027832 1 0.0
-6.857484 -1.100722 1 0.0
-8.618213 -8.618213 1 0.0
-6.320391 -6.320391 1 0.0
-14.051253 -14.051253 1 0.0
-2.721176 -1.4095 1 0.0
-2.200256 -2.200256 1 0.0
-0.635549 -0.635549 1 0.0
-0.461413 -0.461413 1 0.0
-1.020313 -0.938832 1 0.0
-1.862534 -1.862534 1 0.0
-4.374091 -1.14386 1 0.0
-1.110076 -0.436965 1 0.0
-0.798283 -0.798283 1 0.0
-0.439404 -0.439404 1 0.0
-1.67549 -1.67549 1 0.0
-1.748813 -0.407182 1 0.0
-3.193614 -1.674189 1 0.0
-1.398056 -1.384743 1 0.0
-3.238593 -2.431069 1 0.0
-1.309371 -1.309371 1 0.0
-7.475492 -0.899238 1 0.0
-3.709302 -0.854631 1 0.0
-0.5057 -0.5057 1 0.0
-1.042712 -1.042712 1 0.0
-3.268399 -3.268399 1 0.0
-1.351906 -1.351906 1 0.0
-2.372324 -2.372324 1 0.0
-3.070661 -0.443157 1 0.0
-0.874898 -0.874898 1 0.0
-3.144282 -1.644566 1 0.0
-1.048648 -1.048648 1 0.0
-2.618503 -1.100488 1 0.0
-5.494354 -5.494354 1 0.0
-2.783475 -2.783475 1 0.0
-0.513693 -0.513693 1 0.0
-3.625426 -0.697055 1 0.0
-0.921119 -0.921119 1 0.0
-5.212545 -5.212545 1 0.0
-1.147278 -1.147278 1 0.0
-2.260424 -2.260424 1 0.0
-6.358789 -6.358789 1 0.0
-1.77177 -1.77177 1 0.0
-2.816338 -0.67305 1 0.0
-12.872234 -1.549374 1 0.0
-5.771075 -5.771075 1 0.0
-6.900475 -1.292673 1 0.0
-2.110888 -2.110888 1 0.0
-3.234957 -3.234957 1 0.0
-4.407173 -4.407173 1 0.0
-11.951537 -0.670103 1 0.0
-8.259845 -1.762307 1 0.0
-8.911258 -0.788447 1 0.0
-13.439795 -13.439795 1 0.0
-1.017189 -0.795527 1 0.0
-0.727928 -0.727928 1 0.0
-1.924918 -1.924918 1 0.0
-6.208192 -6.208192 1 0.0
-8.775681 -0.933869 1 0.0
-6.557697 -6.557697 1 0.0
-8.574193 -1.015433 1 0.0
-7.605746 -7.605746 1 0.0
-2.833282 -2.316314 1 0.0
-0.787262 -0.454739 1 0.0
-1.26544 -1.26544 1 0.0
-1.678414 -1.678414 1 0.0
-2.729391 -2.729391 1 0.0
-2.156295 -2.156295 1 0.0
-1.77556 -1.127598 1 0.0
-2.82696 -2.82696 1 0.0
-1.50691 -1.50691 1 0.0
-0.926748 -0.838197 1 0.0
-0.650092 -0.650092 1 0.0
-0.705111 -0.705111 1 0.0
-2.913816 -2.913816 1 0.0
-1.856554 -0.829045 1 0.0
-4.748156 -1.065835 1 0.0
-2.726513 -2.726513 1 0.0
-2.788253 -2.788253 1 0.0
-5.295964 -1.252078 1 0.0
-2.531799 -2.531799 1 0.0
-5.087721 -1.034839 1 0.0
-3.631367 -3.631367 1 0.0
-3.759448 -1.165665 1 0.0
-1.09173 -1.09173 1 0.0
-9.505962 -9.505962 1 0.0
-5.665602 -5.665602 1 0.0
-19.718317 -3.16283 1 0.0
-4.286965 -0.711267 1 0.0
-5.392488 -1.170689 1 0.0
-5.881145 -5.881145 1 0.0
-2.492566 -2.492566 1 0.0
-7.538889 -0.543031 1 0.0
-4.702196 -4.702196 1 0.0
-12.509486 -2.101276 1 0.0
-1.91999 -1.91999 1 0.0
-1.91999 -1.91999 1 0.0
-2.12021 -1.065141 1 0.0
-1.521422 -1.521422 1 0.0
-2.089679 -1.226401 1 0.0
-0.959944 -0.844088 1 0.0
-3.063512 -1.093282 1 0.0
-4.818541 -2.506793 1 0.0
-3.438154 -3.438154 1 0.0
-2.119703 -2.119703 1 0.0
-1.096052 -1.096052 1 0.0
-2.961787 -1.547396 1 0.0
-2.945212 -2.945212 1 0.0
-0.705075 -0.705075 1 0.0
-0.770965 -0.44569 1 0.0
-1.338524 -1.338524 1 0.0
-4.348396 -1.019736 1 0.0
-1.019905 -0.984925 1 0.0
-6.376849 -2.716408 1 0.0
-1.58079 -0.887925 1 0.0
-5.502354 -0.706205 1 0.0
-1.992356 -0.262571 1 0.0
-0.640834 -0.414995 1 0.0
-3.238345 -3.238345 1 0.0
-7.971763 -1.995776 1 0.0
-6.095033 -2.593659 1 0.0
-0.965102 -0.965102 1 0.0
-18.185182 -3.021226 1 0.0
-0.308956 -0.308956 1 0.0
-0.361325 -0.361325 1 0.0
-0.815988 -0.815988 1 0.0
-3.342841 -1.002462 1 0.0
-1.182408 -1.182408 1 0.0
-1.117467 -1.117467 1 0.0
-2.486142 -0.9146 1 0.0
-0.738898 -0.738898 1 0.0
-0.975159 -0.868777 1 0.0
-0.582191 -0.582191 1 0.0
-1.059632 -0.715506 1 0.0
-6.573886 -1.79334 1 0.0
-1.057079 -1.057079 1 0.0
-3.303575 -1.806519 1 0.0
-0.887532 -0.887532 1 0.0
-0.798548 -0.798548 1 0.0
-2.870737 -0.912144 1 0.0
-3.448914 -0.912978 1 0.0
-6.16804 -1.208095 1 0.0
-2.765936 -2.765936 1 0.0
-1.261241 -0.762964 1 0.0
-3.011081 -2.296533 1 0.0
-3.565068 -1.737635 1 0.0
-0.888779 -0.888779 1 0.0
-3.797187 -1.371034 1 0.0
-1.9845 -0.992166 1 0.0
-0.972566 -0.636673 1 0.0
-4.788078 -1.675752 1 0.0
-1.144427 -1.144427 1 0.0
-1.725309 -0.742275 1 0.0
-5.181162 -2.319535 1 0.0
-6.005346 -1.740563 1 0.0
-0.446 -0.446 1 0.0
-4.454309 -0.91149 1 0.0
-2.27005 -0.775848 1 0.0
-3.740205 -1.420441 1 0.0
-1.358134 -0.774202 1 0.0
-0.843147 -0.843147 1 0.0
-0.984602 -0.942294 1 0.0
-0.790485 -0.790485 1 0.0
-16.637217 -5.172848 1 0.0
-1.717002 -1.299619 1 0.0
-1.994652 -0.721538 1 0.0
-3.235764 -1.891885 1 0.0
-5.917338 -2.897797 1 0.0
-3.405248 -1.47691 1 0.0
-0.698947 -0.698947 1 0.0
-0.826683 -0.826683 1 0.0
-3.010568 -3.010568 1 0.0
-6.384507 -0.765372 1 0.0
-2.438808 -1.351701 1 0.0
-1.335074 -1.335074 1 0.0
-0.242296 -0.242296 1 0.0
-2.227393 -0.943718 1 0.0
-1.537256 -1.247072 1 0.0
-2.679301 -2.539535 1 0.0
-4.085486 -1.103351 1 0.0
-1.036888 -0.699713 1 0.0
-1.447141 -0.636023 1 0.0
-1.668616 -1.07116 1 0.0
-1.261893 -1.180705 1 0.0
-1.429517 -1.131565 1 0.0
-2.619259 -1.73301 1 0.0
-0.973693 -0.973693 1 0.0
-1.131482 -0.90462 1 0.0
-2.398051 -1.189518 1 0.0
-2.525609 -0.294522 1 0.0
-1.953686 -1.299754 1 0.0
-1.145474 -0.794645 1 0.0
-2.910844 -0.858708 1 0.0
-0.775277 -0.775277 1 0.0
-5.79647 -2.309731 1 0.0
-1.626759 -0.664415 1 0.0
-6.292991 -2.244755 1 0.0
-1.504762 -1.504762 1 0.0
-0.102594 -0.102594 1 0.0
-8.103153 -3.442441 1 0.0
-1.669859 -1.256901 1 0.0
-0.803202 -0.560174 1 0.0
-11.322143 -4.718501 1 0.0
-1.734597 -0.975169 1 0.0
-3.868428 -2.130407 1 0.0
-2.394461 -0.832938 1 0.0
-4.563721 -2.00754 1 0.0
-0.892589 -0.7566 1 0.0
-0.255758 -0.255758 1 0.0
-5.576532 -2.192832 1 0.0
-0.843405 -0.745508 1 0.0
-0.626338 -0.626338 1 0.0
-2.529319 -2.260602 1 0.0
-4.462604 -1.620064 1 0.0
-1.739919 -1.739919 1 0.0
-6.131413 -4.098792 1 0.0
-5.770457 -1.542821 1 0.0
-6.257678 -1.177396 1 0.0
-1.057079 -0.667604 1 0.0
-3.430091 -0.941145 1 0.0
-0.882202 -0.882202 1 0.0
-5.19389 -0.763459 1 0.0
-2.031009 -0.931015 1 0.0
-1.427189 -1.051045 1 0.0
-1.22477 -1.042461 1 0.0
-6.880297 -1.396912 1 0.0
-1.433525 -1.125045 1 0.0
-0.583633 -0.583633 1 0.0
-1.148331 -0.893009 1 0.0
-1.099213 -1.099213 1 0.0
-5.493524 -1.610694 1 0.0
-1.277188 -0.832128 1 0.0
-2.059628 -1.038683 1 0.0
-6.197819 -2.583583 1 0.0
-2.122767 -0.831405 1 0.0
-2.061255 -0.7767 1 0.0
-5.077094 -1.9274 1 0.0
-2.511288 -0.698515 1 0.0
-5.693727 -2.109615 1 0.0
-1.203178 -0.713863 1 0.0
-0.327431 -0.327431 1 0.0
-4.194252 -0.801962 1 0.0
-5.166688 -5.166688 1 0.0
-4.430278 -2.878883 1 0.0
-0.683966 -0.682458 1 0.0
-5.469159 -2.575012 1 0.0
-2.249662 -2.249662 1 0.0
-3.011539 -1.504412 1 0.0
-4.551901 -4.551901 1 0.0
-2.46373 -1.146296 1 0.0
-2.463616 -0.83186 1 0.0
-2.020788 -1.280287 1 0.0
-0.89292 -0.89292 1 0.0
-0.18161 -0.18161 1 0.0
-1.082006 -1.082006 1 0.0
-1.442816 -1.296375 1 0.0
-1.160913 -0.703618 1 0.0
-2.400075 -0.720602 1 0.0
-1.420937 -0.793163 1 0.0
-2.188575 -1.471695 1 0.0
-1.416644 -0.946088 1 0.0
-0.740944 -0.740944 1 0.0
-0.802032 -0.776956 1 0.0
-1.896584 -1.714691 1 0.0
-1.182408 -0.761184 1 0.0
-1.516317 -0.870145 1 0.0
-3.680637 -1.634575 1 0.0
-1.057079 -1.057079 1 0.0
-4.167843 -2.406462 1 0.0
-1.615992 -0.80342 1 0.0
-1.641884 -0.919096 1 0.0
-8.629531 -1.973025 1 0.0
-1.487558 -0.750716 1 0.0
-2.2868 -0.977039 1 0.0
-3.067234 -1.533464 1 0.0
-5.401756 -2.406873 1 0.0
-3.076178 -1.233379 1 0.0
-5.186053 -2.472307 1 0.0
-1.211605 -1.211605 1 0.0
-2.664146 -1.512625 1 0.0
-4.337613 -1.337915 1 0.0
-2.359787 -1.00744 1 0.0
-1.832707 -1.287726 1 0.0
-0.585033 -0.585033 1 0.0
-0.88772 -0.88772 1 0.0
-1.273063 -0.695934 1 0.0
-1.489996 -1.085201 1 0.0
-3.422843 -1.506834 1 0.0
-7.622654 -1.00929 1 0.0
-4.033646 -1.257467 1 0.0
-0.723054 -0.723054 1 0.0
-3.51383 -3.51383 1 0.0
-0.446 -0.414391 1 0.0
-1.899054 -1.016824 1 0.0
-2.711769 -2.711769 1 0.0
-1.301829 -1.301829 1 0.0
-2.834565 -2.726083 1 0.0
-0.744867 -0.744867 1 0.0
-2.46164 -2.46164 1 0.0
-1.059632 -1.059632 1 0.0
-2.688579 -1.150971 1 0.0
-4.647464 -1.344372 1 0.0
-2.673587 -2.31208 1 0.0
-1.723396 -1.439652 1 0.0
-4.394978 -1.40617 1 0.0
-0.144977 -0.144977 1 0.0
-0.856669 -0.767376 1 0.0
-1.840418 -1.840418 1 0.0
-2.619259 -1.274621 1 0.0
-1.246307 -0.862593 1 0.0
-2.89465 -0.782961 1 0.0
-0.791305 -0.791305 1 0.0
-1.087912 -1.087912 1 0.0
-1.028945 -0.705342 1 0.0
-1.012297 -0.841169 1 0.0
-2.300368 -1.048425 1 0.0
-0.296442 -0.296442 1 0.0
-0.752762 -0.752762 1 0.0
-2.354201 -1.140295 1 0.0
-1.460188 -1.227694 1 0.0
-1.797236 -1.188921 1 0.0
-2.846045 -1.072383 1 0.0
-2.399489 -1.117375 1 0.0
-0.841488 -0.841488 1 0.0
-2.061659 -1.060826 1 0.0
-0.144977 -0.144977 1 0.0
-5.494901 -2.418048 1 0.0
-0.839988 -0.839988 1 0.0
-7.962275 -7.962275 1 0.0
-1.023622 -1.023622 1 0.0
-3.657664 -2.704137 1 0.0
-1.537256 -1.110899 1 0.0
-6.114431 -1.804053 1 0.0
-0.843405 -0.786926 1 0.0
-1.327202 -1.327202 1 0.0
-1.689815 -0.536129 1 0.0
-1.979292 -1.040184 1 0.0
-1.22041 -0.613664 1 0.0
-2.338432 -1.520591 1 0.0
-3.69769 -1.811303 1 0.0
-0.585033 -0.585033 1 0.0
-1.744031 -0.893482 1 0.0
-1.926716 -0.710011 1 0.0
-0.387169 -0.387169 1 0.0
-2.691753 -2.691753 1 0.0
-3.269994 -1.716475 1 0.0
-0.708545 -0.708545 1 0.0
-3.541021 -1.115945 1 0.0
-0.784461 -0.784461 1 0.0
-3.632767 -1.925228 1 0.0
-1.971982 -1.454317 1 0.0
-1.310778 -1.220622 1 0.0
-2.0046 -0.877928 1 0.0
-3.423627 -2.450969 1 0.0
-1.28183 -1.281386 1 0.0
-1.558759 -0.711094 1 0.0
-2.394461 -0.987208 1 0.0
-2.411983 -0.860888 1 0.0
-3.750473 -0.841561 1 0.0
-1.057079 -1.057079 1 0.0
-0.703784 -0.703784 1 0.0
-1.42259 -1.42259 1 0.0
-2.026143 -1.528801 1 0.0
-6.702518 -4.932243 1 0.0
-1.851047 -1.011023 1 0.0
-3.420358 -2.488749 1 0.0
-1.143834 -1.143834 1 0.0
-16.879081 -0.982335 1 0.0
-1.015223 -1.015223 1 0.0
-0.950945 -0.87002 1 0.0
-2.833282 -1.44483 1 0.0
-1.175235 -1.175235 1 0.0
-0.794088 -0.718979 1 0.0
-2.76373 -0.846804 1 0.0
-1.031998 -0.852126 1 0.0
-0.429785 -0.429785 1 0.0
-2.899794 -2.899794 1 0.0
-6.789662 -3.719817 1 0.0
-2.432887 -1.68667 1 0.0
-3.207103 -1.1163 1 0.0
-7.920449 -0.99355 1 0.0
-3.295946 -2.177578 1 0.0
-1.488094 -0.946288 1 0.0
-3.985294 -1.88706 1 0.0
-1.386663 -0.466293 1 0.0
-0.647408 -0.647408 1 0.0
-3.658993 -1.197141 1 0.0
-15.043004 -2.896936 1 0.0
-0.882202 -0.793603 1 0.0
-0.398369 -0.306871 1 0.0
-1.419816 -0.71899 1 0.0
-1.012612 -1.012612 1 0.0
-2.035616 -1.150905 1 0.0
-1.700795 -1.204194 1 0.0
-1.536188 -0.419767 1 0.0
-7.831999 -0.972525 1 0.0
-5.264983 -1.644239 1 0.0
-0.713854 -0.713854 1 0.0
-0.102594 -0.102594 1 0.0
-1.388535 -0.834921 1 0.0
-0.583633 -0.583633 1 0.0
-1.175235 -1.175235 1 0.0
-2.411983 -1.270672 1 0.0
-1.890163 -0.835642 1 0.0
-3.871809 -1.122199 1 0.0
-1.256047 -1.174645 1 0.0
-3.434713 -0.943029 1 0.0
-1.100323 -1.100323 1 0.0
-1.012612 -0.520295 1 0.0
-3.254506 -0.884572 1 0.0
-0.923858 -0.923858 1 0.0
-1.049563 -1.049563 1 0.0
-1.447141 -1.447141 1 0.0
-1.491496 -0.981807 1 0.0
-0.531135 -0.37458 1 0.0
-3.440519 -1.647599 1 0.0
-1.878388 -0.69424 1 0.0
-0.787691 -0.787691 1 0.0
-3.921548 -0.828762 1 0.0
-1.851047 -1.798794 1 0.0
-2.8668 -2.8668 1 0.0
-1.52453 -1.127525 1 0.0
-0.850663 -0.714197 1 0.0
-0.308956 -0.308956 1 0.0
-2.79991 -2.79991 1 0.0
-2.136497 -1.233567 1 0.0
-1.865165 -0.90562 1 0.0
-1.669859 -1.290533 1 0.0
-2.252222 -0.842285 1 0.0
-1.412786 -0.713922 1 0.0
-1.693245 -0.701026 1 0.0
-0.803158 -0.803158 1 0.0
-0.740944 -0.740944 1 0.0
-0.849097 -0.849097 1 0.0
-0.784461 -0.784461 1 0.0
-1.065162 -1.065162 1 0.0
-1.726452 -1.093107 1 0.0
-2.553912 -1.57883 1 0.0
-0.741443 -0.741443 1 0.0
-4.222675 -1.493202 1 0.0
-1.375728 -1.375728 1 0.0
-2.055355 -0.991883 1 0.0
-0.892268 -0.892268 1 0.0
-1.468172 -1.468172 1 0.0
-1.847171 -1.760265 1 0.0
-0.242296 -0.242296 1 0.0
-0.327431 -0.327431 1 0.0
-7.423446 -5.547617 1 0.0
-0.585033 -0.585033 1 0.0
-2.583078 -1.651661 1 0.0
-0.202949 -0.202949 1 0.0
-0.528291 -0.528291 1 0.0
-1.609631 -1.609631 1 0.0
-0.89292 -0.89292 1 0.0
-5.053905 -2.260477 1 0.0
-1.087912 -1.087912 1 0.0
-3.423627 -3.423627 1 0.0
-3.798902 -2.64548 1 0.0
-0.47669 -0.47669 1 0.0
-4.788134 -3.430813 1 0.0
-3.709277 -2.845757 1 0.0
-1.148331 -0.697249 1 0.0
-0.757071 -0.695353 1 0.0
-2.511288 -0.962459 1 0.0
-2.306574 -2.306574 1 0.0
-1.870281 -1.096741 1 0.0
-5.694191 -1.557288 1 0.0
-3.563907 -1.21938 1 0.0
-3.798902 -2.642071 1 0.0
-3.178698 -3.178698 1 0.0
-2.119703 -2.119703 1 0.0
-3.569952 -2.767203 1 0.0
-0.268134 -0.268134 1 0.0
-1.739919 -1.739919 1 0.0
-2.332407 -1.070407 1 0.0
-3.294327 -1.264831 1 0.0
-0.528291 -0.528291 1 0.0
-13.419225 -2.990783 1 0.0
-0.859194 -0.734334 1 0.0
-3.077607 -0.754215 1 0.0
-0.580783 -0.580783 1 0.0
-4.599451 -0.711973 1 0.0
-1.956817 -1.015453 1 0.0
-0.839988 -0.829327 1 0.0
-1.349296 -1.339959 1 0.0
-29.798891 -1.077221 1 0.0
-1.824605 -0.291313 1 0.0
-0.773638 -0.773638 1 0.0
-1.065162 -1.065162 1 0.0
-3.172646 -0.791473 1 0.0
-2.757273 -2.037234 1 0.0
-2.529319 -1.144993 1 0.0
-3.28068 -2.615724 1 0.0
-0.874099 -0.874099 1 0.0
-2.8668 -2.8668 1 0.0
-0.348474 -0.348474 1 0.0
-2.183981 -2.048247 1 0.0
-0.965102 -0.965102 1 0.0
-0.630497 -0.43515 1 0.0
-0.957855 -0.957855 1 0.0
-0.794856 -0.794856 1 0.0
-2.139439 -0.985652 1 0.0
-0.973693 -0.973693 1 0.0
-5.349318 -3.305606 1 0.0
-1.065162 -1.065162 1 0.0
-5.681552 -5.681552 1 0.0
-2.46373 -0.690858 1 0.0
-0.144977 -0.144977 1 0.0
-2.780401 -2.780401 1 0.0
-3.093861 -1.380129 1 0.0
-3.57621 -1.19569 1 0.0
-3.308027 -3.29247 1 0.0
-1.22041 -1.22041 1 0.0
-0.159968 -0.159968 1 0.0
-1.107804 -1.107804 1 0.0
-1.886815 -0.739752 1 0.0
-0.993097 -0.823468 1 0.0
-5.022488 -1.281159 1 0.0
-0.730468 -0.730468 1 0.0
-5.336011 -0.904786 1 0.0
-0.708545 -0.708545 1 0.0
-1.382359 -0.871548 1 0.0
-1.429923 -1.429923 1 0.0
-0.840697 -0.840697 1 0.0
-1.581108 -1.581108 1 0.0
-0.841379 -0.699101 1 0.0
-1.288509 -1.014591 1 0.0
-2.838479 -1.190778 1 0.0
-1.357772 -1.309743 1 0.0
-0.429785 -0.429785 1 0.0
-2.618443 -2.618443 1 0.0
-4.96134 -4.96134 1 0.0
-2.8668 -2.8668 1 0.0
-9.53942 -1.979413 1 0.0
-2.382289 -0.738952 1 0.0
-4.788078 -1.122658 1 0.0
-2.945212 -2.945212 1 0.0
-1.140025 -0.769373 1 0.0
-0.703134 -0.703134 1 0.0
-3.178698 -3.178698 1 0.0
-6.36899 -1.121472 1 0.0
-1.491496 -1.491496 1 0.0
-2.249662 -1.857454 1 0.0
-3.178698 -3.178698 1 0.0
-1.521329 -1.215606 1 0.0
-1.175235 -1.175235 1 0.0
-0.327431 -0.327431 1 0.0
-0.252678 -0.252678 1 0.0
-4.839996 -0.909339 1 0.0
-2.061255 -0.7767 1 0.0
-2.962666 -2.962666 1 0.0
-3.784222 -0.991195 1 0.0
-2.280977 -1.064188 1 0.0
-2.077476 -1.030066 1 0.0
-2.945411 -0.919998 1 0.0
-4.254413 -3.125126 1 0.0
-0.894302 -0.592281 1 0.0
-0.896993 -0.896993 1 0.0
-0.281524 -0.281524 1 0.0
-0.387169 -0.387169 1 0.0
-3.024498 -1.717282 1 0.0
-0.931003 -0.931003 1 0.0
-1.739919 -1.739919 1 0.0
-2.540992 -1.624306 1 0.0
-1.429923 -1.429923 1 0.0
-0.741443 -0.477221 1 0.0
-0.745333 -0.745333 1 0.0
-2.0046 -1.203053 1 0.0
-1.726452 -0.878721 1 0.0
-1.22477 -1.22477 1 0.0
-0.47669 -0.47669 1 0.0
-1.669859 -0.813746 1 0.0
-2.8668 -2.8668 1 0.0
-0.091232 -0.091232 1 0.0
-1.27601 -0.913295 1 0.0
-1.742756 -1.075094 1 0.0
-0.528291 -0.528291 1 0.0
-1.569151 -0.742046 1 0.0
-2.139439 -0.967245 1 0.0
-4.962663 -3.742171 1 0.0
-0.371859 -0.371859 1 0.0
-0.281232 -0.281232 1 0.0
-0.692692 -0.365377 1 0.0
-0.925159 -0.490801 1 0.0
-1.153527 -0.641656 1 0.0
-2.79991 -1.151449 1 0.0
-0.647408 -0.647408 1 0.0
-1.776936 -0.702064 1 0.0
-0.8448 -0.8448 1 0.0
-3.5314 -3.5314 1 0.0
-2.46373 -1.148542 1 0.0
-2.011314 -0.847541 1 0.0
-1.468153 -1.468153 1 0.0
-3.368707 -1.233621 1 0.0
-0.162347 -0.162347 1 0.0
-0.676535 -0.676535 1 0.0
-3.57621 -1.447495 1 0.0
-0.984797 -0.681729 1 0.0
-1.324237 -1.324237 1 0.0
-5.585411 -2.070718 1 0.0
-1.012612 -1.012612 1 0.0
-3.885083 -1.36885 1 0.0
-11.752508 -1.33958 1 0.0
-1.577208 -1.577208 1 0.0
-0.742539 -0.712723 1 0.0
-4.929487 -1.895519 1 0.0
-0.398369 -0.398369 1 0.0
-0.803202 -0.803202 1 0.0
-3.178698 -3.178698 1 0.0
-4.224547 -1.026699 1 0.0
-2.58263 -2.58263 1 0.0
-3.57621 -1.298092 1 0.0
-2.76373 -1.729077 1 0.0
-1.324237 -1.324237 1 0.0
-3.473219 -3.473219 1 0.0
-0.387169 -0.387169 1 0.0
-2.589474 -2.589474 1 0.0
-1.727246 -1.727246 1 0.0
-1.581108 -0.665396 1 0.0
-0.754762 -0.552778 1 0.0
-2.166082 -1.570036 1 0.0
-6.069763 -2.501977 1 0.0
-2.382688 -1.059924 1 0.0
-3.024498 -0.711856 1 0.0
-0.925159 -0.490801 1 0.0
-4.928294 -4.928294 1 0.0
-3.225177 -1.16681 1 0.0
-4.928294 -4.928294 1 0.0
-0.982657 -0.709804 1 0.0
-2.478028 -0.932342 1 0.0
-0.623337 -0.623337 1 0.0
-3.491071 -3.491071 1 0.0
-0.654502 -0.654502 1 0.0
-2.21772 -2.21772 1 0.0
-0.729901 -0.729901 1 0.0
-1.219887 -0.953654 1 0.0
-1.005712 -1.005712 1 0.0
-0.808654 -0.808654 1 0.0
-1.054507 -0.705314 1 0.0
-5.413946 -1.324281 1 0.0
-1.9043 -0.917046 1 0.0
-0.918992 -0.481455 1 0.0
-1.070716 -0.920639 1 0.0
-2.193503 -0.639939 1 0.0
-1.005292 -1.005292 1 0.0
-0.216694 -0.216694 1 0.0
-1.138135 -0.873391 1 0.0
-1.75008 -0.778332 1 0.0
-2.941198 -1.940489 1 0.0
-1.319708 -0.782102 1 0.0
-2.027961 -2.027961 1 0.0
-1.563354 -1.563354 1 0.0
-0.253596 -0.253596 1 0.0
-1.715553 -1.282922 1 0.0
-2.680411 -2.620098 1 0.0
-2.309289 -2.266626 1 0.0
-0.969208 -0.969208 1 0.0
-1.019058 -1.019058 1 0.0
-2.379461 -0.825757 1 0.0
-1.201736 -1.201736 1 0.0
-3.548343 -0.773622 1 0.0
-0.927453 -0.927453 1 0.0
-5.030329 -0.701581 1 0.0
-0.424345 -0.329369 1 0.0
-3.726249 -2.186631 1 0.0
-1.179081 -0.929567 1 0.0
-0.705861 -0.469737 1 0.0
-1.742596 -1.12314 1 0.0
-2.041819 -1.427526 1 0.0
-5.480702 -3.141568 1 0.0
-1.478653 -0.533471 1 0.0
-0.556139 -0.556139 1 0.0
-1.648204 -1.379169 1 0.0
-5.039691 -1.416863 1 0.0
-1.877512 -0.87236 1 0.0
-3.244689 -0.879117 1 0.0
-3.061388 -0.763323 1 0.0
-3.614838 -1.795342 1 0.0
-2.785114 -2.785114 1 0.0
-1.313633 -1.313633 1 0.0
-0.623337 -0.175708 1 0.0
-0.512287 -0.512287 1 0.0
-0.770411 -0.382129 1 0.0
-1.093764 -1.093764 1 0.0
-1.111103 -0.47904 1 0.0
-15.876438 -1.910501 1 0.0
-0.117036 -0.117036 1 0.0
-3.359142 -1.143314 1 0.0
-1.986908 -1.008078 1 0.0
-3.279144 -3.279144 1 0.0
-1.784399 -1.476584 1 0.0
-3.55872 -0.781168 1 0.0
-0.996213 -0.807875 1 0.0
-2.48197 -1.287552 1 0.0
-2.752655 -2.752655 1 0.0
-1.309031 -1.309031 1 0.0
-1.448641 -1.448641 1 0.0
-0.34914 -0.34914 1 0.0
-5.792026 -1.975011 1 0.0
-1.638541 -1.224328 1 0.0
-6.97451 -1.960687 1 0.0
-1.025573 -0.733291 1 0.0
-1.06855 -1.06855 1 0.0
-2.722728 -1.475912 1 0.0
-2.102503 -0.553238 1 0.0
-0.457447 -0.457447 1 0.0
-0.091971 -0.091971 1 0.0
-0.687616 -0.687616 1 0.0
-2.401591 -2.401591 1 0.0
-0.457447 -0.457447 1 0.0
-0.649115 -0.649115 1 0.0
-2.020809 -2.020809 1 0.0
-3.732593 -0.86772 1 0.0
-1.411283 -1.411283 1 0.0
-0.756325 -0.756325 1 0.0
-3.213249 -0.485616 1 0.0
-5.354358 -0.789744 1 0.0
-1.837715 -1.837715 1 0.0
-1.903366 -0.765829 1 0.0
-4.419004 -4.419004 1 0.0
-1.809049 -0.634361 1 0.0
-1.330912 -1.174323 1 0.0
-2.21772 -0.467694 1 0.0
-2.598336 -0.684194 1 0.0
-0.406347 -0.406347 1 0.0
-2.401591 -2.401591 1 0.0
-8.524531 -8.524531 1 0.0
-11.987133 -11.987133 1 0.0
-1.903366 -1.903366 1 0.0
-4.61803 -4.61803 1 0.0
-3.916141 -0.935721 1 0.0
-3.885473 -3.885473 1 0.0
-1.064265 -1.064265 1 0.0
-3.968403 -3.968403 1 0.0
-8.018604 -8.018604 1 0.0
-14.330511 -14.330511 1 0.0
-4.472904 -4.472904 1 0.0
-5.999764 -0.997934 1 0.0
-4.339284 -4.339284 1 0.0
-25.81196 -1.125478 1 0.0
-6.064885 -1.266659 1 0.0
-12.000425 -0.910397 1 0.0
-0.078971 -0.078971 1 0.0
-4.169881 -4.169881 1 0.0
-2.580205 -0.858046 1 0.0
-1.784567 -1.784567 1 0.0
-3.191311 -0.613318 1 0.0
-2.798491 -0.461073 1 0.0
-1.927859 -0.889745 1 0.0
-4.848654 -0.790292 1 0.0
-0.993782 -0.993782 1 0.0
-0.649931 -0.317353 1 0.0
-2.296645 -0.949064 1 0.0
-16.798643 -3.174102 1 0.0
-0.724249 -0.724249 1 0.0
-1.690877 -0.429816 1 0.0
-1.306175 -1.306175 1 0.0
-0.67238 -0.231152 1 0.0
-1.231975 -0.899319 1 0.0
-11.051451 -1.659297 1 0.0
-1.942395 -1.942395 1 0.0
-0.705225 -0.705225 1 0.0
-1.554166 -1.554166 1 0.0
-2.104443 -0.760477 1 0.0
-1.182517 -1.122784 1 0.0
-0.327179 -0.327179 1 0.0
-0.255029 -0.255029 1 0.0
-3.917195 -3.917195 1 0.0
-7.199832 -1.274007 1 0.0
-1.101884 -1.101884 1 0.0
-3.574195 -2.433023 1 0.0
-3.012309 -0.82784 1 0.0
-2.505229 -0.75073 1 0.0
-0.738354 -0.324098 1 0.0
-13.915016 -1.100635 1 0.0
-6.311442 -2.065838 1 0.0
-11.300668 -1.571767 1 0.0
-2.610481 -0.960394 1 0.0
-3.599955 -0.452951 1 0.0
-32.69388 -1.873833 1 0.0
-2.245663 -2.245663 1 0.0
-1.455353 -1.455353 1 0.0
-1.58039 -1.58039 1 0.0
-2.711191 -0.868655 1 0.0
-0.993782 -0.993782 1 0.0
-1.869089 -1.869089 1 0.0
-10.772723 -2.206597 1 0.0
-9.326769 -1.78431 1 0.0
-3.467761 -0.388229 1 0.0
-2.557366 -1.253957 1 0.0
-16.800486 -2.191469 1 0.0
-7.054885 -7.054885 1 0.0
-11.394794 -1.325 1 0.0
-12.437059 -1.134413 1 0.0
-9.274452 -9.274452 1 0.0
-10.579631 -0.470139 1 0.0
-10.351196 -10.351196 1 0.0
-5.089906 -1.481597 1 0.0
-5.709863 -5.709863 1 0.0
-10.34924 -10.34924 1 0.0
-5.742514 -5.742514 1 0.0
-1.488864 -1.488864 1 0.0
-2.666158 -2.666158 1 0.0
-2.701805 -2.701805 1 0.0
-4.374424 -4.374424 1 0.0
-7.999254 -7.999254 1 0.0
-0.384442 -0.384442 1 0.0
-3.169389 -0.69913 1 0.0
-4.302944 -2.702527 1 0.0
-1.695436 -1.695436 1 0.0
-2.216657 -0.605257 1 0.0
-1.468251 -0.720895 1 0.0
-1.729934 -1.729934 1 0.0
-0.575445 -0.575445 1 0.0
-2.437067 -2.437067 1 0.0
-1.088766 -0.667622 1 0.0
-1.41268 -0.934421 1 0.0
-0.250869 -0.250869 1 0.0
-6.661983 -1.038726 1 0.0
-2.893492 -2.893492 1 0.0
-1.059905 -0.232037 1 0.0
-2.688885 -2.688885 1 0.0
-2.825944 -2.825944 1 0.0
-2.541542 -2.541542 1 0.0
-6.96899 -6.96899 1 0.0
-4.962452 -4.962452 1 0.0
-4.257484 -0.569755 1 0.0
-13.772735 -13.772735 1 0.0
-2.881707 -1.252952 1 0.0
-1.780904 -1.780904 1 0.0
-0.281301 -0.281301 1 0.0
-2.127385 -1.20854 1 0.0
-0.746756 -0.746756 1 0.0
-1.149934 -0.735534 1 0.0
-3.873583 -2.824264 1 0.0
-0.968312 -0.780391 1 0.0
-2.767715 -1.526004 1 0.0
-0.241327 -0.241327 1 0.0
-3.11758 -3.085774 1 0.0
-0.94655 -0.94655 1 0.0
-10.201678 -1.754715 1 0.0
-3.312353 -0.96842 1 0.0
-0.973306 -0.837505 1 0.0
-0.721107 -0.721107 1 0.0
-3.383698 -3.383698 1 0.0
-0.978197 -0.947937 1 0.0
-1.776871 -0.79697 1 0.0
-3.332954 -1.188666 1 0.0
-2.866702 -1.106363 1 0.0
-1.05221 -0.871529 1 0.0
-1.461853 -0.942025 1 0.0
-1.022965 -1.022965 1 0.0
-0.557674 -0.505025 1 0.0
-2.733769 -2.733769 1 0.0
-0.842716 -0.842716 1 0.0
-2.111302 -1.098418 1 0.0
-0.839353 -0.839353 1 0.0
-1.228721 -0.872854 1 0.0
-1.41153 -0.703169 1 0.0
-1.373621 -1.373621 1 0.0
-4.621848 -1.089124 1 0.0
-0.740723 -0.740723 1 0.0
-2.714437 -1.049208 1 0.0
-1.461784 -1.433752 1 0.0
-34.41654 -5.466295 1 0.0
-3.673838 -2.030858 1 0.0
-2.943573 -1.296474 1 0.0
-1.377465 -1.073352 1 0.0
-1.643558 -0.872313 1 0.0
-3.655588 -1.559556 1 0.0
-1.263092 -1.263092 1 0.0
-2.469444 -0.766542 1 0.0
-1.416674 -1.306537 1 0.0
-0.198051 -0.198051 1 0.0
-1.580705 -0.81497 1 0.0
-2.316717 -2.316717 1 0.0
-1.306162 -1.306162 1 0.0
-4.310066 -1.306516 1 0.0
-22.809234 -0.942394 1 0.0
-1.483276 -1.483276 1 0.0
-2.141348 -1.683497 1 0.0
-1.376962 -1.376962 1 0.0
-1.039156 -1.039156 1 0.0
-2.835368 -0.954157 1 0.0
-3.967649 -0.726682 1 0.0
-1.373621 -1.373621 1 0.0
-1.701027 -0.787027 1 0.0
-1.310015 -1.310015 1 0.0
-1.166042 -0.979566 1 0.0
-0.758274 -0.697528 1 0.0
-1.325722 -1.040161 1 0.0
-3.383698 -3.383698 1 0.0
-0.980853 -0.718029 1 0.0
-2.141348 -1.690002 1 0.0
-1.390376 -1.390376 1 0.0
-1.720827 -1.329332 1 0.0
-1.483601 -1.37238 1 0.0
-1.528763 -0.736739 1 0.0
-1.422172 -0.48555 1 0.0
-0.885326 -0.471174 1 0.0
-0.991392 -0.991392 1 0.0
-0.784628 -0.784628 1 0.0
-10.6701 -3.096567 1 0.0
-1.343188 -1.246114 1 0.0
-1.993422 -1.993422 1 0.0
-1.108084 -0.862383 1 0.0
-2.426565 -1.248669 1 0.0
-4.640434 -2.043194 1 0.0
-0.940431 -0.730036 1 0.0
-5.152688 -1.487626 1 0.0
-2.290383 -2.251612 1 0.0
-3.167469 -3.167469 1 0.0
-2.854088 -1.344887 1 0.0
-2.743118 -1.524918 1 0.0
-2.669184 -1.137143 1 0.0
-1.40268 -0.770692 1 0.0
-1.281788 -1.191834 1 0.0
-0.729976 -0.460452 1 0.0
-5.165894 -3.43208 1 0.0
-6.028519 -6.028519 1 0.0
-1.092606 -1.092606 1 0.0
-0.798612 -0.798612 1 0.0
-0.742392 -0.742392 1 0.0
-1.209533 -0.776231 1 0.0
-0.952946 -0.713513 1 0.0
-2.053463 -0.696271 1 0.0
-3.287945 -0.781676 1 0.0
-5.070047 -1.212506 1 0.0
-4.88409 -4.88409 1 0.0
-4.878444 -1.157332 1 0.0
-1.115249 -0.840709 1 0.0
-10.626055 -1.241687 1 0.0
-1.409658 -1.103734 1 0.0
-0.922746 -0.922746 1 0.0
-1.561442 -1.561442 1 0.0
-0.883013 -0.709874 1 0.0
-1.557942 -1.557942 1 0.0
-1.438876 -1.438876 1 0.0
-1.127168 -0.987644 1 0.0
-1.139319 -0.830403 1 0.0
-2.129785 -1.093831 1 0.0
-0.996301 -0.996301 1 0.0
-2.089204 -2.089204 1 0.0
-3.545597 -0.921936 1 0.0
-4.254949 -1.842736 1 0.0
-2.649 -2.649 1 0.0
-0.867927 -0.812034 1 0.0
-3.152192 -2.533964 1 0.0
-0.885326 -0.885326 1 0.0
-3.308403 -1.632486 1 0.0
-1.164343 -1.164343 1 0.0
-0.921186 -0.921186 1 0.0
-1.014499 -1.014499 1 0.0
-7.079909 -2.361328 1 0.0
-1.814163 -1.32481 1 0.0
-5.126347 -2.696086 1 0.0
-1.0686 -1.0686 1 0.0
-1.414285 -0.9381 1 0.0
-1.480875 -1.060212 1 0.0
-0.971454 -0.835944 1 0.0
-0.991221 -0.991221 1 0.0
-1.270837 -0.744479 1 0.0
-0.86186 -0.86186 1 0.0
-1.938956 -1.303779 1 0.0
-0.753642 -0.709731 1 0.0
-2.651921 -1.343811 1 0.0
-4.253717 -2.57943 1 0.0
-1.862618 -1.316673 1 0.0
-3.609736 -3.609736 1 0.0
-1.039246 -1.039246 1 0.0
-5.795833 -1.994632 1 0.0
-1.438876 -1.438876 1 0.0
-0.909419 -0.870177 1 0.0
-4.278575 -0.897963 1 0.0
-0.699064 -0.699064 1 0.0
-3.42696 -2.413203 1 0.0
-2.072904 -2.072904 1 0.0
-0.340305 -0.340305 1 0.0
-2.254992 -1.637776 1 0.0
-2.65708 -1.075463 1 0.0
-1.011661 -0.761615 1 0.0
-3.064461 -3.064461 1 0.0
-0.921186 -0.921186 1 0.0
-4.874049 -4.874049 1 0.0
-0.781734 -0.778821 1 0.0
-1.815489 -1.815489 1 0.0
-0.579819 -0.579819 1 0.0
-2.096669 -0.745826 1 0.0
-0.702588 -0.702588 1 0.0
-0.927629 -0.908646 1 0.0
-3.65629 -2.687295 1 0.0
-1.689283 -1.030858 1 0.0
-2.75971 -2.75971 1 0.0
-3.304461 -0.958126 1 0.0
-0.725042 -0.725042 1 0.0
-1.447281 -0.702497 1 0.0
-1.507245 -1.507245 1 0.0
-1.619513 -0.859255 1 0.0
-0.552023 -0.36156 1 0.0
-1.669873 -1.443084 1 0.0
-2.314022 -1.152612 1 0.0
-0.714755 -0.714755 1 0.0
-2.125072 -1.068777 1 0.0
-0.970726 -0.720722 1 0.0
-2.814377 -2.814377 1 0.0
-2.211324 -1.242665 1 0.0
-0.08729 -0.08729 1 0.0
-0.482639 -0.332952 1 0.0
-0.561851 -0.561851 1 0.0
-0.883013 -0.883013 1 0.0
-1.059194 -0.568412 1 0.0
-0.914121 -0.914121 1 0.0
-1.068015 -1.068015 1 0.0
-0.861825 -0.861825 1 0.0
-1.014499 -0.523189 1 0.0
-1.480875 -1.150998 1 0.0
-4.616181 -1.433823 1 0.0
-1.170382 -0.87011 1 0.0
-3.033931 -3.033931 1 0.0
-0.590554 -0.590554 1 0.0
-1.251827 -1.251827 1 0.0
-1.483071 -1.483071 1 0.0
-1.616074 -0.79429 1 0.0
-1.354207 -0.784702 1 0.0
-3.924773 -0.837416 1 0.0
-0.176581 -0.176581 1 0.0
-2.509393 -1.045048 1 0.0
-0.958378 -0.958378 1 0.0
-3.167469 -3.167469 1 0.0
-1.867718 -0.808204 1 0.0
-3.018068 -3.018068 1 0.0
-1.652558 -1.652558 1 0.0
-1.269955 -0.624921 1 0.0
-0.758133 -0.478814 1 0.0
-2.784325 -0.778539 1 0.0
-4.117306 -1.923074 1 0.0
-0.787262 -0.687511 1 0.0
-6.160794 -6.160794 1 0.0
-6.159611 -1.988781 1 0.0
-1.573756 -1.573756 1 0.0
-1.714182 -1.714182 1 0.0
-2.452528 -1.179118 1 0.0
-4.153326 -4.153326 1 0.0
-0.31124 -0.31124 1 0.0
-1.841088 -1.841088 1 0.0
-0.94655 -0.94655 1 0.0
-1.689623 -1.689623 1 0.0
-0.972016 -0.768454 1 0.0
-0.717579 -0.717579 1 0.0
-1.285665 -1.285665 1 0.0
-2.189917 -2.189917 1 0.0
-0.853964 -0.853964 1 0.0
-2.446432 -2.087826 1 0.0
-2.558407 -1.274558 1 0.0
-1.46588 -0.838586 1 0.0
-0.495692 -0.495692 1 0.0
-2.906615 -2.906615 1 0.0
-1.295195 -1.080241 1 0.0
-0.281301 -0.281301 1 0.0
-1.987859 -0.731005 1 0.0
-3.05087 -0.89535 1 0.0
-0.785272 -0.785272 1 0.0
-2.866455 -2.128924 1 0.0
-1.943186 -0.710916 1 0.0
-0.784364 -0.784364 1 0.0
-2.664143 -2.664143 1 0.0
-2.351278 -2.351278 1 0.0
-3.065332 -1.414428 1 0.0
-2.116251 -1.035512 1 0.0
-2.014401 -0.584291 1 0.0
-0.457856 -0.457856 1 0.0
-0.836247 -0.836247 1 0.0
-1.334287 -0.811076 1 0.0
-0.64876 -0.64876 1 0.0
-0.589533 -0.589533 1 0.0
-1.714182 -0.849484 1 0.0
-2.708644 -1.135588 1 0.0
-2.910782 -1.35109 1 0.0
-5.004451 -0.929809 1 0.0
-0.527944 -0.527944 1 0.0
-1.088827 -1.088827 1 0.0
-1.994848 -1.674139 1 0.0
-0.991854 -0.991854 1 0.0
-1.078423 -0.475767 1 0.0
-0.361679 -0.361679 1 0.0
-2.407452 -2.407452 1 0.0
-0.711934 -0.711934 1 0.0
-0.754288 -0.258203 1 0.0
-0.18612 -0.18612 1 0.0
-1.78793 -1.095341 1 0.0
-3.039112 -1.150664 1 0.0
-0.277331 -0.277331 1 0.0
-1.131577 -0.905471 1 0.0
-1.551426 -1.127594 1 0.0
-1.906367 -1.040501 1 0.0
-6.030623 -1.622165 1 0.0
-0.94655 -0.94655 1 0.0
-0.367136 -0.289724 1 0.0
-1.269955 -0.478211 1 0.0
-0.479452 -0.479452 1 0.0
-0.64876 -0.64876 1 0.0
-0.748156 -0.748156 1 0.0
-1.987859 -0.724272 1 0.0
-0.402488 -0.303743 1 0.0
-0.281301 -0.281301 1 0.0
-0.80341 -0.764598 1 0.0
-1.311321 -1.311321 1 0.0
-1.39089 -0.706393 1 0.0
-0.482639 -0.482639 1 0.0
-2.708644 -0.771465 1 0.0
-0.367136 -0.367136 1 0.0
-1.75336 -1.75336 1 0.0
-3.770922 -1.465312 1 0.0
-5.056649 -1.339001 1 0.0
-1.363709 -1.363709 1 0.0
-2.910782 -1.498678 1 0.0
-2.446432 -1.928482 1 0.0
-2.446144 -2.446144 1 0.0
-4.31685 -4.31685 1 0.0
-2.06585 -1.017513 1 0.0
-3.170118 -1.110469 1 0.0
-1.310015 -1.310015 1 0.0
-0.504827 -0.343895 1 0.0
-4.699094 -1.46291 1 0.0
-3.838148 -0.920455 1 0.0
-1.546518 -1.546518 1 0.0
-2.407452 -2.407452 1 0.0
-0.527944 -0.527944 1 0.0
-0.281301 -0.281301 1 0.0
-0.422202 -0.422202 1 0.0
-3.219393 -3.219393 1 0.0
-2.558407 -2.558407 1 0.0
-1.422172 -1.422172 1 0.0
-2.407452 -2.407452 1 0.0
-5.79916 -5.79916 1 0.0
-1.732816 -1.732816 1 0.0
-6.343942 -1.288583 1 0.0
-4.882036 -4.882036 1 0.0
-5.468014 -5.468014 1 0.0
-4.37884 -4.37884 1 0.0
-2.931606 -2.931606 1 0.0
-4.677305 -4.677305 1 0.0
-1.241418 -1.241418 1 0.0
-2.947467 -2.947467 1 0.0
-0.439946 -0.265261 1 0.0
-0.417333 -0.417333 1 0.0
-4.761702 -4.761702 1 0.0
-4.372922 -4.372922 1 0.0
-9.957364 -0.815472 1 0.0
-2.14637 -1.085668 1 0.0
-0.794798 -0.794798 1 0.0
-0.773453 -0.773453 1 0.0
-4.555039 -4.00833 1 0.0
-4.647311 -1.382002 1 0.0
-3.650489 -3.650489 1 0.0
-0.506741 -0.506741 1 0.0
-2.57133 -0.215889 1 0.0
-3.717034 -3.254415 1 0.0
-0.608493 -0.481235 1 0.0
-2.231456 -1.036686 1 0.0
-2.11525 -2.11525 1 0.0
-0.327112 -0.327112 1 0.0
-1.899887 -0.819497 1 0.0
-0.803008 -0.425967 1 0.0
-1.426767 -1.426767 1 0.0
-3.933326 -2.359494 1 0.0
-1.544956 -1.347849 1 0.0
-0.959479 -0.701316 1 0.0
-1.971815 -1.971815 1 0.0
-1.33229 -1.33229 1 0.0
-5.937657 -1.281264 1 0.0
-16.356052 -1.143779 1 0.0
-7.334133 -1.544322 1 0.0
-0.941567 -0.707599 1 0.0
-2.579242 -1.544438 1 0.0
-3.153849 -0.932033 1 0.0
-1.34967 -1.34967 1 0.0
-1.243232 -0.389218 1 0.0
-0.901986 -0.901986 1 0.0
-6.726975 -1.244225 1 0.0
-1.972417 -1.386232 1 0.0
-1.984176 -1.911387 1 0.0
-0.351981 -0.351981 1 0.0
-1.843101 -1.701906 1 0.0
-1.347266 -0.701511 1 0.0
-26.049348 -1.42338 1 0.0
-1.429274 -1.429274 1 0.0
-0.635549 -0.635549 1 0.0
-0.327333 -0.327333 1 0.0
-0.782172 -0.782172 1 0.0
-1.117284 -0.752409 1 0.0
-0.9301 -0.878825 1 0.0
-1.235069 -1.050987 1 0.0
-1.049653 -0.796576 1 0.0
-2.634899 -0.781737 1 0.0
-2.664489 -1.967468 1 0.0
-0.225593 -0.225593 1 0.0
-21.75125 -0.781468 1 0.0
-2.015613 -1.381534 1 0.0
-0.767701 -0.767701 1 0.0
-1.841711 -1.084392 1 0.0
-0.154224 -0.154224 1 0.0
-2.712934 -1.216983 1 0.0
-0.466942 -0.466942 1 0.0
-4.996252 -1.264692 1 0.0
-1.423962 -0.740108 1 0.0
-0.319669 -0.319669 1 0.0
-0.089909 -0.089909 1 0.0
-0.304269 -0.304269 1 0.0
-0.648483 -0.381722 1 0.0
-0.671317 -0.671317 1 0.0
-1.97531 -1.97531 1 0.0
-1.618526 -0.402426 1 0.0
-0.275822 -0.275822 1 0.0
-0.149672 -0.149672 1 0.0
-1.963522 -1.176485 1 0.0
-4.2876 -3.356073 1 0.0
-0.762091 -0.714551 1 0.0
-1.084255 -1.037543 1 0.0
-1.869729 -1.869729 1 0.0
-0.392376 -0.392376 1 0.0
-0.877023 -0.877023 1 0.0
-1.518086 -1.518086 1 0.0
-0.660677 -0.660677 1 0.0
-0.802099 -0.802099 1 0.0
-0.23181 -0.23181 1 0.0
-0.265962 -0.265962 1 0.0
-1.216092 -0.983158 1 0.0
-6.634118 -1.352296 1 0.0
-7.317632 -1.174553 1 0.0
-0.092537 -0.092537 1 0.0
-1.157041 -1.157041 1 0.0
-1.618526 -0.815081 1 0.0
-2.126031 -1.098956 1 0.0
-0.818843 -0.818843 1 0.0
-1.44436 -1.44436 1 0.0
-2.051896 -1.274144 1 0.0
-2.938857 -2.938857 1 0.0
-0.514535 -0.46114 1 0.0
-0.510318 -0.510318 1 0.0
-1.654404 -1.654404 1 0.0
-5.715888 -1.258828 1 0.0
-5.086827 -1.148701 1 0.0
-0.226075 -0.226075 1 0.0
-0.663511 -0.315622 1 0.0
-0.514535 -0.514535 1 0.0
-19.894695 -1.274263 1 0.0
-0.772166 -0.772166 1 0.0
-1.537653 -1.537653 1 0.0
-1.450318 -1.450318 1 0.0
-1.953016 -0.475997 1 0.0
-2.550545 -1.503704 1 0.0
-1.26544 -1.26544 1 0.0
-3.1954 -1.269145 1 0.0
-6.329404 -0.804432 1 0.0
-0.141565 -0.141565 1 0.0
-5.056501 -5.056501 1 0.0
-0.533051 -0.533051 1 0.0
-1.509719 -1.509719 1 0.0
-0.702157 -0.702157 1 0.0
-1.113994 -1.113994 1 0.0
-1.216092 -0.524523 1 0.0
-3.086643 -3.086643 1 0.0
-1.119191 -1.119191 1 0.0
-0.546679 -0.546679 1 0.0
-5.369005 -5.369005 1 0.0
-6.99613 -0.97685 1 0.0
-1.041398 -0.721239 1 0.0
-3.00796 -3.00796 1 0.0
-3.57007 -1.452464 1 0.0
-1.592757 -1.271025 1 0.0
-0.238048 -0.238048 1 0.0
-4.253151 -4.253151 1 0.0
-0.269101 -0.221534 1 0.0
-8.178466 -1.087472 1 0.0
-3.337701 -3.337701 1 0.0
-2.157873 -0.347275 1 0.0
-5.709863 -5.709863 1 0.0
-1.176251 -1.176251 1 0.0
-0.851574 -0.522901 1 0.0
-1.971815 -1.971815 1 0.0
-1.766916 -1.766916 1 0.0
-4.801529 -4.801529 1 0.0
-1.599192 -1.599192 1 0.0
-3.415024 -1.063884 1 0.0
-1.361337 -1.361337 1 0.0
-3.144938 -1.022978 1 0.0
-7.464299 -7.464299 1 0.0
-4.686373 -4.686373 1 0.0
-4.356311 -4.356311 1 0.0
-6.738968 -1.082014 1 0.0
-12.772619 -12.772619 1 0.0
-10.385881 -10.385881 1 0.0
-0.955916 -0.955916 1 0.0
-0.199719 -0.199719 1 0.0
-2.500113 -2.500113 1 0.0
-2.566528 -2.566528 1 0.0
-6.185661 -1.608952 1 0.0
-3.366113 -0.469654 1 0.0
-6.507533 -0.979021 1 0.0
-2.275927 -2.275927 1 0.0
-1.159034 -0.784144 1 0.0
-2.557564 -1.353887 1 0.0
-2.547273 -2.547273 1 0.0
-4.244141 -4.244141 1 0.0
-6.049689 -0.887814 1 0.0
-0.985579 -0.985579 1 0.0
-13.212942 -1.057261 1 0.0
-5.236437 -0.788164 1 0.0
-1.211212 -0.954083 1 0.0
-10.154834 -10.154834 1 0.0
-2.508383 -0.158886 1 0.0
-3.460135 -1.646994 1 0.0
-1.12363 -1.12363 1 0.0
-2.052998 -1.285843 1 0.0
-4.317713 -1.498717 1 0.0
-0.320521 -0.320521 1 0.0
-3.547659 -3.547659 1 0.0
-4.457408 -0.888438 1 0.0
-2.366359 -0.605074 1 0.0
-2.054812 -0.298068 1 0.0
-8.430524 -8.430524 1 0.0
-11.532488 -1.344352 1 0.0
-2.182684 -0.774833 1 0.0
-2.992352 -0.743519 1 0.0
-4.034606 -4.034606 1 0.0
-0.581897 -0.195984 1 0.0
-2.722484 -1.487201 1 0.0
-0.910372 -0.897773 1 0.0
-3.674292 -3.674292 1 0.0
-0.254713 -0.163029 1 0.0
-0.70492 -0.70492 1 0.0
-0.987145 -0.608081 1 0.0
-0.739911 -0.625148 1 0.0
-0.25896 -0.25896 1 0.0
-5.2609 -1.09726 1 0.0
-1.750089 -0.445484 1 0.0
-0.52478 -0.52478 1 0.0
-1.352065 -0.707681 1 0.0
-1.455823 -0.944745 1 0.0
-3.054849 -2.789486 1 0.0
-1.493446 -0.783176 1 0.0
-1.614622 -1.614622 1 0.0
-0.77496 -0.77496 1 0.0
-0.387633 -0.387633 1 0.0
-0.178026 -0.178026 1 0.0
-36.476744 -1.038686 1 0.0
-1.153934 -1.153934 1 0.0
-1.198761 -0.919493 1 0.0
-1.983426 -1.983426 1 0.0
-3.586971 -1.386517 1 0.0
-6.022291 -1.338475 1 0.0
-0.739441 -0.720449 1 0.0
-1.008835 -0.401887 1 0.0
-3.114692 -3.114692 1 0.0
-0.915587 -0.915587 1 0.0
-2.478489 -0.955272 1 0.0
-0.196249 -0.196249 1 0.0
-5.192756 -0.915562 1 0.0
-4.145306 -4.145306 1 0.0
-4.071737 -0.954407 1 0.0
-1.103329 -1.103329 1 0.0
-3.91031 -3.161192 1 0.0
-17.917701 -1.50885 1 0.0
-1.717995 -0.410699 1 0.0
-3.965215 -0.92836 1 0.0
-1.017371 -1.017371 1 0.0
-8.575468 -1.55896 1 0.0
-2.268578 -0.885415 1 0.0
-2.052004 -1.214645 1 0.0
-1.435935 -1.435935 1 0.0
-3.124307 -1.105422 1 0.0
-0.486944 -0.486944 1 0.0
-1.936842 -1.077906 1 0.0
-3.690918 -1.179457 1 0.0
-5.130572 -0.874261 1 0.0
-1.677303 -0.406181 1 0.0
-7.418285 -2.229325 1 0.0
-0.772055 -0.772055 1 0.0
-1.81326 -0.515894 1 0.0
-3.598628 -3.598628 1 0.0
-3.058555 -1.081241 1 0.0
-0.952747 -0.952747 1 0.0
-0.885154 -0.885154 1 0.0
-0.818168 -0.818168 1 0.0
-0.752324 -0.752324 1 0.0
-1.81326 -0.755243 1 0.0
-2.447154 -2.447154 1 0.0
-0.749247 -0.419455 1 0.0
-0.92513 -0.92513 1 0.0
-2.850178 -2.850178 1 0.0
-2.913544 -0.52323 1 0.0
-3.552477 -3.552477 1 0.0
-0.549621 -0.549621 1 0.0
-3.440421 -3.440421 1 0.0
-1.270319 -0.407462 1 0.0
-3.753075 -3.753075 1 0.0
-2.426308 -2.426308 1 0.0
-2.806893 -2.806893 1 0.0
-3.332642 -3.332642 1 0.0
-12.468847 -1.780044 1 0.0
-2.458888 -0.933811 1 0.0
-9.653754 -9.653754 1 0.0
-4.719332 -4.719332 1 0.0
-3.266202 -3.266202 1 0.0
-4.186379 -4.186379 1 0.0
-3.386011 -3.386011 1 0.0
-10.549265 -1.09307 1 0.0
-2.297774 -2.297774 1 0.0
-2.668768 -2.668768 1 0.0
-27.357601 -1.004755 1 0.0
-9.016137 -9.016137 1 0.0
-10.734232 -10.734232 1 0.0
-2.249488 -0.857909 1 0.0
-1.382072 -0.491969 1 0.0
-7.994881 -1.144376 1 0.0
-5.291211 -1.797582 1 0.0
-2.137549 -0.907411 1 0.0
-2.378425 -1.00078 1 0.0
-1.229147 -1.229147 1 0.0
-1.197456 -1.197456 1 0.0
-2.178042 -2.178042 1 0.0
-0.576612 -0.576612 1 0.0
-2.47394 -1.771623 1 0.0
-0.894865 -0.894865 1 0.0
-0.584379 -0.584379 1 0.0
-3.516342 -2.0673 1 0.0
-1.362842 -1.362842 1 0.0
-0.481 -0.404895 1 0.0
-1.5818 -0.866807 1 0.0
-1.053302 -1.005521 1 0.0
-1.124521 -1.124521 1 0.0
-3.089458 -0.724216 1 0.0
-2.592049 -2.592049 1 0.0
-1.451788 -1.451788 1 0.0
-11.447847 -1.75826 1 0.0
-0.540827 -0.540827 1 0.0
-1.148567 -0.98462 1 0.0
-0.744445 -0.744445 1 0.0
-0.714298 -0.64695 1 0.0
-1.56446 -0.775401 1 0.0
-1.863456 -1.538285 1 0.0
-1.478467 -0.926453 1 0.0
-8.578092 -1.847531 1 0.0
-0.563322 -0.563322 1 0.0
-2.545483 -1.390787 1 0.0
-4.624782 -1.47665 1 0.0
-2.329538 -0.764095 1 0.0
-0.914657 -0.914657 1 0.0
-3.745995 -1.357214 1 0.0
-4.811226 -1.726414 1 0.0
-1.30473 -1.30473 1 0.0
-1.505418 -0.780091 1 0.0
-2.112287 -2.112287 1 0.0
-2.592049 -2.592049 1 0.0
-1.821586 -1.821586 1 0.0
-0.980429 -0.980429 1 0.0
-0.912688 -0.912688 1 0.0
-3.270504 -1.256938 1 0.0
-0.885011 -0.885011 1 0.0
-2.900337 -2.900337 1 0.0
-3.75467 -3.75467 1 0.0
-5.098425 -5.098425 1 0.0
-5.93351 -5.93351 1 0.0
-6.992984 -6.992984 1 0.0
-6.079716 -0.90288 1 0.0
-3.363639 -0.781195 1 0.0
-1.761137 -0.975123 1 0.0
-5.725242 -1.751114 1 0.0
-3.612219 -3.612219 1 0.0
-2.440205 -1.060545 1 0.0
-1.895001 -1.605621 1 0.0
-5.748721 -5.748721 1 0.0
-2.561807 -2.197482 1 0.0
-0.704372 -0.465602 1 0.0
-1.249362 -0.793768 1 0.0
-2.107556 -2.107556 1 0.0
-0.564067 -0.564067 1 0.0
-1.356464 -0.944677 1 0.0
-1.355949 -1.053078 1 0.0
-19.336648 -0.700057 1 0.0
-1.255807 -1.255807 1 0.0
-0.733154 -0.694999 1 0.0
-2.035176 -2.035176 1 0.0
-3.659952 -2.626964 1 0.0
-1.216711 -1.005513 1 0.0
-1.996102 -1.996102 1 0.0
-0.416621 -0.416621 1 0.0
-3.606656 -2.827239 1 0.0
-0.782332 -0.722395 1 0.0
-1.565905 -1.117335 1 0.0
-2.500928 -1.872171 1 0.0
-0.944118 -0.944118 1 0.0
-0.925179 -0.889322 1 0.0
-0.176726 -0.151422 1 0.0
-1.007252 -1.007252 1 0.0
-1.676397 -0.826204 1 0.0
-6.723004 -1.025499 1 0.0
-1.230372 -1.230372 1 0.0
-3.82987 -2.833896 1 0.0
-0.202922 -0.202922 1 0.0
-0.782332 -0.70519 1 0.0
-0.708127 -0.708127 1 0.0
-1.963583 -1.963583 1 0.0
-3.1011 -1.816523 1 0.0
-0.18711 -0.18711 1 0.0
-1.035938 -1.035938 1 0.0
-6.157366 -1.08713 1 0.0
-0.906924 -0.906924 1 0.0
-2.526559 -1.067055 1 0.0
-1.394556 -1.394556 1 0.0
-1.028476 -1.028476 1 0.0
-1.366234 -1.366234 1 0.0
-3.02865 -1.527137 1 0.0
-0.701574 -0.701574 1 0.0
-0.867 -0.722237 1 0.0
-1.496329 -0.799085 1 0.0
-4.196238 -1.495305 1 0.0
-1.336246 -1.286409 1 0.0
-0.811911 -0.811911 1 0.0
-0.221702 -0.221702 1 0.0
-0.689721 -0.399811 1 0.0
-1.013248 -0.607436 1 0.0
-1.690798 -0.936356 1 0.0
-1.971739 -1.060914 1 0.0
-0.300483 -0.300483 1 0.0
-1.035938 -1.035938 1 0.0
-2.270243 -0.941127 1 0.0
-4.286351 -4.286351 1 0.0
-0.623335 -0.430321 1 0.0
-0.520246 -0.520246 1 0.0
-0.740784 -0.740784 1 0.0
-0.320386 -0.320386 1 0.0
-3.25025 -0.965835 1 0.0
-2.443467 -2.443467 1 0.0
-1.02633 -1.02633 1 0.0
-0.283756 -0.283756 1 0.0
-0.279312 -0.279312 1 0.0
-2.908063 -0.958357 1 0.0
-6.249038 -1.476216 1 0.0
-4.940985 -4.940985 1 0.0
-0.905287 -0.810219 1 0.0
-2.418525 -2.418525 1 0.0
-2.319188 -1.041435 1 0.0
-1.751425 -1.751425 1 0.0
-2.095088 -1.445555 1 0.0
-4.264976 -2.344165 1 0.0
-0.73307 -0.73307 1 0.0
-0.40161 -0.40161 1 0.0
-1.348259 -1.348259 1 0.0
-2.47186 -2.47186 1 0.0
-1.294022 -0.984251 1 0.0
-0.677232 -0.677232 1 0.0
-0.675348 -0.675348 1 0.0
-1.886284 -1.886284 1 0.0
-0.905287 -0.710627 1 0.0
-0.155508 -0.139713 1 0.0
-1.789991 -1.789991 1 0.0
-1.715975 -1.715975 1 0.0
-2.447593 -1.213589 1 0.0
-4.060453 -0.775466 1 0.0
-2.100387 -2.100387 1 0.0
-1.108609 -0.52114 1 0.0
-1.640651 -1.640651 1 0.0
-0.775513 -0.775513 1 0.0
-3.219593 -0.909053 1 0.0
-1.498657 -1.498657 1 0.0
-1.471334 -0.775863 1 0.0
-2.405 -2.375019 1 0.0
-2.137507 -2.137507 1 0.0
-0.310166 -0.310166 1 0.0
-1.983028 -0.882791 1 0.0
-1.674832 -1.674832 1 0.0
-1.619338 -0.755787 1 0.0
-1.567061 -0.806816 1 0.0
-0.393466 -0.393466 1 0.0
-0.526327 -0.526327 1 0.0
-1.255807 -0.696243 1 0.0
-1.595566 -1.595566 1 0.0
-0.320386 -0.320386 1 0.0
-1.622947 -0.660913 1 0.0
-2.178391 -2.178391 1 0.0
-4.606147 -4.606147 1 0.0
-3.454467 -3.454467 1 0.0
-1.222766 -1.222766 1 0.0
-1.30277 -0.37218 1 0.0
-2.190735 -2.190735 1 0.0
-0.688211 -0.688211 1 0.0
-5.29801 -1.26704 1 0.0
-5.088028 -5.088028 1 0.0
-0.544186 -0.544186 1 0.0
-30.215799 -3.136074 1 0.0
-1.283374 -1.283374 1 0.0
-1.561315 -0.688781 1 0.0
-4.185896 -4.185896 1 0.0
-2.544469 -1.271747 1 0.0
-0.662022 -0.662022 1 0.0
-2.684251 -0.640899 1 0.0
-8.587888 -1.338564 1 0.0
-4.867614 -1.013286 1 0.0
-4.587387 -2.000268 1 0.0
-6.411795 -2.328601 1 0.0
-1.676775 -1.676775 1 0.0
-0.73307 -0.73307 1 0.0
-5.119145 -1.934222 1 0.0
-5.621836 -5.621836 1 0.0
-4.341005 -4.341005 1 0.0
-7.924634 -1.220703 1 0.0
-1.378039 -1.378039 1 0.0
-0.74137 -0.74137 1 0.0
-24.466356 -0.78074 1 0.0
-1.383606 -1.249747 1 0.0
-3.194664 -3.194664 1 0.0
-2.308344 -0.847574 1 0.0
-4.0883 -4.0883 1 0.0
-2.275927 -0.933409 1 0.0
-6.244479 -6.244479 1 0.0
-4.077704 -4.077704 1 0.0
-2.245399 -2.245399 1 0.0
-2.461453 -0.952236 1 0.0
-3.811549 -3.811549 1 0.0
-8.388818 -0.872718 1 0.0
-2.691983 -2.691983 1 0.0
-1.379935 -1.379935 1 0.0
-2.606525 -2.606525 1 0.0
-2.606525 -2.606525 1 0.0
-4.533285 -4.533285 1 0.0
-2.386476 -0.838006 1 0.0
-4.663949 -4.663949 1 0.0
-5.7693 -1.429278 1 0.0
-8.74035 -8.74035 1 0.0
-5.241256 -5.241256 1 0.0
-5.621836 -1.820338 1 0.0
-11.861317 -11.861317 1 0.0
-8.397509 -8.397509 1 0.0
-5.568005 -5.568005 1 0.0
-5.621836 -5.621836 1 0.0
-8.74035 -8.74035 1 0.0
-2.301551 -2.301551 1 0.0
-7.599125 -1.067235 1 0.0
-1.250617 -1.250617 1 0.0
-1.643906 -1.150803 1 0.0
-1.905214 -1.905214 1 0.0
-0.557692 -0.557692 1 0.0
-1.418667 -1.338583 1 0.0
-0.238417 -0.238417 1 0.0
-1.845241 -1.140323 1 0.0
-0.533677 -0.533677 1 0.0
-1.430992 -0.832213 1 0.0
-11.939643 -1.741132 1 0.0
-0.927841 -0.927841 1 0.0
-1.903896 -1.202825 1 0.0
-2.516498 -2.516498 1 0.0
-4.237474 -4.237474 1 0.0
-1.302456 -0.863357 1 0.0
-3.37004 -0.460995 1 0.0
-1.418691 -1.418691 1 0.0
-0.874022 -0.874022 1 0.0
-5.447809 -5.447809 1 0.0
-41.586004 -2.302946 1 0.0
-2.178751 -2.178751 1 0.0
-0.435615 -0.435615 1 0.0
-1.277256 -0.854169 1 0.0
-2.509381 -0.757886 1 0.0
-4.095625 -3.225987 1 0.0
-2.001549 -1.095736 1 0.0
-4.069456 -3.762881 1 0.0
-5.831647 -0.74165 1 0.0
-0.737296 -0.737296 1 0.0
-1.950793 -1.92362 1 0.0
-2.632855 -0.527637 1 0.0
-1.752503 -1.082408 1 0.0
-0.909048 -0.909048 1 0.0
-1.824147 -1.549605 1 0.0
-0.994133 -0.727097 1 0.0
-2.622025 -2.622025 1 0.0
-0.654502 -0.654502 1 0.0
-1.900318 -1.618383 1 0.0
-3.544563 -1.939765 1 0.0
-0.298106 -0.298106 1 0.0
-3.927641 -2.70268 1 0.0
-3.172545 -3.172545 1 0.0
-3.571965 -1.278043 1 0.0
-1.927451 -0.413717 1 0.0
-0.982809 -0.982809 1 0.0
-2.162489 -0.885147 1 0.0
-0.222437 -0.222437 1 0.0
-1.791873 -1.791873 1 0.0
-0.491689 -0.491689 1 0.0
-4.057046 -2.803121 1 0.0
-6.850415 -0.755328 1 0.0
-0.78817 -0.78817 1 0.0
-3.764537 -3.764537 1 0.0
-0.686103 -0.686103 1 0.0
-3.892693 -1.112481 1 0.0
-1.419802 -1.419802 1 0.0
-0.305428 -0.305428 1 0.0
-1.510648 -1.204713 1 0.0
-1.361159 -0.742188 1 0.0
-0.661491 -0.61582 1 0.0
-2.250263 -1.038654 1 0.0
-2.228052 -1.44307 1 0.0
-4.971388 -3.975264 1 0.0
-6.491802 -1.97008 1 0.0
-6.739578 -0.70347 1 0.0
-2.54728 -1.279758 1 0.0
-2.38474 -1.036591 1 0.0
-0.634551 -0.634551 1 0.0
-1.018225 -0.332481 1 0.0
-0.249261 -0.249261 1 0.0
-2.921913 -0.755525 1 0.0
-0.29284 -0.29284 1 0.0
-3.815027 -3.815027 1 0.0
-1.073898 -0.551297 1 0.0
-1.602602 -0.872576 1 0.0
-0.86765 -0.86765 1 0.0
-1.418529 -1.418529 1 0.0
-2.674729 -1.354611 1 0.0
-4.543421 -1.379883 1 0.0
-0.822222 -0.822222 1 0.0
-2.602649 -0.620094 1 0.0
-2.846143 -0.945565 1 0.0
-0.531412 -0.531412 1 0.0
-1.987789 -1.987789 1 0.0
-1.13174 -1.13174 1 0.0
-6.534169 -0.607991 1 0.0
-1.678414 -1.678414 1 0.0
-6.381411 -6.381411 1 0.0
-6.462253 -1.064026 1 0.0
-3.885555 -0.902466 1 0.0
-3.656332 -3.656332 1 0.0
-0.461466 -0.461466 1 0.0
-1.88869 -0.899598 1 0.0
-1.612404 -1.447484 1 0.0
-3.678083 -3.678083 1 0.0
-1.20717 -1.20717 1 0.0
-5.56281 -5.56281 1 0.0
-2.887581 -0.518378 1 0.0
-4.913054 -4.913054 1 0.0
-2.211394 -2.211394 1 0.0
-8.253903 -1.637138 1 0.0
-8.26435 -1.519948 1 0.0
-5.112741 -5.112741 1 0.0
-2.758731 -1.764868 1 0.0
-2.572167 -0.27229 1 0.0
-0.674426 -0.674426 1 0.0
-1.076933 -1.076933 1 0.0
-7.084845 -1.446198 1 0.0
-4.098917 -4.098917 1 0.0
-6.856088 -0.741459 1 0.0
-1.897107 -1.897107 1 0.0
-1.897107 -0.429436 1 0.0
-5.624864 -1.42164 1 0.0
-10.618777 -1.761441 1 0.0
-3.207496 -3.207496 1 0.0
-5.848011 -0.720795 1 0.0
-4.128606 -4.128606 1 0.0
-2.214605 -0.923964 1 0.0
-1.445657 -1.121608 1 0.0
-1.388292 -1.388292 1 0.0
-2.611623 -0.944523 1 0.0
-4.457082 -1.472493 1 0.0
-1.054673 -0.675133 1 0.0
-0.577844 -0.577844 1 0.0
-0.466464 -0.466464 1 0.0
-1.154527 -0.341117 1 0.0
-1.563078 -1.563078 1 0.0
-0.7343 -0.7343 1 0.0
-1.007486 -0.751984 1 0.0
-1.991122 -1.176363 1 0.0
-2.501581 -1.211885 1 0.0
-2.661242 -2.661242 1 0.0
-1.051646 -1.051646 1 0.0
-1.771114 -1.771114 1 0.0
-1.222363 -0.729515 1 0.0
-1.893588 -1.893588 1 0.0
-0.333584 -0.333584 1 0.0
-4.654838 -2.286309 1 0.0
-0.769757 -0.769757 1 0.0
-2.265491 -2.265491 1 0.0
-6.678975 -6.678975 1 0.0
-5.170342 -1.653542 1 0.0
-0.331129 -0.331129 1 0.0
-4.030744 -4.030744 1 0.0
-3.901391 -0.689256 1 0.0
-5.726233 -5.726233 1 0.0
-2.548546 -2.548546 1 0.0
-3.991233 -3.991233 1 0.0
-8.102709 -1.517983 1 0.0
-1.499971 -1.499971 1 0.0
-3.008682 -3.008682 1 0.0
-6.714957 -0.95349 1 0.0
-5.600977 -5.600977 1 0.0
-6.799718 -6.799718 1 0.0
-11.886457 -11.886457 1 0.0
-2.081887 -2.081887 1 0.0
-1.901655 -1.567425 1 0.0
-3.25206 -3.25206 1 0.0
-0.25758 -0.25758 1 0.0
-2.745858 -2.069399 1 0.0
-0.755063 -0.755063 1 0.0
-2.688221 -2.688221 1 0.0
-1.114237 -0.754325 1 0.0
-1.330723 -1.330723 1 0.0
-1.199251 -1.199251 1 0.0
-0.820646 -0.820646 1 0.0
-1.581062 -1.493812 1 0.0
-1.215381 -0.881988 1 0.0
-0.805669 -0.755506 1 0.0
-3.041106 -2.080398 1 0.0
-2.378551 -1.159527 1 0.0
-1.06259 -1.06259 1 0.0
-4.756351 -1.513727 1 0.0
-0.99262 -0.99262 1 0.0
-1.988953 -1.225519 1 0.0
-5.623159 -1.153576 1 0.0
-0.707342 -0.707342 1 0.0
-2.187639 -1.535867 1 0.0
-4.215826 -2.013008 1 0.0
-5.787798 -3.235343 1 0.0
-1.561838 -1.028849 1 0.0
-2.865212 -1.108434 1 0.0
-1.112666 -0.694507 1 0.0
-1.356306 -0.761009 1 0.0
-2.306692 -2.306692 1 0.0
-0.782399 -0.507008 1 0.0
-5.744429 -2.861088 1 0.0
-0.128051 -0.128051 1 0.0
-1.081441 -1.081441 1 0.0
-3.963067 -1.448326 1 0.0
-1.884643 -1.685475 1 0.0
-1.177257 -1.177257 1 0.0
-0.84954 -0.84954 1 0.0
-3.743899 -0.783311 1 0.0
-5.206171 -4.103632 1 0.0
-4.313057 -4.313057 1 0.0
-5.003628 -1.951328 1 0.0
-1.427987 -1.427987 1 0.0
-4.62355 -1.945667 1 0.0
-1.48234 -0.411681 1 0.0
-0.83006 -0.83006 1 0.0
-0.204099 -0.204099 1 0.0
-0.512862 -0.512862 1 0.0
-1.311659 -0.615979 1 0.0
-1.923679 -0.883758 1 0.0
-2.487734 -0.862192 1 0.0
-2.980896 -1.768024 1 0.0
-0.962109 -0.703633 1 0.0
-1.330563 -1.097587 1 0.0
-3.009508 -1.503016 1 0.0
-2.179244 -2.179244 1 0.0
-4.019084 -2.063399 1 0.0
-4.401279 -1.824043 1 0.0
-1.316011 -1.316011 1 0.0
-1.292549 -1.292549 1 0.0
-4.31266 -4.31266 1 0.0
-2.928581 -2.928581 1 0.0
-0.898635 -0.870822 1 0.0
-2.748911 -0.446405 1 0.0
-28.801392 -1.30577 1 0.0
-3.303198 -2.143234 1 0.0
-3.241523 -3.241523 1 0.0
-4.661314 -4.661314 1 0.0
-4.02962 -0.836084 1 0.0
-4.636874 -0.882915 1 0.0
-1.653124 -1.306337 1 0.0
-1.125554 -0.731346 1 0.0
-1.152404 -0.848846 1 0.0
-1.440618 -1.398786 1 0.0
-1.529021 -1.030932 1 0.0
-7.580613 -1.340133 1 0.0
-6.239381 -0.923764 1 0.0
-5.556941 -5.556941 1 0.0
-1.049177 -0.711518 1 0.0
-1.422694 -1.422694 1 0.0
-5.992599 -5.992599 1 0.0
-5.556941 -5.556941 1 0.0
-1.526565 -0.448251 1 0.0
-0.93967 -0.93967 1 0.0
-2.068381 -1.224123 1 0.0
-6.36689 -0.681728 1 0.0
-0.827951 -0.827951 1 0.0
-0.864831 -0.864831 1 0.0
-3.095101 -1.467226 1 0.0
-4.104036 -4.104036 1 0.0
-0.89513 -0.89513 1 0.0
-1.566837 -0.561973 1 0.0
-4.03566 -4.03566 1 0.0
-8.798831 -8.798831 1 0.0
-12.402812 -0.905284 1 0.0
-0.958811 -0.958811 1 0.0
-0.092955 -0.092955 1 0.0
-0.820648 -0.820648 1 0.0
-1.205157 -0.831458 1 0.0
-5.712164 -1.808644 1 0.0
-0.266667 -0.266667 1 0.0
-2.109371 -1.917112 1 0.0
-1.204035 -0.993207 1 0.0
-2.304763 -0.615975 1 0.0
-3.368712 -3.368712 1 0.0
-3.322146 -0.842145 1 0.0
-5.064018 -1.504786 1 0.0
-2.106045 -1.866377 1 0.0
-0.912736 -0.724414 1 0.0
-0.384113 -0.384113 1 0.0
-0.575063 -0.441747 1 0.0
-0.723443 -0.380283 1 0.0
-0.608621 -0.608621 1 0.0
-2.377213 -2.377213 1 0.0
-3.905064 -3.905064 1 0.0
-12.16832 -1.702786 1 0.0
-1.333808 -1.333808 1 0.0
-2.174605 -1.001712 1 0.0
-6.859271 -1.328247 1 0.0
-0.351045 -0.332556 1 0.0
-0.745446 -0.745446 1 0.0
-0.768974 -0.768974 1 0.0
-5.620412 -0.727542 1 0.0
-1.754386 -0.873814 1 0.0
-1.432862 -0.965919 1 0.0
-0.83818 -0.812494 1 0.0
-2.330481 -0.950315 1 0.0
-0.745446 -0.745446 1 0.0
-1.44482 -1.273075 1 0.0
-1.049177 -1.049177 1 0.0
-2.989454 -1.095032 1 0.0
-3.161024 -1.678698 1 0.0
-1.349259 -1.349259 1 0.0
-0.237522 -0.237522 1 0.0
-0.344331 -0.344331 1 0.0
-3.887044 -1.47994 1 0.0
-1.568162 -0.754891 1 0.0
-10.170353 -0.942457 1 0.0
-1.834506 -1.834506 1 0.0
-0.308382 -0.308382 1 0.0
-2.353259 -2.353259 1 0.0
-1.026844 -1.026844 1 0.0
-0.285857 -0.285857 1 0.0
-12.789363 -1.406508 1 0.0
-3.672652 -0.893108 1 0.0
-0.457862 -0.457862 1 0.0
-0.938635 -0.72984 1 0.0
-0.549548 -0.549548 1 0.0
-1.76953 -0.975489 1 0.0
-1.06259 -1.06259 1 0.0
-1.546331 -1.546331 1 0.0
-1.599996 -1.599996 1 0.0
-0.742805 -0.345554 1 0.0
-0.240169 -0.240169 1 0.0
-0.498283 -0.498283 1 0.0
-0.363139 -0.363139 1 0.0
-4.646753 -4.646753 1 0.0
-1.612841 -1.612841 1 0.0
-6.878377 -6.878377 1 0.0
-0.357148 -0.357148 1 0.0
-0.659519 -0.420677 1 0.0
-2.994057 -0.702646 1 0.0
-1.114894 -1.114894 1 0.0
-1.979481 -1.493653 1 0.0
-3.480829 -1.911533 1 0.0
-0.367787 -0.367787 1 0.0
-0.99199 -0.99199 1 0.0
-1.510835 -0.81913 1 0.0
-1.349259 -1.349259 1 0.0
-1.641229 -1.641229 1 0.0
-1.691121 -0.698767 1 0.0
-0.807144 -0.807144 1 0.0
-3.895933 -3.895933 1 0.0
-1.529939 -1.529939 1 0.0
-0.989826 -0.989826 1 0.0
-2.453756 -1.422358 1 0.0
-2.419016 -2.419016 1 0.0
-3.728856 -3.728856 1 0.0
-4.350704 -1.894857 1 0.0
-1.376015 -1.057177 1 0.0
-3.117462 -0.394709 1 0.0
-7.958265 -1.407178 1 0.0
-0.511932 -0.511932 1 0.0
-4.313057 -4.313057 1 0.0
-1.023455 -0.559099 1 0.0
-0.753129 -0.753129 1 0.0
-0.596513 -0.192649 1 0.0
-14.800485 -1.597434 1 0.0
-2.353259 -2.353259 1 0.0
-3.646004 -1.432794 1 0.0
-11.135592 -1.500064 1 0.0
-3.336017 -3.336017 1 0.0
-1.834506 -1.834506 1 0.0
-0.256059 -0.256059 1 0.0
-4.892213 -1.309016 1 0.0
-3.762177 -0.930711 1 0.0
-0.569307 -0.569307 1 0.0
-6.615442 -6.615442 1 0.0
-2.99181 -2.99181 1 0.0
-2.336036 -2.336036 1 0.0
-3.442825 -1.095835 1 0.0
-2.49145 -0.469238 1 0.0
-3.382674 -0.862789 1 0.0
-3.345954 -3.345954 1 0.0
-8.753587 -8.753587 1 0.0
-2.419016 -2.419016 1 0.0
-6.650658 -6.650658 1 0.0
-10.863336 -2.536469 1 0.0
-1.169005 -1.169005 1 0.0
-2.407825 -1.596747 1 0.0
-0.89862 -0.89862 1 0.0
-5.080288 -1.316893 1 0.0
-0.731172 -0.731172 1 0.0
-0.788714 -0.788714 1 0.0
-3.243693 -0.775315 1 0.0
-7.705736 -7.705736 1 0.0
-0.550898 -0.550898 1 0.0
-1.834704 -1.834704 1 0.0
-4.102789 -1.025777 1 0.0
-0.570369 -0.570369 1 0.0
-2.949934 -2.949934 1 0.0
-4.217254 -1.878526 1 0.0
-1.616007 -1.616007 1 0.0
-5.380724 -5.380724 1 0.0
-1.916829 -1.916829 1 0.0
-3.365541 -3.365541 1 0.0
-4.609654 -4.609654 1 0.0
-2.805211 -2.805211 1 0.0
-3.589149 -3.589149 1 0.0
-4.703619 -1.369843 1 0.0
-6.589632 -6.589632 1 0.0
-0.955372 -0.955372 1 0.0
-1.075464 -0.988284 1 0.0
-1.976952 -1.319378 1 0.0
-0.816077 -0.816077 1 0.0
-3.803724 -1.20923 1 0.0
-0.863231 -0.329807 1 0.0
-2.852197 -0.995046 1 0.0
-3.133132 -1.079229 1 0.0
-0.686262 -0.686262 1 0.0
-5.190025 -1.130507 1 0.0
-0.439367 -0.439367 1 0.0
-2.651062 -1.152783 1 0.0
-1.264099 -1.132261 1 0.0
-3.844168 -3.844168 1 0.0
-3.420142 -1.068855 1 0.0
-3.142224 -1.080928 1 0.0
-2.613918 -2.557845 1 0.0
-0.726397 -0.726397 1 0.0
-0.230447 -0.230447 1 0.0
-1.527467 -1.447891 1 0.0
-1.004746 -1.004746 1 0.0
-0.753945 -0.753945 1 0.0
-54.700371 -2.109802 1 0.0
-1.606708 -1.606708 1 0.0
-2.948486 -1.272439 1 0.0
-0.762501 -0.762501 1 0.0
-0.92556 -0.92556 1 0.0
-7.501956 -1.791084 1 0.0
-1.500577 -1.063562 1 0.0
-1.38678 -1.248887 1 0.0
-2.318101 -1.426826 1 0.0
-4.852664 -0.807119 1 0.0
-1.158552 -1.158552 1 0.0
-1.536953 -0.366137 1 0.0
-0.802355 -0.802355 1 0.0
-1.219887 -1.126877 1 0.0
-1.148539 -0.922418 1 0.0
-2.153764 -0.729563 1 0.0
-1.408943 -0.927347 1 0.0
-4.688747 -1.135889 1 0.0
-2.575902 -1.71147 1 0.0
-7.272831 -7.272831 1 0.0
-3.749149 -3.247242 1 0.0
-1.716267 -0.70011 1 0.0
-3.006633 -0.760448 1 0.0
-0.520336 -0.520336 1 0.0
-0.502625 -0.502625 1 0.0
-0.552348 -0.552348 1 0.0
-1.524374 -1.046257 1 0.0
-3.760034 -0.747542 1 0.0
-0.417514 -0.165705 1 0.0
-3.799405 -2.053346 1 0.0
-0.441543 -0.441543 1 0.0
-2.897162 -2.897162 1 0.0
-1.76441 -0.792238 1 0.0
-0.561066 -0.561066 1 0.0
-0.347306 -0.347306 1 0.0
-1.085519 -1.085519 1 0.0
-1.032266 -0.592401 1 0.0
-1.718635 -0.771338 1 0.0
-0.697207 -0.697207 1 0.0
-0.24397 -0.24397 1 0.0
-0.797466 -0.797466 1 0.0
-4.623162 -4.623162 1 0.0
-0.967532 -0.967532 1 0.0
-0.63714 -0.63714 1 0.0
-1.419464 -1.284179 1 0.0
-1.241217 -0.814679 1 0.0
-3.273654 -3.273654 1 0.0
-3.773791 -3.773791 1 0.0
-2.790207 -2.790207 1 0.0
-1.256238 -1.12154 1 0.0
-2.671312 -2.671312 1 0.0
-1.827441 -1.107584 1 0.0
-0.786882 -0.786882 1 0.0
-0.943283 -0.943283 1 0.0
-2.099404 -0.411091 1 0.0
-6.030809 -6.030809 1 0.0
-0.522932 -0.522932 1 0.0
-1.104654 -1.104654 1 0.0
-2.356504 -1.248578 1 0.0
-0.863549 -0.863549 1 0.0
-1.543189 -1.543189 1 0.0
-0.863231 -0.863231 1 0.0
-1.34333 -1.32072 1 0.0
-1.963541 -0.822553 1 0.0
-0.646986 -0.646986 1 0.0
-2.496536 -0.70475 1 0.0
-1.606708 -1.606708 1 0.0
-0.452262 -0.452262 1 0.0
-1.938962 -1.079434 1 0.0
-0.339295 -0.339295 1 0.0
-2.01035 -0.826703 1 0.0
-0.39469 -0.39469 1 0.0
-0.282654 -0.282654 1 0.0
-0.55091 -0.152889 1 0.0
-1.467382 -0.506617 1 0.0
-0.197325 -0.197325 1 0.0
-4.897415 -1.318968 1 0.0
-3.273654 -3.273654 1 0.0
-0.960041 -0.960041 1 0.0
-2.066817 -2.066817 1 0.0
-4.921049 -2.34551 1 0.0
-3.773791 -3.773791 1 0.0
-2.10756 -2.10756 1 0.0
-1.679432 -0.926212 1 0.0
-2.418359 -2.418359 1 0.0
-1.158552 -1.158552 1 0.0
-1.012367 -1.012367 1 0.0
-1.545985 -1.545985 1 0.0
-4.19864 -0.759017 1 0.0
-1.251208 -1.251208 1 0.0
-7.563369 -7.563369 1 0.0
-1.253709 -0.651008 1 0.0
-3.959554 -3.959554 1 0.0
-6.429692 -6.429692 1 0.0
-1.734945 -1.734945 1 0.0
-0.625718 -0.625718 1 0.0
-1.164063 -1.164063 1 0.0
-3.742037 -0.754453 1 0.0
-3.183713 -3.183713 1 0.0
-2.076144 -2.076144 1 0.0
-4.729702 -4.729702 1 0.0
-5.330259 -0.962888 1 0.0
-1.251208 -1.251208 1 0.0
-4.519826 -4.519826 1 0.0
-6.292665 -1.539627 1 0.0
-2.066817 -2.066817 1 0.0
-3.141414 -3.141414 1 0.0
-1.891862 -1.891862 1 0.0
-5.19122 -5.19122 1 0.0
-4.623162 -4.623162 1 0.0
-7.02437 -1.934841 1 0.0
-4.009758 -4.009758 1 0.0
-4.416357 -4.416357 1 0.0
-1.241418 -1.241418 1 0.0
-1.01929 -0.437445 1 0.0
-2.880186 -2.880186 1 0.0
-1.534667 -0.688088 1 0.0
-2.318993 -2.318993 1 0.0
-3.010815 -3.010815 1 0.0
-4.059188 -4.059188 1 0.0
-6.054327 -6.054327 1 0.0
-3.628293 -3.628293 1 0.0
-7.211894 -7.211894 1 0.0
-4.482614 -4.482614 1 0.0
-10.84856 -10.84856 1 0.0
-4.767999 -4.767999 1 0.0
-2.038865 -2.038865 1 0.0
-2.791739 -2.791739 1 0.0
-3.443322 -3.443322 1 0.0
-0.963316 -0.963316 1 0.0
-0.390671 -0.390671 1 0.0
-5.663985 -1.313847 1 0.0
-0.781754 -0.781754 1 0.0
-2.047976 -2.047976 1 0.0
-3.201945 -3.201945 1 0.0
-17.713531 -0.619725 1 0.0
-3.564761 -3.564761 1 0.0
-13.297637 -0.413738 1 0.0
-14.259332 -0.95365 1 0.0
-4.865932 -2.229005 1 0.0
-0.356428 -0.356428 1 0.0
-7.876221 -2.470214 1 0.0
-1.720435 -0.952895 1 0.0
-1.628845 -1.628845 1 0.0
-1.102977 -1.102977 1 0.0
-1.292558 -0.832744 1 0.0
-0.396115 -0.396115 1 0.0
-0.618584 -0.618584 1 0.0
-1.501651 -1.501651 1 0.0
-1.488047 -1.341685 1 0.0
-1.132859 -0.961122 1 0.0
-3.869923 -1.523999 1 0.0
-2.782069 -2.782069 1 0.0
-1.165805 -0.625684 1 0.0
-0.223213 -0.223213 1 0.0
-0.844526 -0.844526 1 0.0
-8.56235 -1.302556 1 0.0
-5.10766 -1.342323 1 0.0
-0.759512 -0.710534 1 0.0
-2.036644 -0.994563 1 0.0
-0.539805 -0.539805 1 0.0
-2.398154 -1.927526 1 0.0
-1.760546 -0.708604 1 0.0
-1.396176 -1.396176 1 0.0
-1.407864 -0.762155 1 0.0
-6.572874 -6.572874 1 0.0
-1.418745 -0.898688 1 0.0
-0.287944 -0.287944 1 0.0
-2.552977 -2.552977 1 0.0
-3.171915 -3.171915 1 0.0
-8.021127 -1.608431 1 0.0
-2.65401 -2.65401 1 0.0
-1.260147 -1.260147 1 0.0
-4.772349 -0.848396 1 0.0
-4.390649 -4.390649 1 0.0
-1.299489 -1.299489 1 0.0
-1.732819 -1.732819 1 0.0
-10.733148 -10.733148 1 0.0
-4.481278 -4.481278 1 0.0
-2.937258 -2.937258 1 0.0
-10.733148 -10.733148 1 0.0
-1.570565 -0.86728 1 0.0
-0.809776 -0.809776 1 0.0
-4.881183 -1.325034 1 0.0
-1.903453 -1.903453 1 0.0
-3.200842 -0.642158 1 0.0
-3.582274 -1.331767 1 0.0
-0.916884 -0.916884 1 0.0
-0.752999 -0.752999 1 0.0
-1.228319 -0.880841 1 0.0
-1.710941 -1.419471 1 0.0
-4.192816 -2.201674 1 0.0
-2.360202 -2.360202 1 0.0
-0.681309 -0.681309 1 0.0
-1.028806 -0.724271 1 0.0
-1.508829 -0.989704 1 0.0
-2.980171 -2.980171 1 0.0
-0.93962 -0.93962 1 0.0
-3.364961 -1.049815 1 0.0
-1.308942 -0.659266 1 0.0
-2.572844 -2.572844 1 0.0
-1.079219 -0.767474 1 0.0
-3.368977 -0.899945 1 0.0
-0.736134 -0.736134 1 0.0
-0.742339 -0.742339 1 0.0
-1.360466 -1.360466 1 0.0
-0.611488 -0.611488 1 0.0
-1.290702 -0.71221 1 0.0
-0.687392 -0.676672 1 0.0
-1.184918 -0.944038 1 0.0
-1.360466 -1.360466 1 0.0
-0.916884 -0.916884 1 0.0
-6.547674 -2.197731 1 0.0
-6.783687 -1.495028 1 0.0
-2.75668 -0.994195 1 0.0
-1.81298 -1.256026 1 0.0
-0.291586 -0.291586 1 0.0
-6.889477 -1.137721 1 0.0
-1.221887 -1.192088 1 0.0
-1.395229 -1.395229 1 0.0
-0.841516 -0.841516 1 0.0
-6.912113 -6.912113 1 0.0
-0.801132 -0.801132 1 0.0
-0.670275 -0.670275 1 0.0
-0.669171 -0.669171 1 0.0
-0.706212 -0.706212 1 0.0
-1.116886 -1.116886 1 0.0
-2.23792 -2.23792 1 0.0
-0.901817 -0.901817 1 0.0
-1.49424 -1.49424 1 0.0
-5.899278 -5.899278 1 0.0
-1.093505 -1.093505 1 0.0
-3.030879 -0.79318 1 0.0
-0.929114 -0.929114 1 0.0
-3.572462 -0.921835 1 0.0
-2.246402 -1.062747 1 0.0
-6.412549 -1.158039 1 0.0
-4.514611 -4.514611 1 0.0
-2.358963 -0.870833 1 0.0
-2.833767 -2.833767 1 0.0
-9.202593 -1.718576 1 0.0
-1.508129 -0.73271 1 0.0
-3.162409 -0.946319 1 0.0
-3.746263 -2.30615 1 0.0
-0.758636 -0.758636 1 0.0
-0.990399 -0.990399 1 0.0
-4.07464 -1.252678 1 0.0
-0.32665 -0.32665 1 0.0
-2.156927 -2.156927 1 0.0
-1.377205 -1.377205 1 0.0
-3.869224 -0.74413 1 0.0
-1.062946 -1.062946 1 0.0
-2.258966 -2.258966 1 0.0
-0.589755 -0.589755 1 0.0
-2.00225 -2.00225 1 0.0
-1.767778 -1.767778 1 0.0
-1.772962 -1.772962 1 0.0
-1.303766 -1.303766 1 0.0
-3.746263 -1.621534 1 0.0
-5.679084 -5.679084 1 0.0
-1.409259 -1.409259 1 0.0
-2.992271 -2.992271 1 0.0
-3.355511 -3.355511 1 0.0
-2.631058 -0.773337 1 0.0
-2.321289 -0.778632 1 0.0
-1.594434 -1.594434 1 0.0
-6.196779 -6.196779 1 0.0
-2.417352 -1.331717 1 0.0
-3.230364 -3.230364 1 0.0
-4.706352 -4.706352 1 0.0
-2.071132 -1.853682 1 0.0
-4.333153 -4.333153 1 0.0
-5.439413 -2.374346 1 0.0
-0.946967 -0.430772 1 0.0
-2.116092 -0.736062 1 0.0
-1.194276 -1.194276 1 0.0
-1.937631 -1.937631 1 0.0
-2.156927 -2.156927 1 0.0
-3.842738 -3.842738 1 0.0
-5.596815 -5.596815 1 0.0
-5.369319 -1.044745 1 0.0
-2.503988 -2.503988 1 0.0
-3.143055 -3.143055 1 0.0
-2.632547 -2.632547 1 0.0
-29.759261 -5.556379 1 0.0
-3.165763 -1.312594 1 0.0
-6.083838 -2.491434 1 0.0
-0.480079 -0.480079 1 0.0
-2.525845 -1.17721 1 0.0
-2.06089 -0.336073 1 0.0
-1.468 -1.350745 1 0.0
-0.356615 -0.356615 1 0.0
-2.34236 -0.289048 1 0.0
-0.714814 -0.714814 1 0.0
-3.199955 -1.51326 1 0.0
-6.018301 -3.579663 1 0.0
-4.185722 -0.995851 1 0.0
-1.088697 -1.088697 1 0.0
-0.684034 -0.684034 1 0.0
-2.14 -1.461763 1 0.0
-0.867218 -0.812966 1 0.0
-0.842195 -0.80745 1 0.0
-1.683224 -1.271218 1 0.0
-1.018359 -0.898987 1 0.0
-0.800386 -0.800386 1 0.0
-0.694129 -0.694129 1 0.0
-1.07468 -0.91199 1 0.0
-3.495726 -1.45931 1 0.0
-1.172774 -0.935908 1 0.0
-1.331437 -0.893956 1 0.0
-0.869399 -0.869399 1 0.0
-0.626467 -0.626467 1 0.0
-2.429939 -1.211998 1 0.0
-2.101429 -1.282099 1 0.0
-0.872433 -0.685793 1 0.0
-0.950657 -0.950657 1 0.0
-4.308479 -2.463701 1 0.0
-1.982726 -1.51194 1 0.0
-2.085159 -1.746362 1 0.0
-0.461413 -0.461413 1 0.0
-3.634602 -2.115411 1 0.0
-0.782778 -0.781172 1 0.0
-3.791763 -0.990937 1 0.0
-2.434119 -1.557215 1 0.0
-1.769966 -1.433067 1 0.0
-2.145832 -1.238214 1 0.0
-2.988994 -2.134989 1 0.0
-0.831333 -0.831333 1 0.0
-0.435201 -0.435201 1 0.0
-5.79935 -0.999321 1 0.0
-1.679669 -1.091462 1 0.0
-2.338706 -1.286636 1 0.0
-2.67251 -1.307084 1 0.0
-1.465738 -1.38112 1 0.0
-1.025167 -0.939458 1 0.0
-0.719816 -0.719816 1 0.0
-1.397387 -1.365899 1 0.0
-0.768101 -0.75822 1 0.0
-2.227363 -1.703343 1 0.0
-0.43479 -0.43479 1 0.0
-2.062127 -0.801297 1 0.0
-1.968633 -0.35823 1 0.0
-1.094444 -0.747578 1 0.0
-0.787657 -0.787657 1 0.0
-6.788213 -2.186678 1 0.0
-0.851752 -0.851752 1 0.0
-1.001327 -0.870733 1 0.0
-2.270514 -2.270514 1 0.0
-0.780502 -0.780502 1 0.0
-0.356428 -0.356428 1 0.0
-7.129171 -2.113348 1 0.0
-1.593888 -1.333174 1 0.0
-0.876095 -0.74475 1 0.0
-1.267522 -1.267522 1 0.0
-2.334268 -2.334268 1 0.0
-1.055184 -1.055184 1 0.0
-0.315975 -0.315975 1 0.0
-1.165104 -0.816606 1 0.0
-1.489379 -0.910493 1 0.0
-0.405443 -0.405443 1 0.0
-1.281059 -1.191552 1 0.0
-6.596013 -2.174646 1 0.0
-2.002886 -1.016818 1 0.0
-5.935586 -1.984497 1 0.0
-1.293886 -1.293886 1 0.0
-5.655635 -3.197658 1 0.0
-1.535473 -0.556799 1 0.0
-3.71111 -1.451794 1 0.0
-11.83369 -2.47318 1 0.0
-0.572102 -0.572102 1 0.0
-3.599499 -3.599499 1 0.0
-1.618956 -0.904149 1 0.0
-1.352461 -1.352461 1 0.0
-0.471394 -0.471394 1 0.0
-1.866758 -1.210441 1 0.0
-2.033729 -2.033729 1 0.0
-0.102588 -0.102588 1 0.0
-1.246872 -1.246872 1 0.0
-1.652297 -1.652297 1 0.0
-0.849352 -0.849352 1 0.0
-4.266528 -1.255959 1 0.0
-3.842827 -1.546374 1 0.0
-4.43222 -4.43222 1 0.0
-0.681317 -0.681317 1 0.0
-2.117408 -1.394147 1 0.0
-1.224935 -0.907382 1 0.0
-0.938587 -0.938587 1 0.0
-0.565539 -0.565539 1 0.0
-1.121087 -0.793964 1 0.0
-0.265937 -0.265937 1 0.0
-2.437963 -1.399716 1 0.0
-3.470697 -1.664073 1 0.0
-1.821736 -1.19657 1 0.0
-1.116372 -0.663199 1 0.0
-0.773949 -0.773949 1 0.0
-4.146831 -1.605363 1 0.0
-0.748643 -0.748643 1 0.0
-0.683301 -0.683301 1 0.0
-0.374956 -0.374956 1 0.0
-0.457143 -0.457143 1 0.0
-3.58107 -3.58107 1 0.0
-2.761023 -2.761023 1 0.0
-2.400963 -0.922416 1 0.0
-4.390452 -4.390452 1 0.0
-1.427048 -1.054775 1 0.0
-4.877754 -4.877754 1 0.0
-4.274833 -1.837649 1 0.0
-2.238068 -1.616844 1 0.0
-0.643041 -0.643041 1 0.0
-0.892924 -0.892924 1 0.0
-3.948448 -2.520772 1 0.0
-3.47681 -3.47681 1 0.0
-1.031083 -1.031083 1 0.0
-1.316312 -1.316312 1 0.0
-1.352461 -1.352461 1 0.0
-2.557564 -1.723929 1 0.0
-4.722791 -4.722791 1 0.0
-3.634038 -1.906048 1 0.0
-4.981922 -1.801681 1 0.0
-0.944213 -0.944213 1 0.0
-0.577758 -0.577758 1 0.0
-3.610168 -3.610168 1 0.0
-2.790045 -2.790045 1 0.0
-4.564855 -0.962862 1 0.0
-6.233172 -6.233172 1 0.0
-3.065667 -3.065667 1 0.0
-2.194485 -2.194485 1 0.0
-7.696167 -7.696167 1 0.0
-7.697126 -2.624568 1 0.0
-4.071178 -4.071178 1 0.0
-0.987053 -0.987053 1 0.0
-1.486425 -1.486425 1 0.0
-4.453071 -4.453071 1 0.0
-3.090136 -3.090136 1 0.0
-6.288211 -1.242166 1 0.0
-1.411485 -1.024161 1 0.0
-8.684003 -2.353197 1 0.0
-1.633883 -1.201036 1 0.0
-6.335673 -1.964503 1 0.0
-7.60238 -2.863665 1 0.0
-1.855198 -1.327223 1 0.0
-3.057195 -2.070428 1 0.0
-1.011179 -0.810775 1 0.0
-0.400938 -0.400938 1 0.0
-0.763034 -0.763034 1 0.0
-2.789955 -1.13917 1 0.0
-1.375278 -0.846523 1 0.0
-2.265485 -1.68539 1 0.0
-3.085221 -2.128128 1 0.0
-0.714722 -0.714722 1 0.0
-1.855198 -1.329438 1 0.0
-17.084166 -3.721647 1 0.0
-7.323587 -2.132541 1 0.0
-5.233236 -1.676129 1 0.0
-1.010323 -0.934505 1 0.0
-3.442719 -2.129126 1 0.0
-4.0941 -2.36009 1 0.0
-0.873345 -0.710914 1 0.0
-3.238236 -1.969189 1 0.0
-1.929289 -0.414961 1 0.0
-2.771002 -0.270872 1 0.0
-2.225597 -1.586976 1 0.0
-3.739134 -3.739134 1 0.0
-3.013482 -1.180589 1 0.0
-1.156805 -0.992082 1 0.0
-0.546513 -0.546513 1 0.0
-1.201749 -0.869181 1 0.0
-1.214575 -1.038631 1 0.0
-0.347058 -0.347058 1 0.0
-0.859468 -0.859468 1 0.0
-0.47118 -0.47118 1 0.0
-1.231292 -0.734764 1 0.0
-1.449688 -1.326525 1 0.0
-0.29896 -0.29896 1 0.0
-0.694142 -0.694142 1 0.0
-1.058687 -0.694138 1 0.0
-2.723938 -0.290454 1 0.0
-1.862038 -1.513348 1 0.0
-0.807691 -0.807691 1 0.0
-0.656801 -0.656801 1 0.0
-8.273195 -2.598722 1 0.0
-6.171203 -2.347951 1 0.0
-1.277857 -1.055397 1 0.0
-8.752212 -2.238471 1 0.0
-0.586974 -0.586974 1 0.0
-5.700997 -3.178515 1 0.0
-0.734903 -0.734903 1 0.0
-7.895423 -3.167569 1 0.0
-4.986719 -4.986719 1 0.0
-1.187014 -1.187014 1 0.0
-1.156805 -1.002016 1 0.0
-4.92522 -4.92522 1 0.0
-0.425853 -0.425853 1 0.0
-5.859135 -1.174419 1 0.0
-2.056571 -1.470558 1 0.0
-1.445149 -0.971269 1 0.0
-2.092263 -2.092263 1 0.0
-1.040113 -1.040113 1 0.0
-0.570313 -0.570313 1 0.0
-3.982774 -1.082947 1 0.0
-1.342424 -1.037468 1 0.0
-1.026046 -1.026046 1 0.0
-1.892862 -1.892862 1 0.0
-1.600495 -0.987943 1 0.0
-0.740508 -0.740508 1 0.0
-0.421804 -0.421804 1 0.0
-4.146326 -2.55238 1 0.0
-2.731361 -2.109331 1 0.0
-1.035727 -1.035727 1 0.0
-1.699637 -0.870676 1 0.0
-2.366609 -2.342672 1 0.0
-6.619556 -6.619556 1 0.0
-5.704227 -1.685804 1 0.0
-2.113978 -2.113978 1 0.0
-3.202423 -0.766198 1 0.0
-0.248527 -0.248527 1 0.0
-3.007921 -3.007921 1 0.0
-2.205013 -2.205013 1 0.0
-0.654156 -0.654156 1 0.0
-0.822148 -0.822148 1 0.0
-0.720862 -0.701893 1 0.0
-0.69406 -0.69406 1 0.0
-1.381473 -1.245678 1 0.0
-10.696469 -2.112667 1 0.0
-0.995475 -0.643097 1 0.0
-1.416485 -0.796027 1 0.0
-0.963407 -0.893247 1 0.0
-1.835343 -1.835343 1 0.0
-1.187774 -1.099756 1 0.0
-3.962076 -3.962076 1 0.0
-3.832091 -2.246884 1 0.0
-2.117935 -2.044158 1 0.0
-3.636271 -1.178695 1 0.0
-1.596462 -0.809904 1 0.0
-1.801644 -1.801644 1 0.0
-0.980256 -0.894829 1 0.0
-5.193003 -1.077598 1 0.0
-0.683625 -0.683625 1 0.0
-2.270619 -1.810476 1 0.0
-0.304963 -0.254433 1 0.0
-3.582778 -2.737953 1 0.0
-0.261039 -0.261039 1 0.0
-0.915213 -0.915213 1 0.0
-1.087411 -0.893452 1 0.0
-0.749615 -0.625963 1 0.0
-1.970215 -0.839351 1 0.0
-3.865027 -1.058452 1 0.0
-0.324767 -0.324371 1 0.0
-1.140027 -1.140027 1 0.0
-0.475103 -0.475103 1 0.0
-2.753739 -2.753739 1 0.0
-0.724012 -0.724012 1 0.0
-0.757968 -0.334959 1 0.0
-3.042032 -2.863105 1 0.0
-2.669373 -1.210038 1 0.0
-1.68807 -1.68807 1 0.0
-1.334725 -0.91937 1 0.0
-1.038098 -0.969471 1 0.0
-2.669152 -0.618706 1 0.0
-1.14067 -1.14067 1 0.0
-0.485268 -0.485268 1 0.0
-0.899313 -0.899313 1 0.0
-1.928707 -1.928707 1 0.0
-0.597013 -0.568711 1 0.0
-1.031458 -0.910908 1 0.0
-3.568936 -3.568936 1 0.0
-2.669373 -0.828294 1 0.0
-3.872504 -1.606569 1 0.0
-1.23161 -1.23161 1 0.0
-4.743424 -4.743424 1 0.0
-0.188967 -0.188967 1 0.0
-2.724075 -0.905161 1 0.0
-3.242687 -0.839206 1 0.0
-2.992506 -2.992506 1 0.0
-1.189355 -1.189355 1 0.0
-0.797936 -0.606912 1 0.0
-4.203845 -0.862775 1 0.0
-0.429774 -0.429774 1 0.0
-0.125888 -0.125888 1 0.0
-2.944813 -2.944813 1 0.0
-2.288935 -2.288935 1 0.0
-3.336752 -3.336752 1 0.0
-0.324767 -0.324767 1 0.0
-2.757854 -2.757854 1 0.0
-2.313439 -2.313439 1 0.0
-0.739789 -0.739789 1 0.0
-2.191148 -0.916719 1 0.0
-2.519003 -2.519003 1 0.0
-1.881605 -0.493615 1 0.0
-2.202374 -2.202374 1 0.0
-0.454884 -0.454884 1 0.0
-2.163684 -2.163684 1 0.0
-2.840629 -1.345466 1 0.0
-0.497441 -0.497441 1 0.0
-0.540735 -0.540735 1 0.0
-1.431993 -0.922262 1 0.0
-0.563718 -0.563718 1 0.0
-1.56735 -1.56735 1 0.0
-1.450015 -1.450015 1 0.0
-3.856661 -3.856661 1 0.0
-1.68807 -1.68807 1 0.0
-0.739789 -0.739789 1 0.0
-1.332816 -0.770764 1 0.0
-0.861917 -0.546598 1 0.0
-2.685436 -2.685436 1 0.0
-5.133848 -0.716431 1 0.0
-2.747193 -1.295278 1 0.0
-1.018744 -1.018744 1 0.0
-0.875409 -0.875409 1 0.0
-4.202481 -4.202481 1 0.0
-3.975701 -0.836638 1 0.0
-3.126715 -3.126715 1 0.0
-4.815334 -4.815334 1 0.0
-2.728781 -2.728781 1 0.0
-0.944065 -0.944065 1 0.0
-3.378961 -3.378961 1 0.0
-1.145639 -1.145639 1 0.0
-6.611737 -0.941627 1 0.0
-2.313439 -2.313439 1 0.0
-2.040916 -2.040916 1 0.0
-0.572522 -0.572522 1 0.0
-1.2945 -1.2945 1 0.0
-2.381372 -0.885224 1 0.0
-1.683829 -0.839214 1 0.0
-10.47591 -3.393267 1 0.0
-6.018977 -1.368509 1 0.0
-1.050419 -0.640241 1 0.0
-0.628383 -0.628383 1 0.0
-1.228866 -1.228866 1 0.0
-0.176542 -0.176542 1 0.0
-3.700315 -1.275125 1 0.0
-3.4202 -3.4202 1 0.0
-2.780602 -1.582881 1 0.0
-5.201315 -5.201315 1 0.0
-2.243248 -2.243248 1 0.0
-1.050336 -1.050336 1 0.0
-4.142174 -4.142174 1 0.0
-0.463681 -0.463681 1 0.0
-0.156879 -0.156879 1 0.0
-1.333483 -0.864262 1 0.0
-11.327897 -2.478889 1 0.0
-1.755343 -0.988967 1 0.0
-0.845034 -0.845034 1 0.0
-2.361161 -1.004358 1 0.0
-2.328789 -2.328789 1 0.0
-6.967107 -1.056541 1 0.0
-2.730325 -2.730325 1 0.0
-1.105609 -1.105609 1 0.0
-1.379231 -0.545508 1 0.0
-2.332062 -0.768242 1 0.0
-1.959708 -1.959708 1 0.0
-1.664633 -1.063171 1 0.0
-0.705732 -0.705732 1 0.0
-1.640633 -1.090056 1 0.0
-0.600937 -0.600937 1 0.0
-1.655651 -0.700278 1 0.0
-1.770873 -0.744998 1 0.0
-0.933277 -0.82924 1 0.0
-1.003399 -1.003399 1 0.0
-4.429817 -1.130768 1 0.0
-0.470836 -0.452859 1 0.0
-3.795858 -3.795858 1 0.0
-0.588222 -0.588222 1 0.0
-2.14621 -0.641221 1 0.0
-3.677599 -3.677599 1 0.0
-0.735369 -0.318232 1 0.0
-4.148549 -4.148549 1 0.0
-1.395431 -1.395431 1 0.0
-2.044925 -0.761802 1 0.0
-2.411015 -1.228765 1 0.0
-2.246316 -2.246316 1 0.0
-0.185546 -0.185546 1 0.0
-1.616559 -1.051751 1 0.0
-3.073133 -3.073133 1 0.0
-3.510026 -3.510026 1 0.0
-2.490067 -2.490067 1 0.0
-2.121921 -2.121921 1 0.0
-0.904998 -0.904998 1 0.0
-0.881012 -0.881012 1 0.0
-2.694582 -2.694582 1 0.0
-0.359259 -0.248268 1 0.0
-1.654087 -1.654087 1 0.0
-9.832599 -2.647682 1 0.0
-0.776072 -0.776072 1 0.0
-1.269672 -1.269672 1 0.0
-2.458736 -2.458736 1 0.0
-4.520388 -0.575433 1 0.0
-3.068079 -3.068079 1 0.0
-0.761012 -0.374385 1 0.0
-1.612831 -1.612831 1 0.0
-3.82271 -0.892187 1 0.0
-2.216983 -2.216983 1 0.0
-1.260102 -1.107692 1 0.0
-3.701893 -0.763745 1 0.0
-5.318386 -5.318386 1 0.0
-3.371933 -3.371933 1 0.0
-3.03233 -3.03233 1 0.0
-5.40329 -5.40329 1 0.0
-2.624685 -2.624685 1 0.0
-12.965521 -1.273879 1 0.0
-0.414978 -0.414978 1 0.0
-6.817543 -2.647376 1 0.0
-1.397633 -0.922634 1 0.0
-0.71417 -0.582892 1 0.0
-2.288409 -2.288409 1 0.0
-2.256326 -1.407116 1 0.0
-1.858192 -0.855038 1 0.0
-1.798433 -1.798433 1 0.0
-0.763387 -0.534689 1 0.0
-1.784399 -0.697716 1 0.0
-1.065951 -0.710042 1 0.0
-0.702586 -0.702586 1 0.0
-1.592563 -1.327002 1 0.0
-5.347568 -2.422974 1 0.0
-0.6183 -0.6183 1 0.0
-0.939784 -0.928938 1 0.0
-5.010314 -1.899329 1 0.0
-1.581178 -1.581178 1 0.0
-2.246512 -1.22364 1 0.0
-0.218255 -0.218255 1 0.0
-0.95522 -0.95522 1 0.0
-1.932923 -0.694528 1 0.0
-0.705323 -0.705323 1 0.0
-1.434754 -0.734932 1 0.0
-4.150322 -4.150322 1 0.0
-1.93979 -1.93979 1 0.0
-1.313633 -1.313633 1 0.0
-1.110101 -0.940447 1 0.0
-0.52294 -0.52294 1 0.0
-1.290022 -1.290022 1 0.0
-1.089221 -1.089221 1 0.0
-1.189269 -0.716088 1 0.0
-1.025252 -0.710511 1 0.0
-1.16022 -0.888276 1 0.0
-5.295647 -5.295647 1 0.0
-3.329059 -0.868696 1 0.0
-1.622362 -1.622362 1 0.0
-3.980498 -0.914466 1 0.0
-2.654287 -0.926643 1 0.0
-1.300093 -0.779723 1 0.0
-0.740985 -0.740985 1 0.0
-0.763562 -0.763562 1 0.0
-1.012078 -1.012078 1 0.0
-20.860732 -2.502097 1 0.0
-0.322971 -0.322971 1 0.0
-3.546698 -1.102558 1 0.0
-0.822917 -0.822917 1 0.0
-0.290378 -0.263578 1 0.0
-1.742573 -0.769033 1 0.0
-2.469791 -0.733335 1 0.0
-0.469647 -0.469647 1 0.0
-2.598479 -2.598479 1 0.0
-0.31532 -0.31532 1 0.0
-1.211082 -1.211082 1 0.0
-4.379355 -1.495384 1 0.0
-2.443859 -2.443859 1 0.0
-1.96342 -1.027419 1 0.0
-1.890587 -1.890587 1 0.0
-3.999888 -3.999888 1 0.0
-1.774585 -1.774585 1 0.0
-3.123383 -1.077022 1 0.0
-0.729937 -0.729937 1 0.0
-2.055236 -0.829617 1 0.0
-1.211082 -1.211082 1 0.0
-0.814659 -0.814659 1 0.0
-7.02916 -2.402826 1 0.0
-4.991007 -0.953075 1 0.0
-2.414441 -1.277785 1 0.0
-3.505807 -3.505807 1 0.0
-7.34894 -1.88307 1 0.0
-4.124095 -0.962439 1 0.0
-1.703145 -1.703145 1 0.0
-5.601457 -5.601457 1 0.0
-1.987337 -0.710587 1 0.0
-1.574055 -1.574055 1 0.0
-5.64569 -1.852346 1 0.0
-9.514954 -9.514954 1 0.0
-2.00736 -2.00736 1 0.0
-4.400234 -1.215469 1 0.0
-9.779924 -9.779924 1 0.0
-5.10487 -5.10487 1 0.0
-6.171949 -6.171949 1 0.0
-2.576242 -0.784266 1 0.0
-1.23722 -1.23722 1 0.0
-3.633359 -0.988031 1 0.0
-1.26902 -0.488818 1 0.0
-2.429887 -0.954175 1 0.0
-6.997923 -1.793572 1 0.0
-1.576265 -0.754929 1 0.0
-1.067791 -0.940927 1 0.0
-0.638197 -0.638197 1 0.0
-1.115522 -1.064522 1 0.0
-0.910849 -0.714659 1 0.0
-1.456626 -0.756769 1 0.0
-9.03496 -1.632966 1 0.0
-1.529989 -0.920818 1 0.0
-1.41431 -0.825175 1 0.0
-0.85602 -0.821267 1 0.0
-1.229175 -1.229175 1 0.0
-1.151708 -1.092284 1 0.0
-1.063812 -1.063812 1 0.0
-1.043584 -0.668206 1 0.0
-0.677654 -0.677654 1 0.0
-1.317609 -1.317609 1 0.0
-1.247098 -0.813548 1 0.0
-0.756728 -0.756728 1 0.0
-1.13512 -0.746627 1 0.0
-5.054767 -1.100905 1 0.0
-2.890241 -2.134183 1 0.0
-3.273812 -1.442889 1 0.0
-0.328921 -0.328921 1 0.0
-2.990723 -2.652802 1 0.0
-4.674015 -4.674015 1 0.0
-2.88118 -1.567926 1 0.0
-4.259526 -1.909442 1 0.0
-0.983412 -0.983412 1 0.0
-1.815451 -0.868504 1 0.0
-3.791695 -2.290548 1 0.0
-1.429488 -0.836498 1 0.0
-12.751957 -0.996725 1 0.0
-1.599034 -0.802081 1 0.0
-2.393911 -2.393911 1 0.0
-1.584689 -1.584689 1 0.0
-1.075625 -1.075625 1 0.0
-3.258886 -0.703552 1 0.0
-0.585081 -0.585081 1 0.0
-0.565434 -0.306391 1 0.0
-0.920269 -0.920269 1 0.0
-0.441186 -0.441186 1 0.0
-0.766608 -0.766608 1 0.0
-2.4802 -1.958122 1 0.0
-7.408043 -1.99656 1 0.0
-3.527378 -3.527378 1 0.0
-1.167241 -1.000877 1 0.0
-0.873226 -0.873226 1 0.0
-3.89796 -3.89796 1 0.0
-2.048362 -1.145604 1 0.0
-3.35534 -1.549902 1 0.0
-4.907696 -4.907696 1 0.0
-0.647341 -0.337326 1 0.0
-2.645064 -1.295232 1 0.0
-2.01743 -0.545624 1 0.0
-0.279731 -0.242996 1 0.0
-5.54071 -1.84086 1 0.0
-1.148922 -0.578456 1 0.0
-6.963463 -2.137912 1 0.0
-2.386099 -0.476281 1 0.0
-2.258299 -1.070792 1 0.0
-5.497936 -2.358863 1 0.0
-4.33502 -1.134978 1 0.0
-2.798266 -2.798266 1 0.0
-0.806004 -0.615479 1 0.0
-0.428793 -0.308564 1 0.0
-1.178039 -1.178039 1 0.0
-0.113891 -0.113891 1 0.0
-1.012435 -1.012435 1 0.0
-2.917412 -1.065581 1 0.0
-3.423827 -3.423827 1 0.0
-2.412142 -0.773565 1 0.0
-3.595297 -0.917878 1 0.0
-3.145922 -3.145922 1 0.0
-4.375167 -2.325263 1 0.0
-3.941293 -1.262105 1 0.0
-2.321254 -2.321254 1 0.0
-2.893212 -2.893212 1 0.0
-0.456152 -0.456152 1 0.0
-0.567393 -0.567393 1 0.0
-2.156295 -2.156295 1 0.0
-3.637341 -1.170948 1 0.0
-2.644476 -2.644476 1 0.0
-2.955119 -1.037439 1 0.0
-3.73044 -3.73044 1 0.0
-0.53004 -0.53004 1 0.0
-1.951452 -1.951452 1 0.0
-6.02137 -6.02137 1 0.0
-2.372884 -2.372884 1 0.0
-1.504182 -1.504182 1 0.0
-0.560528 -0.560528 1 0.0
-3.744165 -3.744165 1 0.0
-1.345203 -1.345203 1 0.0
-0.46483 -0.46483 1 0.0
-13.387759 -0.831563 1 0.0
-15.606978 -0.92285 1 0.0
-7.043332 -2.177308 1 0.0
-4.319246 -4.319246 1 0.0
-4.41051 -4.41051 1 0.0
-1.472218 -1.472218 1 0.0
-2.962407 -2.962407 1 0.0
-5.880406 -5.880406 1 0.0
-3.391382 -3.391382 1 0.0
-1.703406 -0.518749 1 0.0
-0.912807 -0.834596 1 0.0
-1.648645 -1.648645 1 0.0
-1.164221 -0.718283 1 0.0
-7.566732 -7.566732 1 0.0
-1.304753 -1.304753 1 0.0
-1.287194 -0.840945 1 0.0
-7.449892 -1.124409 1 0.0
-0.635279 -0.635279 1 0.0
-4.290085 -1.13781 1 0.0
-2.050706 -1.049467 1 0.0
-0.758877 -0.758877 1 0.0
-7.705552 -1.510576 1 0.0
-0.408047 -0.408047 1 0.0
-2.23347 -2.23347 1 0.0
-1.580618 -0.17725 1 0.0
-3.134599 -0.842612 1 0.0
-6.717246 -1.108151 1 0.0
-2.470796 -2.470796 1 0.0
-0.861939 -0.861939 1 0.0
-1.068004 -1.068004 1 0.0
-15.907394 -1.654495 1 0.0
-3.266274 -3.266274 1 0.0
-3.969292 -3.969292 1 0.0
-2.568373 -2.568373 1 0.0
-14.703133 -14.703133 1 0.0
-4.494932 -4.494932 1 0.0
-1.768041 -0.551343 1 0.0
-6.318975 -0.916276 1 0.0
-2.388887 -2.388887 1 0.0
-1.953368 -1.953368 1 0.0
-9.396643 -9.396643 1 0.0
-6.248482 -6.248482 1 0.0
-6.191068 -6.191068 1 0.0
-6.425852 -6.425852 1 0.0
-4.418783 -4.418783 1 0.0
-1.55175 -1.55175 1 0.0
-2.416997 -2.416997 1 0.0
-5.728721 -5.728721 1 0.0
-4.661287 -0.970195 1 0.0
-1.840525 -0.610144 1 0.0
-0.213026 -0.213026 1 0.0
-1.70393 -0.997508 1 0.0
-2.076685 -1.535039 1 0.0
-0.894014 -0.894014 1 0.0
-1.454221 -0.749776 1 0.0
-1.837697 -0.719049 1 0.0
-2.094142 -0.755717 1 0.0
-0.484478 -0.484478 1 0.0
-3.603433 -1.350113 1 0.0
-1.025007 -0.284765 1 0.0
-1.078172 -1.078172 1 0.0
-2.523755 -0.829382 1 0.0
-2.688783 -0.836339 1 0.0
-4.482765 -4.482765 1 0.0
-1.124795 -1.124795 1 0.0
-3.673846 -1.757477 1 0.0
-2.048662 -2.048662 1 0.0
-0.493017 -0.412826 1 0.0
-2.087634 -0.961154 1 0.0
-5.033626 -1.698049 1 0.0
-0.902276 -0.902276 1 0.0
-12.893839 -3.219856 1 0.0
-1.560357 -1.560357 1 0.0
-2.193103 -0.511928 1 0.0
-2.512941 -2.512941 1 0.0
-0.68293 -0.68293 1 0.0
-3.663678 -0.760223 1 0.0
-0.677114 -0.677114 1 0.0
-2.766868 -0.95171 1 0.0
-4.191756 -2.093259 1 0.0
-2.151482 -2.151482 1 0.0
-9.218047 -3.056077 1 0.0
-3.66752 -3.66752 1 0.0
-7.146769 -1.172795 1 0.0
-1.866182 -1.866182 1 0.0
-1.251341 -1.251341 1 0.0
-2.623158 -2.623158 1 0.0
-3.185405 -3.185405 1 0.0
-1.67801 -1.67801 1 0.0
-3.685251 -3.685251 1 0.0
-11.198897 -11.198897 1 0.0
-4.545194 -4.545194 1 0.0
-2.427948 -2.427948 1 0.0
-6.293269 -6.293269 1 0.0
-6.293269 -6.293269 1 0.0
-12.278147 -12.278147 1 0.0
-0.565821 -0.422718 1 0.0
-3.234867 -3.234867 1 0.0
-1.226296 -1.226296 1 0.0
-0.3854 -0.3854 1 0.0
-1.463656 -1.463656 1 0.0
-0.759532 -0.759532 1 0.0
-0.804599 -0.543281 1 0.0
-2.08317 -0.896175 1 0.0
-2.99309 -0.91352 1 0.0
-0.607035 -0.607035 1 0.0
-0.823436 -0.823436 1 0.0
-4.551909 -1.901283 1 0.0
-4.587401 -2.048451 1 0.0
-1.766143 -1.766143 1 0.0
-1.963396 -1.170385 1 0.0
-1.999365 -1.764934 1 0.0
-0.514311 -0.514311 1 0.0
-1.854691 -1.522553 1 0.0
-1.68454 -1.541907 1 0.0
-2.087453 -1.985959 1 0.0
-0.938084 -0.938084 1 0.0
-0.552046 -0.552046 1 0.0
-0.505692 -0.505692 1 0.0
-2.732869 -1.661582 1 0.0
-1.64772 -1.64772 1 0.0
-1.17763 -0.609793 1 0.0
-0.184068 -0.184068 1 0.0
-7.876868 -1.380259 1 0.0
-2.242206 -0.720277 1 0.0
-0.769858 -0.54242 1 0.0
-1.847425 -1.32624 1 0.0
-3.63556 -3.63556 1 0.0
-1.456775 -1.456775 1 0.0
-1.397633 -1.397633 1 0.0
-2.463627 -2.463627 1 0.0
-1.901513 -0.250836 1 0.0
-1.207479 -0.778519 1 0.0
-1.122408 -1.122408 1 0.0
-1.806014 -1.806014 1 0.0
-1.435363 -1.017336 1 0.0
-3.980498 -2.153435 1 0.0
-1.567875 -0.864812 1 0.0
-6.769116 -2.607369 1 0.0
-6.8643 -1.890229 1 0.0
-4.250579 -4.250579 1 0.0
-1.261851 -0.75016 1 0.0
-2.197457 -2.197457 1 0.0
-7.339902 -7.339902 1 0.0
-8.815296 -2.77195 1 0.0
-2.675685 -2.675685 1 0.0
-9.971366 -2.708304 1 0.0
-0.202797 -0.202797 1 0.0
-1.781979 -1.781979 1 0.0
-1.698434 -1.698434 1 0.0
-0.199257 -0.199257 1 0.0
-1.753665 -1.753665 1 0.0
-3.05982 -3.05982 1 0.0
-12.224007 -12.224007 1 0.0
-3.422282 -1.459684 1 0.0
-1.781979 -1.781979 1 0.0
-2.911601 -2.911601 1 0.0
-2.631679 -2.631679 1 0.0
-10.022366 -0.905887 1 0.0
-0.999847 -0.999847 1 0.0
-3.38813 -2.34049 1 0.0
-2.603683 -2.603683 1 0.0
-0.875797 -0.875797 1 0.0
-1.900889 -1.099769 1 0.0
-0.710346 -0.216883 1 0.0
-8.193594 -1.99111 1 0.0
-3.161149 -3.161149 1 0.0
-15.781332 -1.149596 1 0.0
-0.713397 -0.631557 1 0.0
-7.163403 -7.163403 1 0.0
-1.458468 -0.807867 1 0.0
-5.562472 -1.498969 1 0.0
-4.202748 -1.568457 1 0.0
-2.430744 -2.430744 1 0.0
-3.631325 -1.395334 1 0.0
-3.801493 -1.006134 1 0.0
-2.441479 -0.443647 1 0.0
-1.203271 -0.316069 1 0.0
-1.062517 -1.062517 1 0.0
-11.305401 -1.608845 1 0.0
-6.497221 -0.711013 1 0.0
-2.747312 -1.722294 1 0.0
-1.132041 -0.886212 1 0.0
-0.851908 -0.851908 1 0.0
-0.629158 -0.493777 1 0.0
-0.917392 -0.893391 1 0.0
-1.942008 -1.942008 1 0.0
-0.357702 -0.357702 1 0.0
-1.525107 -1.525107 1 0.0
-3.952547 -0.753463 1 0.0
-3.135596 -2.073321 1 0.0
-1.218276 -0.709755 1 0.0
-4.416535 -4.416535 1 0.0
-3.571043 -3.422312 1 0.0
-2.11075 -1.349687 1 0.0
-1.821381 -0.606907 1 0.0
-0.402933 -0.402933 1 0.0
-0.677093 -0.677093 1 0.0
-2.669142 -2.669142 1 0.0
-2.649601 -2.649601 1 0.0
-2.078393 -0.757508 1 0.0
-1.144263 -0.796153 1 0.0
-1.492135 -1.281754 1 0.0
-1.612606 -1.441455 1 0.0
-3.746866 -1.181646 1 0.0
-0.71417 -0.68141 1 0.0
-1.491668 -1.491668 1 0.0
-0.3794 -0.3794 1 0.0
-0.586642 -0.586642 1 0.0
-1.245629 -0.574136 1 0.0
-3.40038 -0.877544 1 0.0
-1.265462 -0.564221 1 0.0
-0.147895 -0.147895 1 0.0
-3.866339 -3.866339 1 0.0
-1.169144 -0.668624 1 0.0
-1.169144 -0.82273 1 0.0
-0.818641 -0.818641 1 0.0
-2.85549 -0.795474 1 0.0
-0.71417 -0.71417 1 0.0
-1.580416 -1.580416 1 0.0
-1.502058 -1.184736 1 0.0
-3.552806 -2.745069 1 0.0
-1.036644 -1.036644 1 0.0
-6.027123 -2.003633 1 0.0
-0.132016 -0.132016 1 0.0
-2.082427 -2.082427 1 0.0
-1.527625 -0.792132 1 0.0
-0.670058 -0.670058 1 0.0
-0.26259 -0.26259 1 0.0
-0.178625 -0.178625 1 0.0
-2.385855 -2.385855 1 0.0
-0.946177 -0.946177 1 0.0
-1.757009 -0.842626 1 0.0
-2.794167 -2.794167 1 0.0
-4.835575 -1.056979 1 0.0
-1.800674 -1.089168 1 0.0
-0.327703 -0.327703 1 0.0
-1.330854 -0.893071 1 0.0
-0.859064 -0.859064 1 0.0
-2.859422 -0.829344 1 0.0
-3.046651 -3.046651 1 0.0
-0.507321 -0.350957 1 0.0
-1.907131 -1.851971 1 0.0
-1.056198 -1.056198 1 0.0
-1.265462 -1.265462 1 0.0
-3.026182 -3.026182 1 0.0
-1.092652 -1.092652 1 0.0
-1.341322 -1.341322 1 0.0
-2.232171 -1.487255 1 0.0
-3.484875 -3.484875 1 0.0
-4.301501 -0.747317 1 0.0
-5.151033 -5.151033 1 0.0
-3.255036 -1.020267 1 0.0
-2.29402 -2.29402 1 0.0
-1.100382 -1.070107 1 0.0
-2.207341 -2.207341 1 0.0
-1.203271 -0.501245 1 0.0
-1.866312 -1.866312 1 0.0
-2.066697 -2.066697 1 0.0
-7.119311 -1.722291 1 0.0
-7.381243 -1.832438 1 0.0
-1.096364 -0.266867 1 0.0
-2.29402 -2.29402 1 0.0
-4.343054 -4.343054 1 0.0
-1.631475 -0.632272 1 0.0
-1.826775 -0.862342 1 0.0
-2.048884 -0.846103 1 0.0
-3.621233 -1.119043 1 0.0
-0.300048 -0.300048 1 0.0
-1.788001 -1.788001 1 0.0
-3.226305 -3.226305 1 0.0
-2.341843 -0.480414 1 0.0
-10.241722 -1.619103 1 0.0
-3.611447 -3.611447 1 0.0
-4.343054 -4.343054 1 0.0
-6.882128 -0.715282 1 0.0
-1.942008 -1.942008 1 0.0
-2.93311 -0.854388 1 0.0
-6.606954 -6.606954 1 0.0
-5.561795 -5.561795 1 0.0
-5.283002 -5.283002 1 0.0
-3.531238 -3.531238 1 0.0
-4.781672 -4.781672 1 0.0
-7.523931 -7.523931 1 0.0
-9.616453 -9.616453 1 0.0
-1.012608 -1.012608 1 0.0
-3.61129 -1.075377 1 0.0
-0.98869 -0.946 1 0.0
-2.003074 -1.867735 1 0.0
-21.398003 -2.499825 1 0.0
-13.321642 -1.537054 1 0.0
-3.590998 -0.75914 1 0.0
-1.293849 -1.286543 1 0.0
-2.218961 -0.853613 1 0.0
-1.271334 -1.271334 1 0.0
-2.98128 -0.839335 1 0.0
-2.733169 -1.194354 1 0.0
-6.754626 -1.870726 1 0.0
-0.498867 -0.498867 1 0.0
-6.909151 -0.919041 1 0.0
-0.983841 -0.983841 1 0.0
-2.061332 -1.746428 1 0.0
-1.341858 -0.935029 1 0.0
-0.47577 -0.47577 1 0.0
-2.859561 -2.004679 1 0.0
-0.939626 -0.939626 1 0.0
-2.453513 -2.453513 1 0.0
-2.545215 -1.466769 1 0.0
-1.048291 -0.509606 1 0.0
-3.270951 -1.203283 1 0.0
-1.149967 -1.149967 1 0.0
-0.764237 -0.764237 1 0.0
-1.626969 -1.440535 1 0.0
-1.377598 -1.377598 1 0.0
-7.690435 -0.812256 1 0.0
-1.57628 -1.57628 1 0.0
-2.335001 -0.724232 1 0.0
-4.630207 -0.89338 1 0.0
-4.477823 -1.562677 1 0.0
-1.263458 -1.263458 1 0.0
-1.377598 -1.267585 1 0.0
-0.413413 -0.270848 1 0.0
-1.795228 -1.795228 1 0.0
-4.801608 -1.485331 1 0.0
-2.364074 -2.364074 1 0.0
-5.154333 -0.984004 1 0.0
-1.117827 -1.117827 1 0.0
-3.079671 -3.079671 1 0.0
-0.972917 -0.657908 1 0.0
-2.997673 -2.997673 1 0.0
-1.04717 -1.04717 1 0.0
-2.960032 -1.017078 1 0.0
-3.642545 -1.395195 1 0.0
-1.663967 -1.663967 1 0.0
-1.012608 -1.012608 1 0.0
-3.51615 -3.51615 1 0.0
-4.493498 -4.493498 1 0.0
-3.079671 -3.079671 1 0.0
-3.641131 -0.607814 1 0.0
-5.09004 -5.09004 1 0.0
-0.605014 -0.278423 1 0.0
-3.03585 -3.03585 1 0.0
-5.491771 -5.491771 1 0.0
-0.991563 -0.991563 1 0.0
-1.597161 -1.597161 1 0.0
-3.67814 -3.67814 1 0.0
-6.108107 -6.108107 1 0.0
-4.388597 -0.909176 1 0.0
-2.216923 -1.766295 1 0.0
-0.861419 -0.861419 1 0.0
-2.426449 -1.919757 1 0.0
-1.352005 -1.352005 1 0.0
-0.753725 -0.753725 1 0.0
-4.392213 -0.946712 1 0.0
-27.036306 -2.6052 1 0.0
-3.16783 -1.370203 1 0.0
-3.209293 -3.209293 1 0.0
-2.786023 -0.798251 1 0.0
-3.714837 -3.714837 1 0.0
-3.656887 -1.558823 1 0.0
-3.293427 -0.541012 1 0.0
-4.07943 -1.357097 1 0.0
-0.796096 -0.796096 1 0.0
-2.732664 -1.620832 1 0.0
-0.299031 -0.299031 1 0.0
-1.276027 -1.250081 1 0.0
-1.528039 -1.137271 1 0.0
-3.711322 -1.324079 1 0.0
-0.647404 -0.647404 1 0.0
-0.38294 -0.38294 1 0.0
-2.53906 -1.715972 1 0.0
-1.705457 -0.800747 1 0.0
-6.434474 -4.126118 1 0.0
-1.303809 -0.905202 1 0.0
-0.958615 -0.958615 1 0.0
-0.32863 -0.307356 1 0.0
-0.962248 -0.962248 1 0.0
-8.139244 -1.258309 1 0.0
-0.953822 -0.820694 1 0.0
-1.423308 -1.423308 1 0.0
-0.994157 -0.994157 1 0.0
-1.682227 -0.752262 1 0.0
-0.432631 -0.432631 1 0.0
-5.739489 -0.848387 1 0.0
-0.643175 -0.643175 1 0.0
-0.190037 -0.190037 1 0.0
-5.535983 -5.535983 1 0.0
-0.573263 -0.573263 1 0.0
-4.085248 -4.085248 1 0.0
-0.696994 -0.696994 1 0.0
-1.30611 -0.839699 1 0.0
-4.090135 -3.807027 1 0.0
-1.579104 -1.579104 1 0.0
-1.83062 -1.83062 1 0.0
-1.181118 -1.181118 1 0.0
-0.863758 -0.863758 1 0.0
-0.94829 -0.94829 1 0.0
-1.629651 -1.629651 1 0.0
-1.047696 -1.047696 1 0.0
-3.381187 -1.051431 1 0.0
-1.911411 -1.911411 1 0.0
-0.821403 -0.821403 1 0.0
-1.355616 -1.355616 1 0.0
-0.98178 -0.98178 1 0.0
-0.921545 -0.301649 1 0.0
-1.024951 -1.024951 1 0.0
-0.498324 -0.498324 1 0.0
-1.081865 -1.081865 1 0.0
-2.18527 -1.389513 1 0.0
-2.775923 -2.775923 1 0.0
-0.625347 -0.625347 1 0.0
-2.278539 -2.278539 1 0.0
-2.679348 -2.679348 1 0.0
-2.497393 -2.497393 1 0.0
-0.553596 -0.553596 1 0.0
-2.329136 -2.329136 1 0.0
-1.012328 -0.74007 1 0.0
-4.164909 -4.164909 1 0.0
-3.221235 -0.627843 1 0.0
-1.063659 -1.063659 1 0.0
-7.144733 -0.722447 1 0.0
-1.325826 -1.325826 1 0.0
-1.325826 -1.325826 1 0.0
-3.707105 -3.707105 1 0.0
-3.967317 -0.387814 1 0.0
-5.183587 -0.380708 1 0.0
-6.010807 -1.589074 1 0.0
-7.792097 -1.659228 1 0.0
-2.700811 -1.47661 1 0.0
-5.028019 -5.028019 1 0.0
-0.894545 -0.894545 1 0.0
-2.835016 -0.524656 1 0.0
-3.767791 -0.495602 1 0.0
-5.454213 -1.376396 1 0.0
-4.827757 -1.416014 1 0.0
-3.109354 -3.109354 1 0.0
-1.371504 -1.371504 1 0.0
-7.268267 -1.621995 1 0.0
-5.535983 -5.535983 1 0.0
-4.007537 -4.007537 1 0.0
-3.767791 -1.066052 1 0.0
-6.681519 -0.509429 1 0.0
-3.931705 -3.931705 1 0.0
-1.652803 -1.652803 1 0.0
-5.183587 -0.755424 1 0.0
-14.872415 -1.935576 1 0.0
-22.125803 -1.273104 1 0.0
-7.377503 -1.631139 1 0.0
-1.743342 -1.188006 1 0.0
-0.982398 -0.81769 1 0.0
-2.22572 -0.680331 1 0.0
-13.27505 -1.917112 1 0.0
-6.528547 -4.338257 1 0.0
-0.748109 -0.748109 1 0.0
-2.626747 -2.343196 1 0.0
-98.422444 -0.976479 1 0.0
-2.137873 -0.805445 1 0.0
-46.209211 -1.893378 1 0.0
-12.198864 -1.302488 1 0.0
-1.665771 -0.540428 1 0.0
-2.287655 -2.103554 1 0.0
-2.217454 -0.767912 1 0.0
-0.619454 -0.619454 1 0.0
-3.152802 -2.415588 1 0.0
-0.802295 -0.708958 1 0.0
-2.087764 -1.376239 1 0.0
-6.765909 -0.70975 1 0.0
-5.832951 -1.432223 1 0.0
-4.19365 -1.860063 1 0.0
-2.500659 -2.500659 1 0.0
-1.863906 -1.863906 1 0.0
-1.344921 -1.344921 1 0.0
-0.74246 -0.253558 1 0.0
-0.812396 -0.812396 1 0.0
-1.135663 -1.135663 1 0.0
-2.355561 -2.185803 1 0.0
-1.067437 -1.067437 1 0.0
-6.888355 -3.122844 1 0.0
-0.844748 -0.844748 1 0.0
-3.779352 -0.896501 1 0.0
-2.995389 -2.995389 1 0.0
-5.195791 -3.629329 1 0.0
-8.164575 -3.445695 1 0.0
-2.852985 -0.868883 1 0.0
-2.214823 -1.001009 1 0.0
-1.580114 -0.713665 1 0.0
-1.844253 -1.844253 1 0.0
-2.321955 -0.840847 1 0.0
-1.837381 -1.837381 1 0.0
-0.707728 -0.707728 1 0.0
-1.672723 -0.417098 1 0.0
-7.547403 -2.94731 1 0.0
-4.308 -0.844751 1 0.0
-1.837381 -0.832746 1 0.0
-0.150157 -0.150157 1 0.0
-0.986722 -0.986722 1 0.0
-1.950773 -0.950698 1 0.0
-1.449496 -0.886965 1 0.0
-0.763662 -0.763662 1 0.0
-0.454346 -0.454346 1 0.0
-1.006659 -0.700489 1 0.0
-2.516249 -1.719407 1 0.0
-2.098355 -0.77648 1 0.0
-1.285135 -1.285135 1 0.0
-2.205597 -0.736591 1 0.0
-2.722998 -1.474415 1 0.0
-0.510873 -0.510873 1 0.0
-4.326511 -0.715448 1 0.0
-5.842929 -5.842929 1 0.0
-0.986722 -0.639215 1 0.0
-10.512267 -0.795551 1 0.0
-7.249996 -0.939223 1 0.0
-1.383473 -1.383473 1 0.0
-3.904999 -3.904999 1 0.0
-4.418783 -4.418783 1 0.0
-1.662625 -1.479192 1 0.0
-1.046182 -1.046182 1 0.0
-0.172091 -0.172091 1 0.0
-3.382211 -1.113594 1 0.0
-1.382077 -0.886939 1 0.0
-0.39791 -0.39791 1 0.0
-1.068717 -1.06315 1 0.0
-0.975135 -0.888995 1 0.0
-2.288409 -2.288409 1 0.0
-0.69794 -0.69794 1 0.0
-0.931214 -0.918707 1 0.0
-4.331267 -3.369456 1 0.0
-0.562882 -0.301797 1 0.0
-1.163379 -0.875766 1 0.0
-4.835082 -1.207878 1 0.0
-1.213548 -1.213548 1 0.0
-1.223368 -1.223368 1 0.0
-1.483274 -1.483274 1 0.0
-7.640755 -0.75541 1 0.0
-4.662309 -4.662309 1 0.0
-0.270702 -0.270702 1 0.0
-5.399989 -0.968722 1 0.0
-3.488784 -3.488784 1 0.0
-0.194487 -0.194487 1 0.0
-0.52659 -0.52659 1 0.0
-2.598701 -2.598701 1 0.0
-10.075769 -4.05068 1 0.0
-2.315333 -2.315333 1 0.0
-1.417849 -1.417849 1 0.0
-0.384632 -0.384632 1 0.0
-1.453058 -0.393083 1 0.0
-2.574229 -0.864642 1 0.0
-1.215777 -0.746059 1 0.0
-3.676568 -3.676568 1 0.0
-0.807509 -0.807509 1 0.0
-1.344257 -1.344257 1 0.0
-2.813192 -0.792636 1 0.0
-1.485649 -1.485649 1 0.0
-1.449449 -1.403771 1 0.0
-3.425379 -0.704301 1 0.0
-1.376318 -1.362618 1 0.0
-0.967482 -0.967482 1 0.0
-1.238997 -1.238997 1 0.0
-2.601971 -0.995212 1 0.0
-1.811371 -0.531461 1 0.0
-4.100118 -0.691562 1 0.0
-1.386687 -1.386687 1 0.0
-5.333755 -5.333755 1 0.0
-0.304651 -0.304651 1 0.0
-1.174938 -1.174938 1 0.0
-0.483688 -0.483688 1 0.0
-2.660841 -0.704451 1 0.0
-0.972895 -0.790124 1 0.0
-0.681557 -0.681557 1 0.0
-5.078953 -5.078953 1 0.0
-1.013004 -0.608639 1 0.0
-2.620254 -1.294139 1 0.0
-3.258541 -0.777494 1 0.0
-5.467178 -0.660865 1 0.0
-4.957221 -4.957221 1 0.0
-4.151653 -4.151653 1 0.0
-1.683108 -1.683108 1 0.0
-1.273141 -1.273141 1 0.0
-2.939518 -1.306792 1 0.0
-0.716307 -0.716307 1 0.0
-2.456945 -2.456945 1 0.0
-9.763356 -1.647375 1 0.0
-11.706092 -2.175805 1 0.0
-3.676568 -3.676568 1 0.0
-2.389304 -2.389304 1 0.0
-5.372897 -5.372897 1 0.0
-8.163389 -0.806026 1 0.0
-0.885753 -0.885753 1 0.0
-2.260079 -2.260079 1 0.0
-3.488784 -0.820805 1 0.0
-7.637012 -1.499283 1 0.0
-3.904999 -3.904999 1 0.0
-6.179221 -6.179221 1 0.0
-3.33338 -3.33338 1 0.0
-3.904999 -3.904999 1 0.0
-2.598701 -2.598701 1 0.0
-2.910786 -2.910786 1 0.0
-3.3307 -3.3307 1 0.0
-2.047478 -0.452793 1 0.0
-8.495639 -8.495639 1 0.0
-10.340319 -2.062033 1 0.0
-7.517564 -1.023008 1 0.0
-7.159984 -7.159984 1 0.0
-7.278916 -2.47787 1 0.0
-9.105419 -1.887292 1 0.0
-8.625083 -1.090806 1 0.0
-7.79375 -7.79375 1 0.0
-11.55379 -11.55379 1 0.0
-0.889696 -0.639516 1 0.0
-10.678244 -1.594647 1 0.0
-7.192979 -7.192979 1 0.0
-0.697781 -0.697781 1 0.0
-3.65229 -0.345553 1 0.0
-4.446385 -4.446385 1 0.0
-4.041136 -4.041136 1 0.0
-3.990832 -3.990832 1 0.0
-5.112047 -5.112047 1 0.0
-25.433718 -25.433718 1 0.0
-0.758261 -0.757552 1 0.0
-3.694184 -1.600024 1 0.0
-21.665157 -2.208895 1 0.0
-1.558331 -1.267797 1 0.0
-4.316929 -1.802682 1 0.0
-2.703295 -2.026605 1 0.0
-0.731177 -0.731177 1 0.0
-1.393926 -1.393926 1 0.0
-1.84314 -1.080193 1 0.0
-2.251296 -0.728852 1 0.0
-1.43482 -0.838396 1 0.0
-0.925897 -0.925897 1 0.0
-1.869841 -1.473413 1 0.0
-1.592876 -1.592876 1 0.0
-0.093066 -0.093066 1 0.0
-1.08304 -0.7806 1 0.0
-1.880111 -1.173535 1 0.0
-1.382231 -0.779268 1 0.0
-1.371477 -0.755815 1 0.0
-1.479796 -1.479796 1 0.0
-1.359171 -1.273829 1 0.0
-4.338222 -0.982874 1 0.0
-2.843687 -1.50894 1 0.0
-0.793911 -0.793911 1 0.0
-1.129767 -0.804451 1 0.0
-2.456657 -0.220875 1 0.0
-1.170993 -0.735178 1 0.0
-5.590626 -2.557973 1 0.0
-1.446744 -0.849554 1 0.0
-2.086107 -1.249587 1 0.0
-1.009793 -0.755083 1 0.0
-1.991263 -1.453204 1 0.0
-2.48993 -1.013481 1 0.0
-3.695002 -3.084579 1 0.0
-2.15554 -0.759919 1 0.0
-0.883667 -0.883667 1 0.0
-3.22174 -1.903974 1 0.0
-1.392967 -1.055526 1 0.0
-3.491651 -1.699488 1 0.0
-3.02986 -1.357487 1 0.0
-3.996589 -2.841012 1 0.0
-1.20773 -1.038218 1 0.0
-4.483465 -4.483465 1 0.0
-1.417203 -1.417203 1 0.0
-1.993527 -0.720127 1 0.0
-1.571894 -1.438276 1 0.0
-1.658232 -0.790518 1 0.0
-5.401395 -1.431695 1 0.0
-1.243254 -1.243254 1 0.0
-1.990978 -1.990978 1 0.0
-4.345187 -0.797368 1 0.0
-4.449458 -2.408942 1 0.0
-3.744411 -1.466245 1 0.0
-1.206067 -1.206067 1 0.0
-1.990978 -1.118422 1 0.0
-1.816975 -1.816975 1 0.0
-1.408893 -0.781657 1 0.0
-3.230686 -1.397549 1 0.0
-4.564067 -1.980533 1 0.0
-0.729622 -0.729622 1 0.0
-3.635233 -3.635233 1 0.0
-0.907571 -0.788285 1 0.0
-3.961822 -2.743777 1 0.0
-0.913574 -0.862594 1 0.0
-2.780735 -2.264603 1 0.0
-3.809061 -1.930299 1 0.0
-2.303283 -0.76731 1 0.0
-4.273062 -1.282822 1 0.0
-1.338798 -1.338798 1 0.0
-1.5312 -1.254572 1 0.0
-0.310972 -0.310972 1 0.0
-1.61557 -1.61557 1 0.0
-1.303752 -1.303752 1 0.0
-2.470409 -2.174931 1 0.0
-2.168398 -1.514448 1 0.0
-2.26942 -2.26942 1 0.0
-0.696969 -0.560358 1 0.0
-1.755608 -0.779073 1 0.0
-16.444796 -4.015485 1 0.0
-1.682346 -1.682346 1 0.0
-0.324946 -0.324946 1 0.0
-0.856501 -0.700305 1 0.0
-3.50278 -1.383999 1 0.0
-1.058218 -1.058218 1 0.0
-1.434784 -1.434784 1 0.0
-0.488464 -0.488464 1 0.0
-5.723858 -3.695895 1 0.0
-3.087589 -1.744675 1 0.0
-1.107829 -0.865501 1 0.0
-0.207665 -0.207665 1 0.0
-3.862884 -1.203705 1 0.0
-2.214245 -0.72984 1 0.0
-2.765436 -1.097927 1 0.0
-1.279969 -0.882468 1 0.0
-0.726418 -0.726418 1 0.0
-1.254633 -1.254633 1 0.0
-3.221251 -1.331669 1 0.0
-1.03068 -1.03068 1 0.0
-62.43519 -2.593261 1 0.0
-3.895397 -1.892428 1 0.0
-5.556172 -1.590658 1 0.0
-0.406302 -0.406302 1 0.0
-1.61557 -1.61557 1 0.0
-0.171348 -0.171348 1 0.0
-2.221713 -2.011806 1 0.0
-4.846912 -2.824634 1 0.0
-1.61557 -1.61557 1 0.0
-1.745146 -0.831107 1 0.0
-0.99886 -0.99886 1 0.0
-1.96202 -1.509984 1 0.0
-3.686977 -2.092654 1 0.0
-2.391144 -1.393477 1 0.0
-0.963917 -0.838648 1 0.0
-1.5312 -0.409762 1 0.0
-3.795407 -2.629469 1 0.0
-1.226855 -1.226855 1 0.0
-4.281997 -2.719482 1 0.0
-5.573216 -1.620718 1 0.0
-1.998619 -1.142816 1 0.0
-2.29782 -1.826618 1 0.0
-1.687791 -1.687791 1 0.0
-0.387863 -0.387863 1 0.0
-2.444707 -1.574263 1 0.0
-5.187313 -2.937514 1 0.0
-2.619478 -2.619478 1 0.0
-3.058144 -0.38354 1 0.0
-1.837049 -1.837049 1 0.0
-1.60652 -0.770055 1 0.0
-0.904108 -0.904108 1 0.0
-2.959067 -0.962975 1 0.0
-9.982032 -1.644674 1 0.0
-0.749089 -0.534478 1 0.0
-1.284167 -1.208971 1 0.0
-2.750382 -2.750382 1 0.0
-1.682346 -1.682346 1 0.0
-1.043663 -1.043663 1 0.0
-4.324568 -2.111981 1 0.0
-0.25474 -0.25474 1 0.0
-0.873588 -0.651321 1 0.0
-5.442303 -2.038501 1 0.0
-1.460444 -1.421492 1 0.0
-9.095757 -2.470861 1 0.0
-0.642962 -0.49271 1 0.0
-0.478925 -0.478925 1 0.0
-4.985132 -1.653761 1 0.0
-6.399207 -1.999258 1 0.0
-2.154841 -0.330793 1 0.0
-0.641029 -0.641029 1 0.0
-3.041668 -1.852319 1 0.0
-1.724695 -0.900332 1 0.0
-1.71662 -1.399403 1 0.0
-2.272664 -2.209505 1 0.0
-5.127788 -1.809225 1 0.0
-0.559921 -0.559921 1 0.0
-0.741637 -0.741637 1 0.0
-0.387863 -0.387863 1 0.0
-6.201153 -2.942776 1 0.0
-1.435874 -1.435874 1 0.0
-1.839579 -1.839579 1 0.0
-2.141883 -0.513234 1 0.0
-1.446744 -1.446744 1 0.0
-1.682233 -1.373288 1 0.0
-0.705443 -0.705443 1 0.0
-5.022379 -1.32717 1 0.0
-0.324946 -0.324946 1 0.0
-1.29434 -0.656376 1 0.0
-1.546503 -1.546503 1 0.0
-0.413443 -0.413443 1 0.0
-0.726852 -0.711421 1 0.0
-2.681088 -2.681088 1 0.0
-13.477871 -2.324213 1 0.0
-1.855327 -0.388734 1 0.0
-2.212526 -1.038336 1 0.0
-1.140145 -0.737743 1 0.0
-0.766401 -0.766401 1 0.0
-0.577844 -0.577844 1 0.0
-3.68276 -3.68276 1 0.0
-0.278862 -0.278862 1 0.0
-3.163933 -1.809602 1 0.0
-1.546503 -1.546503 1 0.0
-2.85353 -1.956718 1 0.0
-1.4139 -0.4496 1 0.0
-0.641854 -0.537949 1 0.0
-1.669875 -1.649378 1 0.0
-2.05328 -1.037688 1 0.0
-1.038105 -0.733475 1 0.0
-3.677844 -3.677844 1 0.0
-0.353279 -0.353279 1 0.0
-0.445633 -0.445633 1 0.0
-1.510064 -1.039249 1 0.0
-2.750382 -2.750382 1 0.0
-0.198705 -0.198705 1 0.0
-0.89805 -0.89805 1 0.0
-0.951512 -0.951512 1 0.0
-2.597793 -1.212261 1 0.0
-1.306401 -0.716956 1 0.0
-0.595186 -0.595186 1 0.0
-3.466489 -3.466489 1 0.0
-1.889875 -0.95692 1 0.0
-1.873582 -0.793413 1 0.0
-1.546503 -1.546503 1 0.0
-0.99886 -0.99886 1 0.0
-2.910406 -0.918773 1 0.0
-0.890291 -0.782948 1 0.0
-0.400935 -0.380736 1 0.0
-1.298742 -1.298742 1 0.0
-0.904108 -0.591295 1 0.0
-7.042457 -1.681234 1 0.0
-0.265833 -0.265833 1 0.0
-3.895397 -1.373183 1 0.0
-7.159799 -1.060223 1 0.0
-1.243254 -1.243254 1 0.0
-2.402634 -2.402634 1 0.0
-1.434784 -0.812073 1 0.0
-3.307149 -3.307149 1 0.0
-0.875288 -0.875288 1 0.0
-2.182868 -0.820461 1 0.0
-2.702765 -0.190968 1 0.0
-0.947349 -0.762942 1 0.0
-2.886188 -1.478807 1 0.0
-2.512781 -2.512781 1 0.0
-13.250662 -2.137306 1 0.0
-1.209341 -1.166227 1 0.0
-0.42147 -0.42147 1 0.0
-1.044671 -0.697038 1 0.0
-5.309259 -1.733752 1 0.0
-2.988515 -0.716791 1 0.0
-2.805724 -1.289268 1 0.0
-4.316929 -1.369412 1 0.0
-3.439594 -3.439594 1 0.0
-0.641854 -0.536963 1 0.0
-0.696969 -0.696969 1 0.0
-5.663754 -2.288356 1 0.0
-6.290018 -1.331256 1 0.0
-2.512781 -2.512781 1 0.0
-2.432582 -0.779737 1 0.0
-3.584237 -1.64965 1 0.0
-1.763337 -1.763337 1 0.0
-4.00432 -4.00432 1 0.0
-4.206653 -4.206653 1 0.0
-4.652997 -4.652997 1 0.0
-2.784731 -1.98826 1 0.0
-0.974986 -0.974986 1 0.0
-9.077453 -3.022323 1 0.0
-0.882572 -0.882361 1 0.0
-1.393834 -1.061175 1 0.0
-2.202019 -1.614753 1 0.0
-0.98072 -0.810323 1 0.0
-2.321455 -1.490717 1 0.0
-1.203358 -1.006534 1 0.0
-0.959342 -0.959342 1 0.0
-0.332864 -0.332864 1 0.0
-3.191781 -1.937476 1 0.0
-1.536541 -0.877517 1 0.0
-0.23821 -0.23821 1 0.0
-1.213808 -0.698546 1 0.0
-1.89447 -1.086301 1 0.0
-6.015756 -2.005553 1 0.0
-0.715351 -0.715351 1 0.0
-3.165481 -0.962721 1 0.0
-2.617832 -1.225772 1 0.0
-6.596427 -1.96178 1 0.0
-1.550369 -1.117776 1 0.0
-0.752449 -0.716764 1 0.0
-3.127996 -1.505122 1 0.0
-1.323799 -1.254974 1 0.0
-0.936053 -0.748892 1 0.0
-1.25249 -1.25249 1 0.0
-1.701994 -1.701994 1 0.0
-5.813535 -3.526378 1 0.0
-0.793077 -0.754511 1 0.0
-1.464422 -0.722306 1 0.0
-5.580124 -0.983417 1 0.0
-1.733015 -1.428436 1 0.0
-1.909628 -0.979082 1 0.0
-1.725053 -1.725053 1 0.0
-0.900408 -0.865693 1 0.0
-0.971497 -0.799481 1 0.0
-3.757577 -0.151792 1 0.0
-3.713959 -0.656044 1 0.0
-1.30832 -0.845481 1 0.0
-2.307069 -2.307069 1 0.0
-1.615314 -0.982295 1 0.0
-1.32027 -1.0527 1 0.0
-3.687029 -0.781015 1 0.0
-1.336259 -0.822597 1 0.0
-3.975186 -0.896261 1 0.0
-4.270753 -2.080893 1 0.0
-0.283553 -0.283553 1 0.0
-1.889009 -1.282959 1 0.0
-2.917283 -1.828213 1 0.0
-0.710227 -0.710227 1 0.0
-5.267434 -2.606861 1 0.0
-2.863753 -1.234662 1 0.0
-6.000906 -2.105852 1 0.0
-3.800661 -3.800661 1 0.0
-3.561996 -2.262634 1 0.0
-1.932144 -0.927008 1 0.0
-1.975884 -1.091901 1 0.0
-1.364424 -0.95671 1 0.0
-3.167636 -1.015685 1 0.0
-0.859237 -0.859237 1 0.0
-1.369295 -0.74764 1 0.0
-4.366519 -4.366519 1 0.0
-1.770381 -1.196249 1 0.0
-1.481565 -0.834984 1 0.0
-0.80033 -0.753283 1 0.0
-3.990881 -3.990881 1 0.0
-0.959461 -0.959461 1 0.0
-1.023997 -0.896588 1 0.0
-0.910959 -0.840655 1 0.0
-1.146533 -1.146533 1 0.0
-1.623756 -0.733896 1 0.0
-1.355718 -1.081908 1 0.0
-1.081657 -1.081657 1 0.0
-8.334522 -3.237868 1 0.0
-0.990803 -0.850996 1 0.0
-2.312541 -0.936939 1 0.0
-1.715008 -0.921209 1 0.0
-4.477595 -1.361915 1 0.0
-1.224523 -0.738767 1 0.0
-3.569812 -1.835297 1 0.0
-1.488588 -1.381777 1 0.0
-21.162386 -3.696151 1 0.0
-2.486268 -1.295594 1 0.0
-1.740502 -1.11454 1 0.0
-1.029447 -1.029447 1 0.0
-0.707772 -0.707772 1 0.0
-3.713959 -3.713959 1 0.0
-0.332864 -0.332864 1 0.0
-3.070668 -1.980043 1 0.0
-12.683652 -3.532579 1 0.0
-9.154589 -2.255691 1 0.0
-3.503873 -3.503873 1 0.0
-0.54103 -0.53264 1 0.0
-1.646541 -1.640038 1 0.0
-0.963699 -0.751015 1 0.0
-0.74424 -0.74424 1 0.0
-0.439404 -0.439404 1 0.0
-25.852015 -5.020336 1 0.0
-0.473354 -0.473354 1 0.0
-3.53076 -2.226022 1 0.0
-2.948139 -1.705531 1 0.0
-1.572632 -1.122042 1 0.0
-1.832035 -0.407637 1 0.0
-1.210663 -0.770129 1 0.0
-6.913449 -2.43603 1 0.0
-1.502347 -1.098844 1 0.0
-1.348794 -1.348794 1 0.0
-2.323953 -1.706551 1 0.0
-2.875636 -1.422606 1 0.0
-0.894871 -0.894871 1 0.0
-4.016196 -1.81285 1 0.0
-4.751054 -0.718748 1 0.0
-0.099654 -0.099654 1 0.0
-1.053159 -1.053159 1 0.0
-0.863914 -0.850365 1 0.0
-1.744362 -1.05734 1 0.0
-4.02734 -1.938579 1 0.0
-2.397798 -1.664433 1 0.0
-6.020435 -1.733122 1 0.0
-0.878249 -0.813473 1 0.0
-0.755189 -0.755189 1 0.0
-2.056676 -0.938318 1 0.0
-1.507816 -1.294679 1 0.0
-1.561572 -1.035629 1 0.0
-2.529881 -0.952486 1 0.0
-0.74908 -0.720607 1 0.0
-2.688685 -0.883861 1 0.0
-1.599829 -1.599829 1 0.0
-0.120936 -0.120936 1 0.0
-2.264075 -1.945698 1 0.0
-5.085218 -2.845954 1 0.0
-0.89132 -0.89132 1 0.0
-2.397636 -1.420018 1 0.0
-0.45521 -0.45521 1 0.0
-2.122017 -2.122017 1 0.0
-1.076518 -0.761718 1 0.0
-3.022495 -3.022495 1 0.0
-1.241418 -1.241418 1 0.0
-0.306447 -0.306447 1 0.0
-1.065552 -0.950379 1 0.0
-1.725053 -1.725053 1 0.0
-0.331374 -0.331374 1 0.0
-2.6794 -1.423165 1 0.0
-6.431924 -1.942535 1 0.0
-1.524643 -1.524643 1 0.0
-15.857269 -3.210123 1 0.0
-6.995696 -3.504204 1 0.0
-1.298701 -1.088516 1 0.0
-1.348794 -1.12842 1 0.0
-0.927201 -0.89575 1 0.0
-2.978156 -2.978156 1 0.0
-1.748609 -1.353598 1 0.0
-0.63824 -0.63824 1 0.0
-0.79203 -0.742956 1 0.0
-0.709408 -0.709408 1 0.0
-0.51895 -0.51895 1 0.0
-7.168218 -7.168218 1 0.0
-0.797622 -0.714607 1 0.0
-2.978156 -2.978156 1 0.0
-6.517747 -1.331421 1 0.0
-1.347788 -1.347788 1 0.0
-1.057724 -1.057724 1 0.0
-0.331374 -0.331374 1 0.0
-7.554144 -2.100701 1 0.0
-5.547469 -2.143748 1 0.0
-2.442568 -1.555486 1 0.0
-2.818042 -2.350572 1 0.0
-4.182346 -2.032607 1 0.0
-2.797982 -1.887101 1 0.0
-1.143341 -1.143341 1 0.0
-1.475204 -1.224428 1 0.0
-4.642703 -2.068303 1 0.0
-0.357903 -0.357903 1 0.0
-2.252336 -1.765083 1 0.0
-1.880412 -1.344127 1 0.0
-1.599041 -1.105251 1 0.0
-1.206119 -1.068595 1 0.0
-2.6794 -2.042313 1 0.0
-2.467498 -1.690825 1 0.0
-3.435938 -1.854657 1 0.0
-1.797719 -1.797719 1 0.0
-3.571812 -1.883673 1 0.0
-2.01778 -1.245877 1 0.0
-6.87524 -1.519411 1 0.0
-1.797719 -1.797719 1 0.0
-5.444375 -2.654948 1 0.0
-4.81357 -2.116825 1 0.0
-4.992126 -2.145257 1 0.0
-3.888107 -2.057605 1 0.0
-4.724705 -2.17188 1 0.0
-7.415319 -0.63104 1 0.0
-4.744312 -1.405225 1 0.0
-1.548979 -1.548979 1 0.0
-0.869787 -0.869787 1 0.0
-2.875716 -2.875716 1 0.0
-2.740138 -2.740138 1 0.0
-11.612601 -1.784881 1 0.0
-3.22291 -3.22291 1 0.0
-4.824938 -4.824938 1 0.0
-2.21573 -2.21573 1 0.0
-17.538225 -0.933258 1 0.0
-2.346467 -0.724438 1 0.0
-5.169837 -1.583126 1 0.0
-0.504672 -0.504672 1 0.0
-2.299263 -2.299263 1 0.0
-4.781314 -1.563176 1 0.0
-1.724074 -1.724074 1 0.0
-8.517564 -1.22141 1 0.0
-4.374108 -4.374108 1 0.0
-6.77827 -1.870689 1 0.0
-5.031709 -5.031709 1 0.0
-1.876204 -1.876204 1 0.0
-4.409446 -4.409446 1 0.0
-9.156656 -2.025676 1 0.0
-4.592014 -4.592014 1 0.0
-8.015392 -8.015392 1 0.0
-0.27299 -0.27299 1 0.0
-5.143262 -5.143262 1 0.0
-0.513269 -0.332813 1 0.0
-7.117441 -1.532686 1 0.0
-2.41802 -2.41802 1 0.0
-5.003359 -1.298851 1 0.0
-17.063593 -1.922574 1 0.0
-1.615839 -1.160819 1 0.0
-4.268353 -1.226189 1 0.0
-2.089314 -0.79922 1 0.0
-2.290209 -2.091446 1 0.0
-4.756551 -4.756551 1 0.0
-2.58887 -1.398811 1 0.0
-1.249937 -1.249937 1 0.0
-0.899757 -0.274477 1 0.0
-2.279891 -0.267586 1 0.0
-0.756207 -0.756207 1 0.0
-1.504663 -1.230451 1 0.0
-3.294194 -2.79032 1 0.0
-0.850801 -0.700169 1 0.0
-4.466731 -0.748338 1 0.0
-2.073718 -2.073718 1 0.0
-1.291023 -0.495351 1 0.0
-0.883232 -0.883232 1 0.0
-1.085316 -1.085316 1 0.0
-1.553223 -0.839477 1 0.0
-1.367894 -1.367894 1 0.0
-4.007494 -1.184827 1 0.0
-3.899999 -1.08662 1 0.0
-1.142531 -1.142531 1 0.0
-7.642155 -0.754881 1 0.0
-6.7399 -6.7399 1 0.0
-0.308509 -0.308509 1 0.0
-13.629372 -0.811736 1 0.0
-29.26424 -0.783382 1 0.0
-0.70849 -0.70849 1 0.0
-1.595481 -1.595481 1 0.0
-1.629444 -1.629444 1 0.0
-2.275818 -0.504396 1 0.0
-1.784057 -0.386544 1 0.0
-2.842282 -2.842282 1 0.0
-2.983474 -0.837114 1 0.0
-1.113561 -1.113561 1 0.0
-3.722124 -0.790474 1 0.0
-2.983474 -0.75496 1 0.0
-2.485613 -2.485613 1 0.0
-2.321094 -1.102079 1 0.0
-6.860454 -6.860454 1 0.0
-1.42113 -1.42113 1 0.0
-7.930984 -1.272074 1 0.0
-18.952866 -18.952866 1 0.0
-3.055599 -0.778179 1 0.0
-7.948106 -2.233142 1 0.0
-9.543653 -9.543653 1 0.0
-6.778201 -2.385603 1 0.0
-12.611704 -2.393811 1 0.0
-19.915056 -2.050321 1 0.0
-26.749696 -0.958186 1 0.0
-17.422238 -17.422238 1 0.0
-4.272704 -0.918721 1 0.0
-8.753322 -1.162373 1 0.0
-1.278009 -0.697617 1 0.0
-7.654818 -2.990307 1 0.0
-3.348477 -1.957966 1 0.0
-8.905427 -0.829359 1 0.0
-3.022058 -0.811422 1 0.0
-3.149151 -0.987843 1 0.0
-1.263493 -0.726866 1 0.0
-0.741809 -0.741809 1 0.0
-0.545115 -0.545115 1 0.0
-8.670812 -2.951935 1 0.0
-0.739919 -0.739919 1 0.0
-56.731164 -3.231157 1 0.0
-1.286928 -1.226388 1 0.0
-14.893847 -0.806355 1 0.0
-5.65505 -4.001024 1 0.0
-3.385533 -1.541753 1 0.0
-1.669452 -1.669452 1 0.0
-2.933365 -0.871784 1 0.0
-5.368177 -2.288219 1 0.0
-2.67597 -0.919196 1 0.0
-3.048251 -3.048251 1 0.0
-1.190489 -1.190489 1 0.0
-1.031433 -0.410923 1 0.0
-0.301233 -0.301233 1 0.0
-1.646453 -1.646453 1 0.0
-3.33964 -0.742066 1 0.0
-4.161378 -2.312483 1 0.0
-1.904466 -1.841784 1 0.0
-1.747523 -1.053225 1 0.0
-4.780882 -4.780882 1 0.0
-0.761132 -0.70605 1 0.0
-8.562124 -8.562124 1 0.0
-5.97165 -3.108249 1 0.0
-5.103944 -1.702814 1 0.0
-3.016034 -2.40116 1 0.0
-3.569406 -3.569406 1 0.0
-0.165145 -0.146201 1 0.0
-1.284415 -1.068493 1 0.0
-2.329131 -2.329131 1 0.0
-1.087261 -0.381078 1 0.0
-5.338277 -3.146492 1 0.0
-0.289345 -0.289345 1 0.0
-1.292992 -1.178445 1 0.0
-1.29139 -1.29139 1 0.0
-0.314563 -0.314563 1 0.0
-3.502984 -3.502984 1 0.0
-0.943837 -0.943837 1 0.0
-12.5291 -1.012872 1 0.0
-60.267203 -2.899586 1 0.0
-2.726685 -2.726685 1 0.0
-3.656434 -3.656434 1 0.0
-8.678824 -2.23804 1 0.0
-1.638731 -1.638731 1 0.0
-2.01974 -1.735964 1 0.0
-3.161987 -3.161987 1 0.0
-1.536711 -1.536711 1 0.0
-0.292084 -0.292084 1 0.0
-0.825391 -0.700918 1 0.0
-1.331893 -1.331893 1 0.0
-3.196949 -2.943003 1 0.0
-1.515869 -1.515869 1 0.0
-1.692412 -1.692412 1 0.0
-1.630672 -1.531335 1 0.0
-5.68851 -0.934581 1 0.0
-2.63432 -2.63432 1 0.0
-1.065528 -0.804383 1 0.0
-0.756447 -0.756447 1 0.0
-1.658262 -1.658262 1 0.0
-0.999846 -0.999846 1 0.0
-1.057348 -1.057348 1 0.0
-3.420732 -3.420732 1 0.0
-2.696568 -2.696568 1 0.0
-5.325617 -3.985629 1 0.0
-7.933949 -1.786113 1 0.0
-0.324731 -0.324731 1 0.0
-2.556541 -2.556541 1 0.0
-0.93585 -0.799132 1 0.0
-0.165309 -0.165309 1 0.0
-2.58866 -2.284554 1 0.0
-0.770168 -0.770168 1 0.0
-2.224523 -2.224523 1 0.0
-3.756839 -1.03147 1 0.0
-6.410956 -0.877779 1 0.0
-0.363967 -0.363967 1 0.0
-0.868713 -0.868713 1 0.0
-3.980974 -0.730262 1 0.0
-3.656434 -3.656434 1 0.0
-5.667651 -5.667651 1 0.0
-2.416417 -0.768116 1 0.0
-3.022574 -2.165388 1 0.0
-12.798589 -1.969978 1 0.0
-8.407369 -0.744399 1 0.0
-0.82308 -0.82308 1 0.0
-1.048006 -1.048006 1 0.0
-0.825193 -0.825193 1 0.0
-0.763078 -0.763078 1 0.0
-2.870894 -2.870894 1 0.0
-1.458365 -1.458365 1 0.0
-0.834391 -0.834391 1 0.0
-2.966736 -2.851799 1 0.0
-2.168882 -2.168882 1 0.0
-1.1365 -1.071441 1 0.0
-3.165302 -3.165302 1 0.0
-2.056778 -2.056778 1 0.0
-0.100714 -0.100714 1 0.0
-5.715808 -1.549613 1 0.0
-1.21909 -1.21909 1 0.0
-3.309807 -3.309807 1 0.0
-7.02337 -1.856237 1 0.0
-8.905427 -1.097921 1 0.0
-2.989033 -0.968363 1 0.0
-1.323535 -1.323535 1 0.0
-3.832251 -0.716558 1 0.0
-7.273214 -0.699661 1 0.0
-0.982899 -0.982899 1 0.0
-5.531841 -5.531841 1 0.0
-1.933582 -1.933582 1 0.0
-2.423082 -0.942927 1 0.0
-0.891675 -0.835819 1 0.0
-7.792271 -1.12445 1 0.0
-4.661005 -4.661005 1 0.0
-13.618072 -0.892644 1 0.0
-7.869604 -1.163598 1 0.0
-2.06347 -0.683683 1 0.0
-3.617544 -1.143021 1 0.0
-2.81056 -0.741416 1 0.0
-2.509108 -1.029069 1 0.0
-0.955729 -0.955729 1 0.0
-8.705992 -2.123767 1 0.0
-2.883262 -2.883262 1 0.0
-0.479907 -0.479907 1 0.0
-0.189804 -0.189804 1 0.0
-0.755563 -0.755563 1 0.0
-3.706529 -0.918385 1 0.0
-2.123976 -1.988343 1 0.0
-0.148888 -0.148888 1 0.0
-0.24087 -0.24087 1 0.0
-4.677018 -1.105588 1 0.0
-5.67846 -1.64853 1 0.0
-5.404604 -5.404604 1 0.0
-2.561799 -2.561799 1 0.0
-9.146345 -0.893993 1 0.0
-3.706529 -3.706529 1 0.0
-3.008587 -3.008587 1 0.0
-5.306944 -1.459 1 0.0
-1.69281 -0.678366 1 0.0
-7.228625 -7.228625 1 0.0
-1.688343 -1.688343 1 0.0
-5.68851 -5.68851 1 0.0
-12.76021 -1.254215 1 0.0
-8.699744 -8.699744 1 0.0
-24.546473 -0.693541 1 0.0
-21.121341 -2.910951 1 0.0
-7.782628 -1.378811 1 0.0
-10.902789 -10.902789 1 0.0
-18.610472 -1.937601 1 0.0
-9.681905 -9.681905 1 0.0
-13.190459 -13.190459 1 0.0
-6.436863 -6.436863 1 0.0
-3.205492 -3.205492 1 0.0
-2.314784 -2.314784 1 0.0
-4.174164 -4.174164 1 0.0
-6.725036 -6.725036 1 0.0
-17.081428 -17.081428 1 0.0
-4.858364 -0.324285 1 0.0
-0.896883 -0.896883 1 0.0


==> jmlrpairsranksparse.dat <==
-6.453216 -4.393321 1 0.0
-10.187748 -0.127958 1 0.0
-15.314755 -2.48402 1 0.0
-118.130511 -0.000336 1 0.0
-89.34397 -1.142264 1 0.0
-16.808247 -5.190505 1 0.0
-20.876289 -0.293919 1 0.0
-21.228934 -0.357129 1 0.0
-20.434363 -0.774819 1 0.0
-118.332491 -0.878378 1 0.0
-17.301063 -1.643428 1 0.0
-78.914325 -0.370468 1 0.0
-34.489054 -2.241471 1 0.0
-24.857644 -2.11763 1 0.0
-18.21152 -0.700885 1 0.0
-41.510701 -1.266356 1 0.0
-34.488876 -0.954765 1 0.0
-40.179937 -0.999185 1 0.0
-18.553615 -0.758794 1 0.0
-27.553851 -1.891892 1 0.0
-27.528336 -3.943215 1 0.0
-26.475129 -0.774829 1 0.0
-26.91844 -1.065488 1 0.0
-20.289251 -0.172785 1 0.0
-38.884584 -0.007773 1 0.0
-28.304466 -0.356475 1 0.0
-8.377341 -0.189506 1 0.0
-11.192599 -2.402074 1 0.0
-8.495951 -3.66532 1 0.0
-25.283104 -3.679497 1 0.0
-14.757515 -2.071479 1 0.0
-10.376295 -3.106731 1 0.0
-20.259665 -0.976155 1 0.0
-7.65095 -6.280736 1 0.0
-29.500906 -0.702198 1 0.0
-20.562528 -4.311288 1 0.0
-16.714626 -1.182269 1 0.0
-19.372676 -0.975443 1 0.0
-14.076826 -2.32688 1 0.0
-27.056063 -1.396802 1 0.0
-18.623141 -2.567472 1 0.0
-22.882688 -1.820632 1 0.0
-24.569345 -3.533526 1 0.0
-8.81569 -0.765608 1 0.0
-20.61845 -3.092686 1 0.0
-96.791539 -0.065592 1 0.0
-39.187883 -0.070819 1 0.0
-48.448446 -0.244161 1 0.0
-14.695251 -0.75984 1 0.0
-10.019488 -0.230696 1 0.0
-22.560638 -2.83502 1 0.0
-19.036745 -0.524487 1 0.0
-28.421294 -1.97185 1 0.0
-29.978725 -3.939178 1 0.0
-13.108542 -3.85874 1 0.0
-6.684737 -3.361761 1 0.0
-10.754928 -2.701566 1 0.0
-21.886347 -2.011681 1 0.0
-9.354231 -0.225614 1 0.0
-8.864073 -3.328629 1 0.0
-13.793283 -2.252439 1 0.0
-16.361066 -2.097259 1 0.0
-32.474354 -9.543773 1 0.0
-29.745089 -1.475175 1 0.0
-40.518145 -1.55192 1 0.0
-33.720153 -0.694144 1 0.0
-12.916512 -1.808925 1 0.0
-39.465813 -0.596423 1 0.0
-15.658221 -0.401086 1 0.0
-34.465672 -1.405913 1 0.0
-15.887828 -0.530458 1 0.0
-6.829532 -0.294263 1 0.0
-19.075638 -1.300014 1 0.0
-31.16631 -2.169665 1 0.0
-18.329366 -0.342876 1 0.0
-22.997296 -0.693964 1 0.0
-14.672494 -0.99072 1 0.0
-12.445812 -0.427409 1 0.0
-9.874868 -2.978446 1 0.0
-15.600284 -1.317215 1 0.0
-11.39542 -0.286325 1 0.0
-20.907408 -2.281261 1 0.0
-51.500379 -3.160552 1 0.0
-31.636368 -0.66127 1 0.0
-10.040053 -3.229979 1 0.0
-8.910523 -0.39354 1 0.0
-18.671335 -2.376594 1 0.0
-12.409908 -2.356858 1 0.0
-16.223373 -0.801786 1 0.0
-60.975846 -0.256534 1 0.0
-36.610739 -0.323425 1 0.0
-64.43603 -0.078525 1 0.0
-32.35091 -0.466954 1 0.0
-13.835947 -1.685355 1 0.0
-37.436289 -0.364531 1 0.0
-21.550432 -1.59947 1 0.0
-8.247997 -2.206131 1 0.0
-27.781042 -2.577784 1 0.0
-17.789541 -17.789541 1 0.0
-23.061027 -23.061027 1 0.0
-101.041915 -0.121983 1 0.0
-15.222109 -3.944462 1 0.0
-17.564641 -5.483309 1 0.0
-19.931481 -5.851862 1 0.0
-30.219798 -30.219798 1 0.0
-19.336805 -1.878279 1 0.0
-20.380657 -1.840726 1 0.0
-27.32828 -0.73063 1 0.0
-49.709034 -2.53946 1 0.0
-9.589963 -2.557313 1 0.0
-7.510356 -3.218953 1 0.0
-24.967826 -1.731251 1 0.0
-19.030874 -2.431471 1 0.0
-56.342362 -1.31836 1 0.0
-36.581449 -0.68661 1 0.0
-23.764469 -1.193092 1 0.0
-11.74682 -3.283085 1 0.0
-19.361365 -1.496637 1 0.0
-7.747405 -0.247274 1 0.0
-13.472069 -3.738696 1 0.0
-19.247791 -1.716956 1 0.0
-38.629718 -0.949779 1 0.0
-38.723969 -5.20522 1 0.0
-21.730462 -0.937964 1 0.0
-26.021585 -1.467103 1 0.0
-9.938914 -3.995492 1 0.0
-16.94993 -0.228455 1 0.0
-121.95527 -0.206613 1 0.0
-11.370662 -3.667873 1 0.0
-21.27088 -1.567315 1 0.0
-44.094885 -0.932531 1 0.0
-17.233184 -1.577876 1 0.0
-11.245902 -0.918005 1 0.0
-8.62447 -2.854861 1 0.0
-28.783929 -0.516696 1 0.0
-14.859243 -3.582606 1 0.0
-12.086731 -2.50619 1 0.0
-6.548208 -3.032363 1 0.0
-45.840835 -0.21226 1 0.0
-23.89082 -2.222482 1 0.0
-22.347938 -1.581092 1 0.0
-53.586896 -0.162827 1 0.0
-13.989941 -1.173199 1 0.0
-21.790028 -21.790028 1 0.0
-12.647716 -0.532034 1 0.0
-35.233063 -1.766927 1 0.0
-24.859094 -2.522298 1 0.0
-9.684035 -2.200439 1 0.0
-11.248499 -0.771697 1 0.0
-19.030975 -0.819964 1 0.0
-29.10435 -2.950715 1 0.0
-50.428652 -0.617529 1 0.0
-20.532107 -0.844535 1 0.0
-16.322447 -1.34525 1 0.0
-27.732067 -2.396478 1 0.0
-30.571964 -3.186982 1 0.0
-28.29091 -1.236461 1 0.0
-19.416085 -19.416085 1 0.0
-10.070964 -2.624323 1 0.0
-24.026977 -0.424425 1 0.0
-15.00173 -15.00173 1 0.0
-18.74402 -0.238775 1 0.0
-29.080619 -1.093177 1 0.0
-28.673082 -0.36451 1 0.0
-17.756026 -1.702398 1 0.0
-37.30242 -0.279506 1 0.0
-22.948969 -0.820855 1 0.0
-31.556392 -1.372961 1 0.0
-25.136278 -0.814058 1 0.0
-31.787957 -31.787957 1 0.0
-21.501531 -21.501531 1 0.0
-18.750408 -18.750408 1 0.0
-14.825599 -1.550796 1 0.0
-16.043427 -16.043427 1 0.0
-26.038462 -0.694946 1 0.0
-73.90992 -0.827697 1 0.0
-33.103601 -1.166577 1 0.0
-19.758304 -0.570821 1 0.0
-14.375551 -1.407835 1 0.0
-64.86828 -0.239566 1 0.0
-16.130032 -16.130032 1 0.0
-24.625047 -1.608288 1 0.0
-29.73905 -29.73905 1 0.0
-15.472911 -1.651074 1 0.0
-46.533563 -0.177172 1 0.0
-25.601325 -1.733331 1 0.0
-34.1139 -0.506142 1 0.0
-18.343983 -18.343983 1 0.0
-17.563885 -1.26889 1 0.0
-23.321275 -1.420183 1 0.0
-37.772179 -1.673498 1 0.0
-22.821053 -22.821053 1 0.0
-23.789685 -1.962821 1 0.0
-30.25501 -1.343486 1 0.0
-27.087269 -1.69856 1 0.0
-46.953115 -0.78868 1 0.0
-29.058342 -1.704251 1 0.0
-36.009282 -1.206404 1 0.0
-47.668223 -1.141806 1 0.0
-16.608547 -16.608547 1 0.0
-13.935261 -2.916182 1 0.0
-10.051235 -1.340017 1 0.0
-15.372727 -15.372727 1 0.0
-21.117403 -21.117403 1 0.0
-19.913712 -19.913712 1 0.0
-33.401282 -0.970946 1 0.0
-47.312297 -1.049282 1 0.0
-16.809676 -0.611426 1 0.0
-16.26355 -2.620868 1 0.0
-20.361944 -20.361944 1 0.0
-42.447748 -1.074913 1 0.0
-30.785188 -30.785188 1 0.0
-24.961759 -24.961759 1 0.0
-20.605121 -20.605121 1 0.0
-35.124088 -35.124088 1 0.0
-40.183571 -40.183571 1 0.0
-27.096805 -27.096805 1 0.0
-26.333632 -26.333632 1 0.0
-20.553008 -1.655926 1 0.0
-20.702153 -1.426329 1 0.0
-18.117817 -1.858087 1 0.0
-51.03982 -0.82955 1 0.0
-9.382507 -1.249433 1 0.0
-29.768135 -0.403814 1 0.0
-13.044292 -0.959904 1 0.0
-24.466625 -3.618039 1 0.0
-14.036493 -0.219742 1 0.0
-29.866061 -0.359525 1 0.0
-7.194877 -3.168438 1 0.0
-31.796773 -0.582325 1 0.0
-20.304111 -1.413271 1 0.0
-15.654255 -0.588781 1 0.0
-24.886108 -1.106985 1 0.0
-11.33239 -2.408001 1 0.0
-11.323039 -0.796082 1 0.0
-24.215625 -0.942326 1 0.0
-15.259146 -0.176671 1 0.0
-14.019639 -1.396065 1 0.0
-144.614228 -1.893166 1 0.0
-24.431637 -1.698903 1 0.0
-26.546488 -1.895163 1 0.0
-16.063253 -1.266397 1 0.0
-11.342344 -1.160115 1 0.0
-10.089729 -3.347761 1 0.0
-18.017726 -4.974223 1 0.0
-54.400065 -1.19892 1 0.0
-112.604835 -0.964081 1 0.0
-15.857617 -2.805395 1 0.0
-21.1383 -1.131103 1 0.0
-17.950329 -1.467367 1 0.0
-9.479972 -2.280573 1 0.0
-9.671611 -1.415155 1 0.0
-12.02347 -2.007447 1 0.0
-20.191071 -2.358981 1 0.0
-4.558924 -2.901767 1 0.0
-4.442291 -2.41951 1 0.0
-100.702912 -1.091763 1 0.0
-10.966677 -1.293442 1 0.0
-8.187833 -2.978741 1 0.0
-18.873132 -1.01737 1 0.0
-26.581096 -0.091814 1 0.0
-15.140477 -1.301226 1 0.0
-3.025311 -2.448967 1 0.0
-9.358945 -1.178376 1 0.0
-18.202413 -1.17387 1 0.0
-18.301061 -2.128708 1 0.0
-8.933786 -1.29888 1 0.0
-14.997361 -0.54931 1 0.0
-10.392379 -0.86811 1 0.0
-5.989907 -2.566545 1 0.0
-20.735155 -3.78463 1 0.0
-13.082338 -2.644515 1 0.0
-9.366392 -0.623385 1 0.0
-15.977604 -0.950523 1 0.0
-11.894295 -3.2029 1 0.0
-11.387783 -2.835592 1 0.0
-11.951537 -0.670103 1 0.0
-13.439795 -13.439795 1 0.0
-19.718317 -3.16283 1 0.0
-18.185183 -3.021226 1 0.0
-5.186053 -2.472307 1 0.0
-16.879081 -0.982335 1 0.0
-15.043004 -2.896936 1 0.0
-13.419225 -2.990783 1 0.0
-29.798891 -1.077221 1 0.0
-11.752508 -1.33958 1 0.0
-14.330511 -14.330511 1 0.0
-25.81196 -1.125478 1 0.0
-12.000425 -0.910397 1 0.0
-16.798643 -3.174102 1 0.0
-11.051451 -1.659297 1 0.0
-13.915016 -0.404455 1 0.0
-6.311442 -0.13549 1 0.0
-32.69388 -1.873833 1 0.0
-9.326769 -1.78431 1 0.0
-16.800486 -2.191469 1 0.0
-13.772735 -13.772735 1 0.0
-34.41654 -5.466295 1 0.0
-22.809235 -0.942394 1 0.0
-10.6701 -3.096567 1 0.0
-10.626055 -0.340937 1 0.0
-9.957364 -0.815472 1 0.0
-16.356052 -0.383625 1 0.0
-26.049348 -0.27562 1 0.0
-21.75125 -0.611998 1 0.0
-19.894695 -1.274263 1 0.0
-12.772619 -12.772619 1 0.0
-13.212942 -0.4268 1 0.0
-10.154834 -10.154834 1 0.0
-11.532488 -1.344352 1 0.0
-36.476744 -1.038686 1 0.0
-17.917701 -0.249955 1 0.0
-10.549265 -1.09307 1 0.0
-27.357601 -1.004755 1 0.0
-9.016137 -9.016137 1 0.0
-3.516342 -2.0673 1 0.0
-8.578092 -1.847531 1 0.0
-19.336648 -0.700057 1 0.0
-30.215799 -3.136074 1 0.0
-24.466356 -0.78074 1 0.0
-8.397509 -8.397509 1 0.0
-11.939643 -0.192762 1 0.0
-41.586004 -0.10532 1 0.0
-7.084845 -0.268486 1 0.0
-10.618777 -1.761441 1 0.0
-5.848011 -0.720795 1 0.0
-11.886457 -11.886457 1 0.0
-28.801392 -1.30577 1 0.0
-7.580613 -1.340133 1 0.0
-12.402812 -0.905284 1 0.0
-12.16832 -1.702786 1 0.0
-10.170353 -0.493754 1 0.0
-12.789363 -0.281034 1 0.0
-3.117462 -0.394709 1 0.0
-14.800485 -0.226167 1 0.0
-11.135592 -0.252464 1 0.0
-10.863336 -2.536469 1 0.0
-54.700371 -0.129268 1 0.0
-7.501956 -0.182457 1 0.0
-4.688747 -0.387335 1 0.0
-17.713531 -0.619725 1 0.0
-14.259332 -0.95365 1 0.0
-10.733148 -10.733148 1 0.0
-5.369319 -1.044745 1 0.0
-29.759261 -5.556379 1 0.0
-6.083838 -2.491434 1 0.0
-4.308479 -2.463701 1 0.0
-11.83369 -2.47318 1 0.0
-3.948448 -2.520772 1 0.0
-7.697126 -2.624568 1 0.0
-17.084166 -3.721647 1 0.0
-8.273195 -2.598721 1 0.0
-6.171203 -2.347951 1 0.0
-5.700997 -3.178515 1 0.0
-7.895423 -3.167569 1 0.0
-10.696469 -2.112667 1 0.0
-10.47591 -3.393267 1 0.0
-11.327897 -2.478889 1 0.0
-12.965521 -1.273879 1 0.0
-20.860732 -2.502097 1 0.0
-15.606978 -0.92285 1 0.0
-7.043332 -2.177308 1 0.0
-7.449892 -1.124409 1 0.0
-6.717246 -1.108151 1 0.0
-15.907394 -1.654495 1 0.0
-14.703133 -14.703133 1 0.0
-6.318975 -0.916276 1 0.0
-12.893839 -3.219856 1 0.0
-6.769116 -2.607369 1 0.0
-8.815296 -2.77195 1 0.0
-9.971366 -2.708304 1 0.0
-12.224007 -12.224007 1 0.0
-10.022366 -0.517822 1 0.0
-8.193594 -1.99111 1 0.0
-15.781332 -0.380916 1 0.0
-10.241722 -1.619103 1 0.0
-7.523931 -7.523931 1 0.0
-21.398003 -2.499825 1 0.0
-13.321642 -1.537054 1 0.0
-3.270951 -0.356971 1 0.0
-5.154333 -0.984004 1 0.0
-27.036306 -2.6052 1 0.0
-4.07943 -0.297607 1 0.0
-8.139244 -1.258309 1 0.0
-7.144733 -0.722447 1 0.0
-5.454213 -0.291003 1 0.0
-5.183587 -0.755424 1 0.0
-14.872415 -1.935576 1 0.0
-22.125803 -0.32845 1 0.0
-7.377503 -1.631139 1 0.0
-13.27505 -1.917112 1 0.0
-98.422444 -0.976479 1 0.0
-46.209211 -1.893378 1 0.0
-12.198864 -1.302488 1 0.0
-6.765909 -0.676816 1 0.0
-5.832951 -0.27283 1 0.0
-10.512267 -0.600263 1 0.0
-10.075769 -4.05068 1 0.0
-5.467178 -0.660865 1 0.0
-11.706092 -2.175805 1 0.0
-8.163389 -0.806026 1 0.0
-3.488784 -0.820805 1 0.0
-6.179221 -6.179221 1 0.0
-10.340319 -2.062033 1 0.0
-7.278916 -2.47787 1 0.0
-9.105419 -1.887292 1 0.0
-8.625083 -1.090806 1 0.0
-11.55379 -11.55379 1 0.0
-10.678244 -1.594647 1 0.0
-25.433718 -25.433718 1 0.0
-21.665157 -2.208895 1 0.0
-3.996589 -2.841012 1 0.0
-4.345187 -0.59877 1 0.0
-4.564067 -1.980532 1 0.0
-16.444796 -4.015485 1 0.0
-5.723858 -3.695895 1 0.0
-3.221251 -1.331669 1 0.0
-62.43519 -2.593261 1 0.0
-9.982032 -1.644674 1 0.0
-9.095757 -2.470861 1 0.0
-6.399207 -1.999258 1 0.0
-6.201153 -2.942776 1 0.0
-13.477871 -2.324213 1 0.0
-3.895397 -1.373183 1 0.0
-7.159799 -1.060223 1 0.0
-13.250662 -2.137306 1 0.0
-5.309259 -1.733752 1 0.0
-6.290018 -1.331256 1 0.0
-9.077453 -3.022323 1 0.0
-2.202019 -0.221819 1 0.0
-5.813535 -3.526378 1 0.0
-6.000906 -2.105852 1 0.0
-8.334522 -3.237868 1 0.0
-21.162386 -3.696151 1 0.0
-2.486268 -0.319841 1 0.0
-12.683652 -3.53258 1 0.0
-25.852015 -5.020336 1 0.0
-2.948139 -1.705531 1 0.0
-6.913449 -2.43603 1 0.0
-2.875636 -1.422606 1 0.0
-4.016196 -1.81285 1 0.0
-1.744362 -1.05734 1 0.0
-4.02734 -1.938579 1 0.0
-5.085218 -2.845954 1 0.0
-15.857269 -3.210123 1 0.0
-6.995696 -3.504204 1 0.0
-6.517747 -1.331421 1 0.0
-7.554144 -2.100701 1 0.0
-5.547469 -2.143748 1 0.0
-2.442568 -1.555486 1 0.0
-2.818042 -2.350572 1 0.0
-4.182346 -2.032607 1 0.0
-2.252336 -1.765083 1 0.0
-1.880412 -1.344127 1 0.0
-2.6794 -2.042313 1 0.0
-2.467498 -1.690825 1 0.0
-3.571812 -1.883673 1 0.0
-2.01778 -1.245877 1 0.0
-5.444375 -2.654948 1 0.0
-4.992126 -2.145257 1 0.0
-3.888107 -2.057605 1 0.0
-4.724705 -2.17188 1 0.0
-11.612601 -1.784881 1 0.0
-17.538225 -0.499672 1 0.0
-4.781314 -1.563176 1 0.0
-8.517564 -1.22141 1 0.0
-6.77827 -1.870689 1 0.0
-9.156656 -2.025676 1 0.0
-8.015392 -8.015392 1 0.0
-5.143262 -5.143262 1 0.0
-7.117441 -1.532686 1 0.0
-5.003359 -1.298851 1 0.0
-17.063593 -1.922574 1 0.0
-4.268353 -1.226189 1 0.0
-4.466731 -0.748338 1 0.0
-4.007494 -0.364994 1 0.0
-7.642155 -0.754881 1 0.0
-13.629372 -0.587143 1 0.0
-29.26424 -0.610385 1 0.0
-2.321094 -1.102079 1 0.0
-18.952866 -18.952866 1 0.0
-3.055599 -0.778179 1 0.0
-7.948106 -2.233142 1 0.0
-9.543653 -9.543653 1 0.0
-6.778201 -2.385603 1 0.0
-12.611704 -2.393811 1 0.0
-19.915056 -2.050321 1 0.0
-26.749696 -0.48384 1 0.0
-17.422238 -17.422238 1 0.0
-4.272704 -0.918721 1 0.0
-8.753322 -0.375047 1 0.0
-1.263493 -0.660529 1 0.0
-56.731164 -3.231157 1 0.0
-14.893847 -0.806355 1 0.0
-3.339641 -0.64651 1 0.0
-5.103944 -1.702814 1 0.0
-1.284415 -1.068493 1 0.0
-12.5291 -1.012872 1 0.0
-60.267203 -2.899586 1 0.0
-1.638731 -0.179972 1 0.0
-5.68851 -0.934581 1 0.0
-7.933949 -1.786113 1 0.0
-6.410956 -0.53735 1 0.0
-12.798589 -1.969978 1 0.0
-8.407369 -0.644394 1 0.0
-0.834391 -0.244094 1 0.0
-1.1365 -0.419333 1 0.0
-5.715808 -1.549613 1 0.0
-1.21909 -1.21909 1 0.0
-3.309807 -3.309807 1 0.0
-7.02337 -1.856237 1 0.0
-8.905427 -1.097921 1 0.0
-2.989033 -0.968363 1 0.0
-1.323536 -0.224794 1 0.0
-3.832251 -0.716558 1 0.0
-7.273214 -0.699661 1 0.0
-2.423082 -0.942927 1 0.0
-4.661005 -4.661005 1 0.0
-13.618072 -0.892644 1 0.0
-7.869604 -1.163599 1 0.0
-2.06347 -0.683683 1 0.0
-2.509108 -0.442139 1 0.0
-8.705992 -2.123767 1 0.0
-0.479907 -0.479907 1 0.0
-0.634399 -0.345029 1 0.0
-3.706529 -0.918385 1 0.0
-0.24087 -0.24087 1 0.0
-4.677018 -1.105588 1 0.0
-5.67846 -1.64853 1 0.0
-5.404604 -5.404604 1 0.0
-2.561799 -2.561799 1 0.0
-9.146345 -0.525972 1 0.0
-3.706529 -3.706529 1 0.0
-5.306944 -1.459 1 0.0
-1.69281 -0.678366 1 0.0
-7.228625 -7.228625 1 0.0
-1.688343 -1.688343 1 0.0
-5.68851 -5.68851 1 0.0
-12.76021 -1.254215 1 0.0
-8.699744 -8.699744 1 0.0
-24.546473 -0.69354 1 0.0
-21.121341 -2.910951 1 0.0
-7.782628 -1.378811 1 0.0
-10.902789 -10.902789 1 0.0
-18.610472 -1.937601 1 0.0
-9.681905 -9.681905 1 0.0
-13.190459 -13.190459 1 0.0
-3.205492 -3.205492 1 0.0
-2.314784 -2.314784 1 0.0
-4.174164 -4.174164 1 0.0
-6.725036 -6.725036 1 0.0
-17.081428 -17.081428 1 0.0
-4.858364 -0.324285 1 0.0
-0.896883 -0.896883 1 0.0


==> jmlrranksparse.dat <==
-60.468943 -4.680408 3 0.0
-80.460276 -3.054566 3 0.0
-26.815116 -11.724366 3 0.0
-19.440846 -12.680075 3 0.0
-28.681552 -14.409884 3 0.0
-33.83055 -17.802419 3 0.0
-12.970459 -9.004527 3 0.0
-131.455219 -3.92254 3 0.0
-12.307491 -8.310307 3 0.0
-8.901812 -7.589513 3 0.0
-4.483178 -5.875263 3 0.0
-109.749713 -5.36674 3 0.0
-95.90172 -2.134617 3 0.0
-7.62051 -6.697465 3 0.0
-10.342369 -8.329573 3 0.0
-7.170099 -6.548469 3 0.0
-14.033922 -9.158849 3 0.0
-10.791834 -7.824377 3 0.0
-20.678614 -15.237106 3 0.0
-77.183405 -2.838106 3 0.0
-64.426013 -22.537916 3 0.0
-25.672281 -13.098365 3 0.0
-21.546531 -14.213639 3 0.0
-41.724597 -16.737306 3 0.0
-40.054854 -16.063626 3 0.0
-84.731939 -8.909991 3 0.0
-27.094705 -12.034629 3 0.0
-33.18547 -13.08233 3 0.0
-60.436519 -26.621055 3 0.0
-112.920268 -34.539678 3 0.0
-60.458331 -19.415741 3 0.0
-116.291998 -47.566482 3 0.0
-77.642432 -14.710958 3 0.0
-31.312245 -15.646406 3 0.0
-52.808123 -12.470303 3 0.0
-60.318945 -7.738726 3 0.0
-61.206941 -11.868342 3 0.0
-58.96951 -7.878877 3 0.0
-41.351315 -7.359819 3 0.0
-81.489417 -1.264946 3 0.0
-65.886875 -30.358926 3 0.0
-37.099267 -16.021336 3 0.0
-58.304309 -9.21445 3 0.0
-53.600086 -17.907919 3 0.0
-78.780721 -9.51526 3 0.0
-75.195613 -16.674146 3 0.0
-208.991074 -14.329889 3 0.0
-220.445533 -9.137323 3 0.0
-243.793748 -61.85839 3 0.0
-52.584096 -6.590184 3 0.0
-50.792381 -11.316076 3 0.0
-70.436345 -23.983035 3 0.0
-48.815194 -6.853236 3 0.0
-63.660224 -8.951264 3 0.0
-50.49647 -18.861485 3 0.0
-54.555145 -11.442473 3 0.0
-36.833839 -6.430054 3 0.0
-50.398209 -2.447895 3 0.0
-58.303941 -26.154076 3 0.0
-84.692087 -27.636104 3 0.0
-59.958128 -24.701078 3 0.0
-45.800144 -10.481201 3 0.0
-53.295131 -18.756725 3 0.0
-182.696471 -73.581433 3 0.0
-73.068738 -4.593136 3 0.0
-74.789284 -24.241487 3 0.0
-231.845356 -67.759266 3 0.0
-42.989314 -15.21163 3 0.0
-70.088975 -23.506749 3 0.0
-81.91007 -21.276723 3 0.0
-44.362123 -12.211182 3 0.0
-57.284963 -15.238618 3 0.0
-67.156766 -16.004934 3 0.0
-78.588406 -31.172971 3 0.0
-50.919484 -6.909212 3 0.0
-219.262776 -0.005191 3 0.0
-249.836055 -85.186605 3 0.0
-75.125616 -0.0 3 0.0
-72.267846 -0.0 3 0.0
-78.001385 -19.342004 3 0.0
-62.904527 -30.980529 3 0.0
-38.601166 -15.19181 3 0.0
-56.034538 -23.05443 3 0.0
-63.166433 -5.673593 3 0.0
-57.785032 -21.609024 3 0.0
-32.27742 -13.13082 3 0.0
-68.057955 -4.907159 3 0.0
-71.971804 -29.934216 3 0.0
-54.475313 -23.948899 3 0.0
-78.296971 -0.388408 3 0.0
-79.507013 -27.839857 3 0.0
-68.225242 -12.646407 3 0.0
-66.793046 -16.287604 3 0.0
-90.180395 -2.917524 3 0.0
-89.959942 -7.574017 3 0.0
-104.075125 -14.964324 3 0.0
-62.884407 -8.839651 3 0.0
-50.007767 -4.24053 3 0.0
-45.19154 -12.924396 3 0.0
-182.836525 -0.002534 3 0.0
-223.825953 -83.142811 3 0.0
-93.553433 -20.273042 3 0.0
-9.504293 -7.242131 3 0.0
-4.46266 -3.967579 3 0.0
-5.313938 -4.807234 3 0.0
-27.757455 -15.343165 3 0.0
-11.7627 -7.621115 3 0.0
-23.27103 -13.797121 3 0.0
-34.471126 -18.634686 3 0.0
-2.646686 -2.732085 3 0.0
-5.928102 -4.519085 3 0.0
-77.674115 -6.617883 3 0.0
-53.729934 -22.686879 3 0.0
-40.704458 -4.179163 3 0.0
-43.471822 -1.319965 3 0.0
-37.832589 -10.047066 3 0.0
-45.991137 -15.051708 3 0.0
-43.368263 -17.362762 3 0.0
-48.80425 -20.552216 3 0.0
-96.184786 -43.434626 3 0.0
-39.318682 -3.277679 3 0.0
-74.326033 -4.402397 3 0.0
-91.578857 -5.211068 3 0.0
-82.774204 -21.853096 3 0.0
-22.469813 -14.071193 3 0.0
-36.705134 -14.578282 3 0.0
-23.575117 -13.667493 3 0.0
-81.512679 -6.00898 3 0.0
-91.802041 -15.373233 3 0.0
-25.810803 -12.276416 3 0.0
-48.428654 -20.186813 3 0.0
-37.426479 -17.577936 3 0.0
-47.554699 -19.19296 3 0.0
-27.301633 -15.060678 3 0.0
-36.756613 -19.827381 3 0.0
-0.53235 -1.075656 3 0.0
-22.441646 -12.63928 3 0.0
-51.271925 -21.081553 3 0.0
-43.416719 -16.992711 3 0.0
-46.363395 -18.394973 3 0.0
-58.020994 -7.248033 3 0.0
-52.675199 -9.845479 3 0.0
-35.426323 -6.019312 3 0.0
-30.231227 -16.876296 3 0.0
-3.202704 -2.906502 3 0.0
-1.776509 -1.816018 3 0.0
-26.554001 -14.25489 3 0.0
-21.000174 -12.547564 3 0.0
-83.482877 -0.575621 3 0.0
-76.056851 -2.436302 3 0.0
-34.386528 -14.741319 3 0.0
-41.785392 -7.29736 3 0.0
-35.871225 -15.235742 3 0.0
-34.254913 -15.745998 3 0.0
-22.875844 -12.428443 3 0.0
-54.328835 -12.499176 3 0.0
-44.680627 -15.664745 3 0.0
-46.481872 -19.1218 3 0.0
-33.059032 -7.675185 3 0.0
-15.234075 -8.926588 3 0.0
-17.201575 -10.857103 3 0.0
-14.096208 -8.612161 3 0.0
-32.837081 -10.206361 3 0.0
-6.996937 -5.440416 3 0.0
-18.12216 -10.556645 3 0.0
-24.772761 -14.122533 3 0.0
-22.287989 -10.36973 3 0.0
-31.341645 -15.26929 3 0.0
-25.785301 -16.221694 3 0.0
-16.602981 -8.274521 3 0.0
-29.612479 -16.738153 3 0.0
-14.756432 -10.084861 3 0.0
-17.805337 -9.932822 3 0.0
-24.119231 -13.077135 3 0.0
-31.62007 -14.119019 3 0.0
-42.161331 -6.632098 3 0.0
-45.548502 -17.326678 3 0.0
-45.378404 -21.364667 3 0.0
-67.129391 -12.672729 3 0.0
-75.5202 -14.541929 3 0.0
-62.631325 -20.322236 3 0.0
-24.867084 -11.675847 3 0.0
-46.579014 -13.345042 3 0.0
-32.383681 -9.571788 3 0.0
-34.701398 -6.276705 3 0.0
-119.717671 -0.963578 3 0.0
-153.28078 -3.422219 3 0.0
-56.157153 -15.70132 3 0.0
-148.208824 -58.952073 3 0.0
-37.732756 -14.235857 3 0.0
-10.774016 -6.698938 3 0.0
-31.680876 -15.808074 3 0.0
-65.308766 -3.476588 3 0.0
-73.630939 -32.104979 3 0.0
-7.806428 -5.655375 3 0.0
-42.894617 -11.34667 3 0.0
-48.745621 -12.520836 3 0.0
-42.776538 -13.492178 3 0.0
-35.444419 -12.173602 3 0.0
-39.236643 -17.607461 3 0.0
-43.289289 -21.18867 3 0.0
-8.081965 -4.824512 3 0.0
-4.039442 -2.805766 3 0.0
-4.923536 -3.684069 3 0.0
-24.522863 -13.473458 3 0.0
-18.798564 -9.886722 3 0.0
-16.709718 -10.494153 3 0.0
-25.507244 -14.107927 3 0.0
-14.995701 -9.298636 3 0.0
-23.59629 -11.351481 3 0.0
-19.487334 -11.041279 3 0.0
-19.878988 -10.8035 3 0.0
-89.86525 -41.48806 3 0.0
-36.09357 -4.16706 3 0.0
-39.835862 -12.647531 3 0.0
-28.941682 -13.855497 3 0.0
-19.792765 -8.205255 3 0.0
-39.649122 -15.304048 3 0.0
-40.470319 -19.050814 3 0.0
-60.744051 -1.29471 3 0.0
-58.747415 -25.382782 3 0.0
-47.90009 -21.0721 3 0.0
-66.020245 -10.47502 3 0.0
-70.907739 -17.185163 3 0.0
-74.464735 -12.98913 3 0.0
-83.864067 -20.148841 3 0.0
-100.751629 -21.941903 3 0.0
-127.214815 -3.443533 3 0.0
-138.854007 -5.484075 3 0.0
-142.476755 -3.436658 3 0.0
-168.020881 -55.581472 3 0.0
-45.086389 -8.796362 3 0.0
-47.709806 -17.667737 3 0.0
-41.11747 -11.889259 3 0.0
-21.193741 -7.63304 3 0.0
-26.987629 -8.365048 3 0.0
-15.423184 -8.696525 3 0.0
-30.745031 -12.414762 3 0.0
-24.801265 -11.82184 3 0.0
-60.062071 -4.286972 3 0.0
-63.377103 -5.299415 3 0.0
-71.344414 -33.801991 3 0.0
-39.068981 -9.688851 3 0.0
-47.145003 -23.05026 3 0.0
-68.291471 -7.721337 3 0.0
-45.173135 -7.874676 3 0.0
-30.487037 -12.99209 3 0.0
-52.635297 -23.677217 3 0.0
-39.850283 -17.87019 3 0.0
-39.274268 -14.984891 3 0.0
-84.745404 -4.311302 3 0.0
-84.620973 -33.298391 3 0.0
-17.157176 -8.869693 3 0.0
-36.377572 -16.334277 3 0.0
-39.22574 -14.363024 3 0.0
-112.823511 -1.609343 3 0.0
-117.304389 -26.242849 3 0.0
-35.606948 -14.117788 3 0.0
-48.989266 -18.874067 3 0.0
-38.190067 -12.602829 3 0.0
-70.040563 -2.0385 3 0.0
-78.117574 -28.888632 3 0.0
-6.256955 -3.650301 3 0.0
-51.59608 -16.041155 3 0.0
-87.401351 -29.689942 3 0.0
-33.955826 -11.891312 3 0.0
-27.07793 -13.180331 3 0.0
-17.352777 -9.106318 3 0.0
-1.493374 -1.02454 3 0.0
-19.388064 -9.767075 3 0.0
-17.023179 -9.584346 3 0.0
-11.962413 -6.115347 3 0.0
-97.497376 -4.83981 3 0.0
-110.790236 -17.072775 3 0.0
-35.695038 -8.681622 3 0.0
-43.665985 -13.024743 3 0.0
-43.236784 -12.480386 3 0.0
-58.201145 -27.242392 3 0.0
-52.464723 -23.01663 3 0.0
-37.056366 -10.802207 3 0.0
-56.653723 -18.1659 3 0.0
-86.717245 -35.455697 3 0.0
-17.966845 -7.324953 3 0.0
-16.192084 -8.002891 3 0.0
-27.980427 -13.683232 3 0.0
-37.043353 -1.35381 3 0.0
-45.203503 -4.658337 3 0.0
-35.263543 -11.696319 3 0.0
-41.949275 -15.659793 3 0.0
-65.995453 -25.061357 3 0.0
-55.9106 -3.943778 3 0.0
-40.503893 -3.970566 3 0.0
-41.183784 -16.335216 3 0.0
-28.70231 -10.004027 3 0.0
-40.137433 -11.84052 3 0.0
-71.51659 -7.121845 3 0.0
-74.997847 -6.704411 3 0.0
-65.652846 -25.860163 3 0.0
-65.652846 -12.650285 3 0.0
-25.709648 -1.364412 3 0.0
-34.120611 -4.455936 3 0.0
-38.578991 -16.115071 3 0.0
-43.348427 -0.052069 3 0.0
-39.905332 -8.585687 3 0.0
-47.612474 -15.946977 3 0.0
-54.952438 -22.003887 3 0.0
-53.242905 -0.680508 3 0.0
-57.341438 -19.885053 3 0.0
-35.243403 -7.578656 3 0.0
-27.524146 -11.698455 3 0.0
-170.051122 -0.480334 3 0.0
-185.594044 -68.276746 3 0.0
-59.022435 -17.120447 3 0.0
-21.870523 -1.999642 3 0.0
-61.39097 -6.134266 3 0.0
-44.432354 -10.514436 3 0.0
-27.177463 -10.686541 3 0.0
-36.778491 -12.947765 3 0.0
-40.589127 -18.322063 3 0.0
-33.273261 -4.481957 3 0.0
-33.12341 -16.063139 3 0.0
-34.075237 -11.140139 3 0.0
-43.531535 -14.946362 3 0.0
-34.687121 -13.253962 3 0.0
-24.960403 -10.303422 3 0.0
-59.533414 -19.339292 3 0.0
-35.08318 -8.769989 3 0.0
-40.910525 -12.619063 3 0.0
-36.806963 -14.054273 3 0.0
-46.56198 -1.275171 3 0.0
-56.274648 -21.948315 3 0.0
-29.698489 -12.467996 3 0.0
-70.823097 -20.854087 3 0.0
-51.005962 -22.127217 3 0.0
-22.993469 -10.691582 3 0.0
-32.610031 -9.176421 3 0.0
-34.395334 -10.946346 3 0.0
-26.878123 -10.98072 3 0.0
-38.736712 -11.371909 3 0.0
-108.040695 -0.694025 3 0.0
-126.191669 -43.132189 3 0.0
-29.845115 -12.361726 3 0.0
-46.896778 -14.410989 3 0.0
-66.698923 -18.919431 3 0.0
-39.373305 -13.494311 3 0.0
-37.808563 -10.933395 3 0.0
-45.038061 -9.582224 3 0.0
-60.813193 -25.268323 3 0.0
-36.808027 -2.472432 3 0.0
-75.38255 -11.73894 3 0.0
-53.011017 -24.958318 3 0.0
-48.00477 -12.433799 3 0.0
-67.623118 -23.619088 3 0.0
-52.654144 -21.960799 3 0.0
-39.855711 -11.310302 3 0.0
-30.173135 -10.028428 3 0.0
-54.046321 -8.237782 3 0.0
-69.684294 -4.025257 3 0.0
-67.290124 -22.129678 3 0.0
-36.893098 -17.576008 3 0.0
-30.62423 -10.2975 3 0.0
-31.786546 -5.739755 3 0.0
-42.959514 -17.906611 3 0.0
-45.983315 -21.554617 3 0.0
-59.64801 -20.270788 3 0.0
-32.117324 -11.666476 3 0.0
-32.287707 -0.236227 3 0.0
-31.045546 -13.626504 3 0.0
-41.147479 -10.009517 3 0.0
-51.012759 -15.794854 3 0.0
-53.665552 -19.216583 3 0.0
-113.557659 -1.435959 3 0.0
-48.577116 -21.675485 3 0.0
-94.497795 -42.051077 3 0.0
-71.838683 -24.338809 3 0.0
-55.662787 -18.429642 3 0.0
-32.616872 -6.110131 3 0.0
-46.255194 -17.233348 3 0.0
-56.43326 -21.507246 3 0.0
-59.628859 -1.716478 3 0.0
-64.242419 -28.703508 3 0.0
-36.027436 -11.102864 3 0.0
-52.619995 -16.402449 3 0.0
-37.376462 -16.472817 3 0.0
-36.724759 -15.748798 3 0.0
-41.377481 -15.893202 3 0.0
-46.681999 -11.662214 3 0.0
-45.84273 -12.145203 3 0.0
-40.661694 -15.06833 3 0.0
-9.176898 -5.59094 4 0.0
-0.776767 -0.136831 4 0.0
-15.16071 -10.961821 4 0.0
-8.925726 -6.418942 4 0.0
-4.663292 -2.767973 4 0.0
-6.824158 -5.040352 4 0.0
-2.53301 -2.027101 4 0.0
-1.294678 -0.577337 4 0.0
-1.944685 -1.069983 4 0.0
-3.481651 -1.955394 4 0.0
-23.266748 -11.299189 4 0.0
-70.760268 -14.813603 4 0.0
-18.212339 -6.347143 4 0.0
-4.448588 -4.985585 4 0.0
-8.697585 -6.282846 4 0.0
-27.940683 -12.955366 4 0.0
-18.611505 -11.353295 4 0.0
-40.01486 -21.149809 4 0.0
-20.708422 -10.436639 4 0.0
-16.173084 -9.132095 4 0.0
-47.269783 -7.579769 4 0.0
-25.397355 -10.877229 4 0.0
-40.360355 -10.464762 4 0.0
-25.807828 -8.502762 4 0.0
-79.007095 -10.228083 4 0.0
-83.472389 -15.576648 4 0.0
-92.300806 -24.438051 4 0.0
-90.014839 -24.625795 4 0.0
-125.358589 -20.910031 4 0.0
-54.081598 -8.05705 4 0.0
-61.024106 -0.0 4 0.0
-102.604135 -0.0 4 0.0
-53.106216 -4.299671 4 0.0
-56.742841 -5.104928 4 0.0
-74.843733 -8.801682 4 0.0
-79.525805 -18.740082 4 0.0
-104.677649 -30.010266 4 0.0
-107.735995 -1e-06 4 0.0
-64.247269 -10.357073 4 0.0
-70.35122 -9.729816 4 0.0
-61.759767 -3.291972 4 0.0
-67.862647 -4e-06 4 0.0
-44.98021 -3.385837 4 0.0
-117.868636 -0.087581 4 0.0
-110.813832 -6.617909 4 0.0
-105.359776 -10.97267 4 0.0
-105.043326 -15.081428 4 0.0
-54.573168 -7.07822 4 0.0
-59.570955 -2.263305 4 0.0
-52.769145 -3.41817 4 0.0
-102.928288 -6.179834 4 0.0
-93.146559 -0.0 4 0.0
-64.903021 -6.543427 4 0.0
-71.030974 -1.538733 4 0.0
-68.681388 -3.230904 4 0.0
-187.882263 -0.002922 4 0.0
-100.476626 -2.246972 4 0.0
-133.783713 -10.638462 4 0.0
-107.774057 -6.178186 4 0.0
-53.870183 -3.635916 4 0.0
-41.228467 -3.453632 4 0.0
-95.135006 -0.0 4 0.0
-90.37389 -0.0 4 0.0
-49.992088 -5.705027 4 0.0
-74.684627 -7.455063 4 0.0
-78.812598 -5.636554 4 0.0
-55.611424 -3.717044 4 0.0
-83.868484 -19.367833 4 0.0
-23.645793 -0.095013 4 0.0
-58.482895 -15.140188 4 0.0
-53.716129 -14.133159 4 0.0
-36.366154 -10.408618 4 0.0
-75.048391 -9.814131 4 0.0
-76.143253 -16.733849 4 0.0
-42.176798 -1.939187 4 0.0
-50.085455 -8.1329 4 0.0
-90.877563 -17.844942 4 0.0
-60.702764 -15.052474 4 0.0
-33.674399 -8.164547 4 0.0
-52.391255 -8.108393 4 0.0
-30.912109 -1.260865 4 0.0
-41.848235 -9.307475 4 0.0
-52.348308 -1.695472 4 0.0
-62.204401 -11.257633 4 0.0
-46.833135 -5.956826 4 0.0
-50.746255 -7.777604 4 0.0
-44.810567 -8.612226 4 0.0
-25.945691 -0.269426 4 0.0
-96.135402 -17.878187 4 0.0
-99.3856 -18.118076 4 0.0
-106.57114 -31.93858 4 0.0
-45.556502 -6.643846 4 0.0
-46.141445 -10.590491 4 0.0
-38.866695 -6.988661 4 0.0
-36.725447 -7.862716 4 0.0
-37.409384 -7.572444 4 0.0
-71.334988 -4.915382 4 0.0
-59.471838 -7.087837 4 0.0
-80.438981 -8.286951 4 0.0
-63.97875 -12.127788 4 0.0
-60.439594 -16.820222 4 0.0
-30.697676 -3.888938 4 0.0
-47.526494 -3.174125 4 0.0
-43.990422 -11.192189 4 0.0
-52.288642 -10.87424 4 0.0
-38.735534 -7.281592 4 0.0
-81.371899 -6.493539 4 0.0
-80.010922 -9.185003 4 0.0
-114.748564 -33.695663 4 0.0
-47.62222 -11.850456 4 0.0
-57.281842 -6.251129 4 0.0
-38.197288 -4.689012 4 0.0
-112.737737 -27.705859 4 0.0
-341.254165 -72.98783 4 0.0
-112.591865 -0.0 4 0.0
-66.658674 -6.22116 4 0.0
-66.658674 -7.941503 4 0.0
-224.665577 -3.187944 4 0.0
-167.994765 -4.716069 4 0.0
-96.038366 -1.038984 4 0.0
-136.69507 -0.0 4 0.0
-100.805888 -5.245694 4 0.0
-71.070905 -5.888044 4 0.0
-106.718036 -8.819438 4 0.0
-173.279392 -0.877027 4 0.0
-135.005228 -3.566685 4 0.0
-87.932239 -5.2e-05 4 0.0
-46.3184 -2.032056 4 0.0
-44.60841 -0.473591 4 0.0
-128.324848 -3e-06 4 0.0
-79.675546 -7.045069 4 0.0
-79.675546 -5.650495 4 0.0
-63.102399 -3.859304 4 0.0
-48.270569 -4.367282 4 0.0
-116.688575 -0.104351 4 0.0
-76.589841 -1.397843 4 0.0
-208.334762 -7.879199 4 0.0
-213.376218 -15.157801 4 0.0
-45.069964 -1.021316 4 0.0
-69.744484 -1.09081 4 0.0
-75.981196 -3.59569 4 0.0
-101.483819 -0.001034 4 0.0
-64.549235 -1.137215 4 0.0
-140.226707 -0.001857 4 0.0
-90.129637 -3.635484 4 0.0
-141.19882 -8.817441 4 0.0
-129.018554 -9.66885 4 0.0
-149.586928 -14.503528 4 0.0
-62.630945 -2e-06 4 0.0
-95.623946 -5.3e-05 4 0.0
-48.886119 -0.113465 4 0.0
-49.429986 -1.199024 4 0.0
-154.218898 -9.8e-05 4 0.0
-47.261124 -1.359765 4 0.0
-49.012718 -1.845174 4 0.0
-129.031789 -12.352406 4 0.0
-63.444596 -3.566873 4 0.0
-127.393627 -6e-06 4 0.0
-70.437986 -4.59541 4 0.0
-96.834968 -9.350299 4 0.0
-356.261641 -0.001117 4 0.0
-404.060816 -90.032917 4 0.0
-52.690753 -5.578042 4 0.0
-66.474208 -6.665231 4 0.0
-77.31848 -12.377842 4 0.0
-76.152248 -4.629236 4 0.0
-66.039647 -4.675716 4 0.0
-78.988034 -6.306609 4 0.0
-71.540732 -2.228658 4 0.0
-32.29284 -2.484537 4 0.0
-35.410171 -1.38941 4 0.0
-37.239984 -3.355136 4 0.0
-37.667074 -4.461532 4 0.0
-38.12198 -8.277771 4 0.0
-37.989268 -7.847178 4 0.0
-37.738151 -0.186784 4 0.0
-47.322766 -4.645499 4 0.0
-55.059632 -13.770549 4 0.0
-43.794397 -8.351006 4 0.0
-44.582346 -1.498308 4 0.0
-89.849886 -2.432717 4 0.0
-85.917629 -1.116857 4 0.0
-65.829774 -11.083336 4 0.0
-72.754229 -4.210581 4 0.0
-72.28414 -18.322339 4 0.0
-37.105428 -1.877705 4 0.0
-27.262268 -0.755813 4 0.0
-42.394453 -2.219578 4 0.0
-42.810305 -0.002656 4 0.0
-43.838636 -2.409506 4 0.0
-43.32318 -6.033656 4 0.0
-31.379478 -6.533147 4 0.0
-37.353867 -5.930494 4 0.0
-58.228026 -1.872007 4 0.0
-57.587855 -1.173196 4 0.0
-51.84613 -0.857975 4 0.0
-48.137126 -0.997416 4 0.0
-48.100902 -0.78079 4 0.0
-38.097931 -0.800803 4 0.0
-15.586996 -9.949127 4 0.0
-81.205177 -20.112479 4 0.0
-40.138481 -2.057136 4 0.0
-46.668802 -16.246306 4 0.0
-50.291045 -9.0794 4 0.0
-68.232389 -8.425782 4 0.0
-55.846283 -4.805826 4 0.0
-27.46366 -1.216989 4 0.0
-85.562674 -6.064519 4 0.0
-82.613454 -4.611215 4 0.0
-41.84505 -8.852948 4 0.0
-48.264947 -13.070607 4 0.0
-51.566482 -7.974481 4 0.0
-49.972406 -13.100442 4 0.0
-41.197028 -5.3452 4 0.0
-32.470172 -0.40204 4 0.0
-67.519825 -1.091529 4 0.0
-62.916488 -6.286273 4 0.0
-63.254458 -9.305792 4 0.0
-90.702754 -6.973411 4 0.0
-90.663047 -26.434735 4 0.0
-59.59546 -17.676681 4 0.0
-57.713452 -10.22861 4 0.0
-118.590546 -10.251234 4 0.0
-98.284465 -21.130701 4 0.0
-46.696373 -3.09497 4 0.0
-50.729849 -1.600959 4 0.0
-28.248745 -0.231122 4 0.0
-43.736588 -3.509178 4 0.0
-43.604913 -3.875184 4 0.0
-38.105034 -6.014526 4 0.0
-46.426749 -8.626553 4 0.0
-40.285995 -6.171197 4 0.0
-39.046338 -5.838653 4 0.0
-48.972131 -8.174518 4 0.0
-24.253672 -7.409355 4 0.0
-24.000976 -3.86465 4 0.0
-34.595831 -1.606818 4 0.0
-35.307431 -3.611814 4 0.0
-83.123975 -14.145877 4 0.0
-83.786891 -10.933378 4 0.0
-87.276603 -13.145377 4 0.0
-84.429257 -10.185819 4 0.0
-89.493379 -8.815023 4 0.0
-34.213357 -12.086928 4 0.0
-91.141837 -27.338294 4 0.0
-49.583452 -2.729944 4 0.0
-39.182136 -2.014713 4 0.0
-48.324049 -2.750866 4 0.0
-53.215444 -11.311125 4 0.0
-48.590122 -10.446448 4 0.0
-48.718669 -9.425892 4 0.0
-50.606144 -9.005006 4 0.0
-48.830286 -7.299257 4 0.0
-45.095097 -6.167482 4 0.0
-46.604382 -9.442053 4 0.0
-178.042398 -11.943086 4 0.0
-188.500183 -9.457666 4 0.0
-199.87051 -7.845969 4 0.0
-227.451686 -38.313556 4 0.0
-83.729634 -4.882384 4 0.0
-81.878322 -5.086869 4 0.0
-84.688769 -5.263925 4 0.0
-79.658158 -3.418734 4 0.0
-79.83507 -4.723331 4 0.0
-83.772099 -4.217925 4 0.0
-82.222926 -24.662855 4 0.0
-73.814994 -2.55283 4 0.0
-63.069951 -16.587064 4 0.0
-44.805558 -9.33612 4 0.0
-46.910193 -9.26813 4 0.0
-46.306247 -5.459115 4 0.0
-63.329964 -21.519837 4 0.0
-118.456833 -4.782424 4 0.0
-124.761486 -20.96856 4 0.0
-67.011003 -2.47346 4 0.0
-51.000157 -4.737763 4 0.0
-46.193146 -5.186691 4 0.0
-48.990213 -14.481528 4 0.0
-40.470281 -0.309332 4 0.0
-38.364962 -1.635735 4 0.0
-48.402022 -6.061871 4 0.0
-47.376928 -1.827179 4 0.0
-29.666493 -3.033679 4 0.0
-144.709441 -9.197105 4 0.0
-147.595648 -30.390208 4 0.0
-48.49634 -7.090045 4 0.0
-45.252934 -10.908952 4 0.0
-42.93376 -2.708005 4 0.0
-57.775716 -13.657672 4 0.0
-24.871498 -5.62479 4 0.0
-12.680778 -6.597453 4 0.0
-16.137382 -5.945975 4 0.0
-13.316475 -6.102077 4 0.0
-24.756859 -0.751949 4 0.0
-19.265253 -7.700981 4 0.0
-42.230815 -2.736048 4 0.0
-40.147414 -1.561093 4 0.0
-35.976954 -0.350279 4 0.0
-58.281986 -0.0 4 0.0
-54.98139 -10.240043 4 0.0
-1.893797 -0.261043 4 0.0
-17.323527 -3.78158 4 0.0
-31.230044 -8.949258 4 0.0
-3.826848 -2.13288 4 0.0
-20.86144 -9.702037 4 0.0
-26.267384 -0.527457 4 0.0
-19.538522 -2.902401 4 0.0
-5.608369 -3.4173 4 0.0
-3.881169 -0.252157 4 0.0
-5.163494 -0.412066 4 0.0
-18.983275 -6.882292 4 0.0
-14.801282 -7.408068 4 0.0
-4.055955 -0.902047 4 0.0
-2.874459 -0.385307 4 0.0
-2.874459 -0.927774 4 0.0
-16.353725 -5.498018 4 0.0
-13.795188 -5.822543 4 0.0
-13.999916 -7.376999 4 0.0
-6.999211 -4.061054 4 0.0
-18.072776 -8.302406 4 0.0
-22.268445 -6.573225 4 0.0
-20.553499 -12.079468 4 0.0
-21.968533 -4.487026 4 0.0
-14.682002 -7.020278 4 0.0
-13.716769 -4.170308 4 0.0
-8.94732 -2.669175 4 0.0
-7.029419 -3.344611 4 0.0
-7.805836 -3.934076 4 0.0
-6.800158 -0.926222 4 0.0
-32.911499 -2.439678 4 0.0
-35.600557 -2.833912 4 0.0
-32.455441 -2.824241 4 0.0
-8.385226 -4.805133 4 0.0
-5.329493 -1.534126 4 0.0
-5.437117 -2.238546 4 0.0
-6.841989 -1.997332 4 0.0
-8.903617 -3.015236 4 0.0
-5.814278 -1.48421 4 0.0
-5.140855 -2.381077 4 0.0
-11.391323 -6.440784 4 0.0
-11.629577 -7.419912 4 0.0
-10.87216 -6.100218 4 0.0
-11.619272 -4.722593 4 0.0
-9.469816 -4.817502 4 0.0
-7.671705 -2.698041 4 0.0
-9.165733 -3.160237 4 0.0
-15.117614 -5.828446 4 0.0
-19.560133 -5.574275 4 0.0
-31.387253 -7.900757 4 0.0
-30.157179 -5.005097 4 0.0
-28.494909 -6.710334 4 0.0
-25.197626 -9.556181 4 0.0
-13.278456 -8.077312 4 0.0
-51.000225 -14.133296 4 0.0
-51.421017 -8.968149 4 0.0
-11.261396 -3.818875 4 0.0
-20.645133 -9.480172 4 0.0
-16.786914 -6.802525 4 0.0
-9.733772 -1.312892 4 0.0
-6.190418 -0.197824 4 0.0
-8.416 -0.26944 4 0.0
-51.802561 -6.388381 4 0.0
-49.605636 -1.65375 4 0.0
-20.486347 -6.036114 4 0.0
-27.764784 -8.55285 4 0.0
-19.863672 -6.809655 4 0.0
-48.629952 -6.268973 4 0.0
-56.101379 -8.820157 4 0.0
-9.811618 -3.725775 4 0.0
-9.993145 -3.723763 4 0.0
-10.531497 -3.308966 4 0.0
-45.583533 -4.105558 4 0.0
-24.431923 -2.906353 4 0.0
-23.822235 -6.664936 4 0.0
-34.36851 -0.274896 4 0.0
-44.305198 -11.083949 4 0.0
-56.880492 -17.810227 4 0.0
-24.904282 -6.661445 4 0.0
-37.852289 -2.359873 4 0.0
-39.314703 -0.82318 4 0.0
-33.893909 -0.639588 4 0.0
-42.298879 -3.682069 4 0.0
-34.443421 -3.219525 4 0.0
-24.612329 -2.406308 4 0.0
-34.600732 -6.564454 4 0.0
-10.0746 -4.734076 4 0.0
-33.383704 -14.839289 4 0.0
-24.108143 -9.985376 4 0.0
-54.770509 -5.38948 4 0.0
-17.904798 -7.132422 4 0.0
-20.619683 -7.938042 4 0.0
-22.135618 -12.57474 4 0.0
-22.205905 -3.122093 4 0.0
-38.899131 -12.362528 4 0.0
-38.876974 -1.46307 4 0.0
-33.529343 -2.996776 4 0.0
-42.507924 -1.513551 4 0.0
-31.953724 -1.653584 4 0.0
-42.268203 -1.209882 4 0.0
-34.420423 -4.290672 4 0.0
-24.38502 -4.849154 4 0.0
-26.440198 -1.305263 4 0.0
-30.776762 -2.379005 4 0.0
-26.391893 -2.896257 4 0.0
-9.604879 -6.937069 4 0.0
-32.974596 -11.590792 4 0.0
-18.309578 -3.278221 4 0.0
-20.611721 -3.828771 4 0.0
-10.129645 -1.232803 4 0.0
-9.058417 -2.612592 4 0.0
-11.28953 -3.014343 4 0.0
-23.034601 -7.822058 4 0.0
-25.814515 -4.974068 4 0.0
-34.328758 -7.6911 4 0.0
-28.260273 -10.834926 4 0.0
-35.977389 -10.677607 4 0.0
-29.923694 -7.182534 4 0.0
-26.749093 -9.999905 4 0.0
-30.846801 -5.320341 4 0.0
-28.860296 -3.938273 4 0.0
-20.371989 -8.521805 4 0.0
-7.835369 -3.31879 4 0.0
-8.272553 -4.44942 4 0.0
-23.082098 -8.418224 4 0.0
-28.262895 -1.323232 4 0.0
-28.226824 -8.448831 4 0.0
-40.751137 -1.740431 4 0.0
-57.828777 -11.320619 4 0.0
-60.564811 -12.885317 4 0.0
-10.195282 -5.449069 4 0.0
-12.848494 -2.320362 4 0.0
-14.154442 -0.115036 4 0.0
-28.931261 -10.249411 4 0.0
-11.00638 -1.132736 4 0.0
-10.911156 -1.911889 4 0.0
-9.221863 -0.60467 4 0.0
-10.553467 -2.329586 4 0.0
-38.21861 -6.318408 4 0.0
-31.935847 -8.444777 4 0.0
-40.883156 -13.684519 4 0.0
-39.263218 -8.557198 4 0.0
-42.180079 -5.48988 4 0.0
-38.497747 -13.142597 4 0.0
-29.996679 -2.432431 4 0.0
-36.340882 -8.912026 4 0.0
-32.751595 -11.919278 4 0.0
-54.194054 -2.787473 4 0.0
-66.244062 -22.937425 4 0.0
-20.606279 -2.404919 4 0.0
-14.332749 -6.857066 4 0.0
-25.255775 -9.305705 4 0.0
-6.717074 -0.48524 4 0.0
-8.479268 -1.65184 4 0.0
-7.646749 -1.071159 4 0.0
-7.789772 -0.234755 4 0.0
-11.319257 -0.28889 4 0.0
-10.226582 -0.220494 4 0.0
-17.547716 -2.607981 4 0.0
-16.266478 -7.723672 4 0.0
-15.426407 -3.052288 4 0.0
-15.075538 -4.755162 4 0.0
-15.462083 -1.881687 4 0.0
-11.730582 -0.437489 4 0.0
-35.255823 -1.829752 4 0.0
-11.910599 -3.317418 4 0.0
-14.170703 -2.977646 4 0.0
-13.35028 -2.949453 4 0.0
-14.25716 -4.585293 4 0.0
-14.889676 -3.441921 4 0.0
-15.044213 -1.707773 4 0.0
-14.566051 -2.380304 4 0.0
-15.985047 -3.671886 4 0.0
-17.300873 -4.770738 4 0.0
-29.237905 -12.818171 4 0.0
-13.281113 -4.14248 4 0.0
-37.881317 -3.813277 4 0.0
-36.208291 -2.78081 4 0.0
-25.91092 -7.933888 4 0.0
-24.048665 -9.099457 4 0.0
-36.785127 -6.263584 4 0.0
-34.026963 -1.703489 4 0.0
-30.115874 -3.166781 4 0.0
-27.347849 -5.458137 4 0.0
-24.186121 -4.805041 4 0.0
-26.561387 -2.517849 4 0.0
-31.482661 -10.848977 4 0.0
-34.307074 -10.418548 4 0.0
-32.590422 -13.508701 4 0.0
-29.365087 -6.699171 4 0.0
-22.967038 -9.731479 4 0.0
-48.26934 -8.823176 4 0.0
-36.765179 -0.632687 4 0.0
-13.282619 -8.394943 4 0.0
-22.587056 -3.013363 4 0.0
-47.674094 -3.709534 4 0.0
-46.040908 -8.080065 4 0.0
-43.029021 -9.180393 4 0.0
-42.518624 -4.069655 4 0.0
-38.955601 -5.30123 4 0.0
-14.293049 -2.120434 4 0.0
-16.553335 -4.660636 4 0.0
-18.665278 -5.413832 4 0.0
-18.106311 -8.014025 4 0.0
-18.146876 -4.125607 4 0.0
-41.939821 -11.431051 4 0.0
-22.874712 -5.428427 4 0.0
-22.049222 -9.751462 4 0.0
-32.318292 -6.963769 4 0.0
-32.179119 -10.482441 4 0.0
-37.955489 -13.78714 4 0.0
-81.449419 -8.779477 4 0.0
-82.251215 -25.673614 4 0.0
-43.194937 -7.066025 4 0.0
-30.368332 -8.412202 4 0.0
-50.572658 -0.891008 4 0.0
-40.630669 -9.256947 4 0.0
-52.979123 -15.291487 4 0.0
-41.850505 -14.73299 4 0.0
-20.780789 -4.623592 4 0.0
-25.501299 -5.508172 4 0.0
-12.493473 -1.973054 4 0.0
-43.817422 -7.470057 4 0.0
-54.013701 -12.777645 4 0.0
-47.577167 -10.58465 4 0.0
-13.385424 -5.339136 4 0.0
-11.772841 -4.565576 4 0.0
-11.741493 -4.468929 4 0.0
-20.774479 -0.037972 4 0.0
-29.666299 -7.485279 4 0.0
-16.742306 -0.988443 4 0.0
-15.870422 -0.466207 4 0.0
-15.135735 -0.251922 4 0.0
-15.032869 -4.487956 4 0.0
-16.60276 -0.416801 4 0.0
-11.854155 -6.825595 4 0.0
-22.30321 -7.453405 4 0.0
-23.65009 -3.323502 4 0.0
-27.433223 -8.022016 4 0.0
-26.368213 -6.58044 4 0.0
-30.697807 -9.477566 4 0.0
-29.449291 -11.4148 4 0.0
-26.333657 -7.512551 4 0.0
-28.533181 -7.97153 4 0.0
-43.871832 -9.507047 4 0.0
-34.390478 -13.864773 4 0.0
-32.83729 -6.633936 4 0.0
-31.58653 -3.496997 4 0.0
-30.238936 -0.010648 4 0.0
-17.770713 -0.144266 4 0.0
-11.909391 -1.259912 4 0.0
-13.444686 -0.020628 4 0.0
-26.711946 -4.570213 4 0.0
-23.513401 -2.595836 4 0.0
-18.432358 -2.152489 4 0.0
-55.946153 -3.385209 4 0.0
-79.025249 -4.77687 4 0.0
-28.418116 -2.186497 4 0.0
-28.592949 -3.812474 4 0.0
-26.101532 -2.312076 4 0.0
-27.878406 -4.272643 4 0.0
-41.131359 -0.571007 4 0.0
-41.579997 -0.372754 4 0.0
-31.055215 -0.556896 4 0.0
-29.93106 -0.964046 4 0.0
-24.110075 -8.735888 4 0.0
-15.858246 -4.629526 4 0.0
-12.616829 -1.429042 4 0.0
-13.783403 -1.581414 4 0.0
-16.035695 -1.204183 4 0.0
-20.547142 -0.711619 4 0.0
-21.67244 -0.449867 4 0.0
-15.33991 -6.56037 4 0.0
-17.653714 -1.075915 4 0.0
-18.187436 -0.683338 4 0.0
-22.58429 -4.181057 4 0.0
-22.609525 -2.099671 4 0.0
-17.829351 -3.126738 4 0.0
-28.854955 -2.048097 4 0.0
-22.655784 -1.244825 4 0.0
-20.804495 -3.222905 4 0.0
-25.155486 -7.632302 4 0.0
-21.125587 -4.137148 4 0.0
-24.841113 -4.499502 4 0.0
-25.42233 -10.387797 4 0.0
-31.916324 -7.797521 4 0.0
-27.667158 -7.019218 4 0.0
-37.333414 -8.722222 4 0.0
-28.857241 -4.764853 4 0.0
-39.957994 -3.329805 4 0.0
-30.545617 -6.148807 4 0.0
-29.851334 -9.440871 4 0.0
-26.562085 -3.704097 4 0.0
-27.033256 -2.372851 4 0.0
-18.888841 -1.36708 4 0.0
-25.512869 -2.704767 4 0.0
-27.122725 -3.524872 4 0.0
-24.13815 -1.403499 4 0.0
-23.130511 -0.600466 4 0.0
-21.423346 -1.493132 4 0.0
-47.398444 -6.384185 4 0.0
-34.631862 -9.158022 4 0.0
-26.08678 -6.865064 4 0.0
-18.34041 -4.708274 4 0.0
-35.964154 -4.881921 4 0.0
-24.684833 -8.869471 4 0.0
-32.585348 -1.591924 4 0.0
-34.267369 -2.067984 4 0.0
-34.13324 -6.413308 4 0.0
-22.068941 -8.500745 4 0.0
-29.230783 -0.957491 4 0.0
-31.184682 -3.054339 4 0.0
-28.365384 -4.763188 4 0.0
-33.771113 -5.943931 4 0.0
-36.80668 -4.710054 4 0.0
-27.974365 -9.143839 4 0.0
-40.160671 -7.064016 4 0.0
-21.33749 -6.370919 4 0.0
-19.788306 -4.334409 4 0.0
-19.788306 -4.529289 4 0.0
-21.91367 -1.186759 4 0.0
-19.695342 -0.677514 4 0.0
-26.03352 -4.281131 4 0.0
-32.507178 -8.776188 4 0.0
-29.933438 -3.823703 4 0.0
-20.138168 -3.42433 4 0.0
-20.432 -1.23141 4 0.0
-16.853669 -2.690219 4 0.0
-16.286867 -3.154461 4 0.0
-22.889096 -7.075574 4 0.0
-52.884295 -10.7196 4 0.0
-30.971766 -6.026574 4 0.0
-49.31222 -15.910951 4 0.0
-46.138302 -12.218991 4 0.0
-37.917918 -9.243906 4 0.0
-40.542766 -5.721014 4 0.0
-29.94541 -10.8541 4 0.0
-34.246497 -4.783152 4 0.0
-27.309666 -9.740755 4 0.0
-48.420394 -4.554412 4 0.0
-42.534132 -5.562868 4 0.0
-37.619606 -6.490528 4 0.0
-37.50855 -5.259131 4 0.0
-28.815755 -8.296788 4 0.0
-20.874564 -2.098979 4 0.0
-37.187731 -9.40686 4 0.0
-39.617537 -9.137655 4 0.0
-36.111036 -9.531784 4 0.0
-37.312496 -11.884537 4 0.0
-39.021399 -10.803009 4 0.0
-48.875778 -13.260336 4 0.0
-41.797614 -12.405864 4 0.0
-43.543472 -7.093142 4 0.0
-44.702011 -5.289381 4 0.0
-56.465534 -1.380779 4 0.0
-44.325805 -4.349094 4 0.0
-41.187906 -6.599719 4 0.0
-54.529996 -9.1958 4 0.0
-43.377211 -10.57844 4 0.0
-37.207242 -13.470464 4 0.0
-42.982584 -15.928732 4 0.0
-41.232844 -10.914371 4 0.0
-19.710823 -2.327786 4 0.0
-17.991024 -5.537063 4 0.0
-16.268642 -4.413431 4 0.0
-19.803971 -1.736072 4 0.0
-20.057548 -4.691922 4 0.0
-33.949787 -9.734657 4 0.0
-31.947059 -5.076919 4 0.0
-31.862226 -4.333459 4 0.0
-28.070348 -3.371958 4 0.0
-33.711067 -7.528715 4 0.0
-23.625221 -5.835858 4 0.0
-21.09914 -5.794485 4 0.0
-49.443757 -17.690175 4 0.0
-22.40754 -4.91863 4 0.0
-22.924214 -5.183706 4 0.0
-26.970731 -5.541183 4 0.0
-29.229174 -0.764516 4 0.0
-35.406389 -9.37844 4 0.0
-22.32995 -5.69476 4 0.0
-26.805663 -9.751048 4 0.0
-69.510434 -7.742936 4 0.0
-67.217415 -6.698266 4 0.0
-53.479459 -3.12559 4 0.0
-52.14673 -16.547799 4 0.0
-67.030948 -11.562329 4 0.0
-61.905014 -4.584801 4 0.0
-60.980504 -13.82016 4 0.0
-53.430514 -16.967594 4 0.0
-28.444512 -6.099291 4 0.0
-24.739185 -0.912325 4 0.0
-44.128292 -6.526933 4 0.0
-38.71183 -3.398552 4 0.0
-27.290391 -4.935026 4 0.0
-29.649568 -5.91181 4 0.0
-30.502179 -7.61613 4 0.0
-47.630205 -13.496695 4 0.0
-61.496186 -10.044092 4 0.0
-55.665186 -13.065938 4 0.0
-51.78393 -11.441654 4 0.0
-35.47931 -12.918423 5 0.0
-19.909511 -11.189152 5 0.0
-60.964783 -4.272206 5 0.0
-82.806602 -4.500627 5 0.0
-84.417664 -14.200255 5 0.0
-82.086941 -2.056526 5 0.0
-78.344072 -2.907248 5 0.0
-73.794825 -2.840262 5 0.0
-88.056986 -8.295102 5 0.0
-71.25431 -3.022254 5 0.0
-58.665665 -11.518141 5 0.0
-88.731406 -0.717215 5 0.0
-78.121423 -2.183652 5 0.0
-83.187857 -6.537142 5 0.0
-73.207816 -5.9e-05 5 0.0
-71.333631 -2e-06 5 0.0
-68.548274 -3.895305 5 0.0
-104.304019 -9.219435 5 0.0
-97.889332 -12.533481 5 0.0
-62.218104 -1.86663 5 0.0
-67.588031 -5.590192 5 0.0
-142.278161 -21.235813 5 0.0
-63.867604 -1.338353 5 0.0
-63.850652 -2.183716 5 0.0
-74.526278 -0.348556 5 0.0
-70.500642 -3.099959 5 0.0
-67.861307 -11.409139 5 0.0
-52.97104 -1.919408 5 0.0
-61.288986 -4.43307 5 0.0
-61.553579 -1.520587 5 0.0
-62.749112 -1.747728 5 0.0
-87.816632 -3.097546 5 0.0
-78.899995 -0.160733 5 0.0
-77.79473 -5.788903 5 0.0
-45.265142 -0.002526 5 0.0
-76.635348 -7.11241 5 0.0
-72.325122 -8.656534 5 0.0
-106.450523 -2.931324 5 0.0
-70.403336 -0.164769 5 0.0
-76.269681 -0.427801 5 0.0
-86.344121 -0.691737 5 0.0
-67.5965 -10.570296 5 0.0
-69.077733 -0.006583 5 0.0
-59.689216 -8.979641 5 0.0
-54.185581 -1.328958 5 0.0
-58.0361 -1.11733 5 0.0
-64.844445 -2.537346 5 0.0
-48.741732 -3.752946 5 0.0
-67.422622 -0.259759 5 0.0
-59.531307 -0.002119 5 0.0
-64.637698 -0.020189 5 0.0
-56.440531 -0.07701 5 0.0
-104.486636 -14.291912 5 0.0
-105.686385 -21.31776 5 0.0
-62.108391 -16.59976 5 0.0
-108.01794 -26.180431 5 0.0
-88.322288 -4.049601 5 0.0
-56.736575 -7.224138 5 0.0
-94.071727 -2.741792 5 0.0
-62.041883 -10.973041 5 0.0
-66.064295 -0.165646 5 0.0
-64.277754 -5.799879 5 0.0
-66.398124 -5.415594 5 0.0
-57.328733 -0.664338 5 0.0
-68.678609 -4.881681 5 0.0
-65.03345 -3.64547 5 0.0
-94.054291 -7e-06 5 0.0
-82.560213 -6.496734 5 0.0
-54.380428 -1e-06 5 0.0
-54.583562 -4.446047 5 0.0
-50.425363 -2.808073 5 0.0
-88.716531 -6.499133 5 0.0
-77.399063 -7.417406 5 0.0
-64.15936 -7.744674 5 0.0
-82.505886 -11.422332 5 0.0
-56.715647 -7.52476 5 0.0
-61.41075 -7.795777 5 0.0
-55.720486 -9.608416 5 0.0
-48.803594 -2.717116 5 0.0
-68.37589 -2.752735 5 0.0
-66.36626 -7.94876 5 0.0
-70.697166 -10.539387 5 0.0
-61.882668 -2.28138 5 0.0
-60.319422 -5.188927 5 0.0
-60.370308 -9.061611 5 0.0
-55.820374 -1.175695 5 0.0
-58.455055 -5.401195 5 0.0
-55.903278 -2.050189 5 0.0
-58.090256 -6.01765 5 0.0
-40.765119 -2.301365 5 0.0
-51.931299 -1.848707 5 0.0
-46.396234 -0.537471 5 0.0
-52.162669 -4.006072 5 0.0
-50.822761 -8.305221 5 0.0
-45.447838 -3.179084 5 0.0
-48.312112 -2.366606 5 0.0
-48.658544 -5.197958 5 0.0
-57.230606 -10.237807 5 0.0
-73.889616 -8.63637 5 0.0
-74.429382 -11.714104 5 0.0
-62.567523 -9.759538 5 0.0
-60.734545 -10.280825 5 0.0
-62.70531 -4.004328 5 0.0
-58.531619 -0.344518 5 0.0
-53.560825 -1.17489 5 0.0
-69.728639 -0.849363 5 0.0
-51.055985 -4.331062 5 0.0
-49.716045 -4.774388 5 0.0
-57.828926 -3.235165 5 0.0
-52.704527 -0.09192 5 0.0
-50.927346 -1.825456 5 0.0
-55.656607 -0.723291 5 0.0
-71.273486 -9.156244 5 0.0
-80.935372 -7.994449 5 0.0
-63.571779 -15.598987 5 0.0
-54.851805 -14.03173 5 0.0
-60.233564 -10.349388 5 0.0
-53.45311 -10.448313 5 0.0
-56.810033 -8.879657 5 0.0
-53.465751 -7.579859 5 0.0
-53.992984 -2.507533 5 0.0
-33.737423 -13.945527 5 0.0
-47.803829 -14.164833 5 0.0
-51.576519 -3.468946 5 0.0
-82.793029 -6.083596 5 0.0
-86.935466 -5.478792 5 0.0
-99.651208 -20.82879 5 0.0
-61.803693 -17.241062 5 0.0
-63.690487 -14.785639 5 0.0
-59.677016 -12.313636 5 0.0
-58.464964 -12.683425 5 0.0
-28.120202 -11.970268 5 0.0
-51.756992 -9.896514 5 0.0
-55.119126 -19.992782 5 0.0
-52.103029 -13.945881 5 0.0
-31.525961 -12.241405 5 0.0
-52.141264 -13.12815 5 0.0
-153.016228 -2.344369 5 0.0
-158.539733 -21.564755 5 0.0
-78.875125 -12.678852 5 0.0
-47.061697 -0.475168 5 0.0
-80.57726 -0.898263 5 0.0
-45.677542 -2.108345 5 0.0
-49.895033 -0.465052 5 0.0
-59.001697 -3.391533 5 0.0
-69.180052 -1.691253 5 0.0
-65.553337 -0.004592 5 0.0
-62.48926 -3.069584 5 0.0
-63.063147 -0.004108 5 0.0
-60.910963 -2.198736 5 0.0
-44.11876 -2.404105 5 0.0
-109.738658 -0.285884 5 0.0
-91.553651 -11.753982 5 0.0
-76.638364 -13.987076 5 0.0
-44.982286 -12.880054 5 0.0
-51.123211 -10.63374 5 0.0
-51.229905 -11.94936 5 0.0
-62.994016 -7.968053 5 0.0
-19.296907 -9.927112 5 0.0
-20.727092 -8.946722 5 0.0
-33.676706 -10.135717 5 0.0
-35.861589 -6.378211 5 0.0
-48.267661 -15.936378 5 0.0
-40.012205 -7.954928 5 0.0
-32.995099 -4.876691 5 0.0
-29.43727 -9.609886 5 0.0
-36.620581 -1.586188 5 0.0
-33.425978 -2.390949 5 0.0
-41.534829 -4.778839 5 0.0
-38.725329 -4.304659 5 0.0
-33.878792 -4.546716 5 0.0
-42.734275 -7.977871 5 0.0
-44.358284 -7.888864 5 0.0
-53.866926 -6.939267 5 0.0
-54.471154 -5.440377 5 0.0
-33.605335 -13.039881 5 0.0
-72.885132 -17.700052 5 0.0
-53.177606 -14.869111 6 0.0
-54.517625 -10.652205 6 0.0
-72.987004 -7.422514 6 0.0
-56.627232 -5.842893 6 0.0
-50.993932 -5.463142 6 0.0
-55.643733 -2.273214 6 0.0


==> jmlrtime.dat <==
1 0.0 0.063 0.001 0.001 0.002
2 0.121 3.452 0.269 0.145 0.38
3 0.254 3.748 0.5345 0.317 0.846
4 0.253 6.054 0.436 0.298 0.641
5 0.394 4.937 0.756 0.537 1.04
6 0.561 6.876 0.885 0.699 1.406
7 0.548 8.696 0.932 0.711 1.298
8 0.717 4.706 1.1125 0.907 1.629
9 1.048 5.067 1.599 1.502 2.727
10 0.928 11.788 1.368 1.152 1.825
11 1.32 4.352 1.828 1.639 2.228
12 0.911 20.031 1.379 1.11 1.995
13 1.181 12.753 1.734 1.387 2.318
14 1.45 30.835 2.1565 1.729 2.722
15 1.289 62.097 1.984 1.633 2.601
16 1.872 1.872 1.872 1.872 1.872
17 2.258 2.258 2.258 2.258 2.258
18 2.617 4.463 2.7125 2.637 4.463
19 4.738 4.738 4.738 4.738 4.738
20 1.813 45.132 2.521 2.201 3.309
21 2.825 5.805 3.579 3.089 4.3
23 2.777 6.072 3.974 2.786 4.838
27 4.245 6.266 5.2555 4.245 6.266
28 3.628 9.647 4.048 3.815 4.799
30 4.275 4.275 4.275 4.275 4.275
32 2.957 57.601 3.78 3.308 5.369
36 7.787 7.787 7.787 7.787 7.787
38 5.681 8.896 6.403 6.327 8.896
40 5.348 10.108 6.307 6.077 6.583
52 8.189 9.998 9.035 8.189 9.998
56 11.896 14.242 13.069 11.896 14.242
72 15.282 17.171 15.525 15.282 17.171
80 12.765 12.765 12.765 12.765 12.765


==> mobypairsrank.dat <==
-7.010656 -0.77815 1 0.0
-3.926858 -1.101289 1 0.0
-3.64171 -1.924611 1 0.0
-0.944979 -0.811409 1 0.0
-2.009649 -0.875458 1 0.0
-2.480207 -2.360388 1 0.0
-0.971074 -0.932267 1 0.0
-0.983852 -0.435737 1 0.0
-2.096487 -0.69527 1 0.0
-6.943329 -4.927665 1 0.0
-3.351335 -3.351335 1 0.0
-0.953501 -0.953501 1 0.0
-1.151392 -1.151392 1 0.0
-3.695045 -1.248215 1 0.0
-2.535578 -0.963512 1 0.0
-1.132868 -1.132868 1 0.0
-1.831388 -1.831388 1 0.0
-3.183377 -2.130065 1 0.0
-1.134697 -0.921755 1 0.0
-1.258005 -0.870356 1 0.0
-1.787799 -1.106916 1 0.0
-0.476928 -0.443664 1 0.0
-5.610019 -1.943894 1 0.0
-2.738095 -0.903828 1 0.0
-2.453217 -1.437155 1 0.0
-1.549466 -1.549466 1 0.0
-5.693566 -2.261624 1 0.0
-5.070438 -0.917331 1 0.0
-4.313639 -4.313639 1 0.0
-2.657011 -0.875388 1 0.0
-9.227969 -2.252815 1 0.0
-3.993228 -0.717857 1 0.0
-1.478469 -1.135589 1 0.0
-4.705887 -1.941154 1 0.0
-3.923756 -1.438694 1 0.0
-3.209564 -0.715078 1 0.0
-3.357533 -1.636305 1 0.0
-1.962141 -1.962141 1 0.0
-2.61833 -0.944127 1 0.0
-1.70967 -1.70967 1 0.0
-3.659135 -3.659135 1 0.0
-0.987079 -0.987079 1 0.0
-3.659135 -2.567816 1 0.0
-1.151392 -1.151392 1 0.0
-1.225577 -1.225577 1 0.0
-0.540039 -0.406309 1 0.0
-2.205715 -0.70608 1 0.0
-0.979285 -0.970364 1 0.0
-1.553115 -1.341486 1 0.0
-1.081485 -1.081485 1 0.0
-2.091955 -2.042701 1 0.0
-3.650811 -0.709199 1 0.0
-0.978295 -0.870638 1 0.0
-2.729614 -2.180069 1 0.0
-3.811896 -1.839682 1 0.0
-2.54216 -2.54216 1 0.0
-3.549273 -1.65974 1 0.0
-4.241909 -2.063948 1 0.0
-3.499564 -3.499564 1 0.0
-1.242055 -1.242055 1 0.0
-3.049446 -3.049446 1 0.0
-5.038531 -5.038531 1 0.0
-1.707653 -0.9779 1 0.0
-0.563651 -0.563651 1 0.0
-3.811896 -1.004172 1 0.0
-4.968941 -3.947754 1 0.0
-3.580452 -1.646792 1 0.0
-2.745392 -2.745392 1 0.0
-4.204186 -1.333145 1 0.0
-1.888285 -0.612411 1 0.0
-4.256251 -1.084414 1 0.0
-72.039876 -0.698902 1 0.0
-5.699517 -5.699517 1 0.0
-5.588834 -1.345305 1 0.0
-1.324103 -1.324103 1 0.0
-1.478469 -1.049228 1 0.0
-3.702105 -1.025286 1 0.0
-0.610559 -0.442982 1 0.0
-3.187469 -2.671037 1 0.0
-1.431651 -1.026348 1 0.0
-1.080901 -1.080901 1 0.0
-0.436406 -0.436406 1 0.0
-1.71316 -1.554066 1 0.0
-4.10383 -1.330425 1 0.0
-1.212489 -0.998501 1 0.0
-3.008408 -2.380802 1 0.0
-9.452299 -8.07041 1 0.0
-3.011015 -1.305748 1 0.0
-1.553115 -1.339718 1 0.0
-1.132868 -1.132868 1 0.0
-8.155124 -2.32976 1 0.0
-0.747575 -0.747575 1 0.0
-2.56084 -1.885765 1 0.0
-1.408061 -1.408061 1 0.0
-8.062672 -1.106148 1 0.0
-6.001643 -3.249847 1 0.0
-0.78836 -0.758366 1 0.0
-10.988141 -2.822847 1 0.0
-2.784721 -2.784721 1 0.0
-1.908132 -0.804021 1 0.0
-8.243208 -3.085145 1 0.0
-0.978211 -0.809506 1 0.0
-2.254178 -2.254178 1 0.0
-1.636711 -1.084746 1 0.0
-5.172478 -1.530316 1 0.0
-2.745392 -0.720696 1 0.0
-2.102759 -2.102759 1 0.0
-0.697994 -0.697994 1 0.0
-0.899764 -0.70897 1 0.0
-1.499352 -0.94217 1 0.0
-1.726954 -0.715425 1 0.0
-2.453217 -1.094592 1 0.0
-1.831388 -1.831388 1 0.0
-1.648849 -0.498862 1 0.0
-1.914146 -1.914146 1 0.0
-2.403643 -0.862965 1 0.0
-7.173313 -7.173313 1 0.0
-0.839807 -0.839807 1 0.0
-2.897522 -0.385716 1 0.0
-2.06603 -0.851979 1 0.0
-5.562146 -5.562146 1 0.0
-2.897522 -1.023081 1 0.0
-0.696946 -0.696946 1 0.0
-0.355868 -0.355868 1 0.0
-0.454393 -0.454393 1 0.0
-2.445981 -2.445981 1 0.0
-3.856516 -2.345336 1 0.0
-0.578397 -0.525562 1 0.0
-5.237517 -1.370381 1 0.0
-0.824656 -0.824656 1 0.0
-2.312089 -2.312089 1 0.0
-7.462421 -1.017386 1 0.0
-2.817095 -1.80374 1 0.0
-11.230208 -0.913453 1 0.0
-1.26215 -0.815581 1 0.0
-2.445981 -1.335851 1 0.0
-7.97465 -1.072737 1 0.0
-4.313639 -4.313639 1 0.0
-0.86895 -0.86895 1 0.0
-3.187469 -3.187469 1 0.0
-1.151591 -0.913443 1 0.0
-0.608133 -0.608133 1 0.0
-1.850901 -0.865669 1 0.0
-3.090845 -1.590733 1 0.0
-7.498856 -1.70005 1 0.0
-5.699517 -5.699517 1 0.0
-7.118149 -1.070727 1 0.0
-9.358106 -2.303343 1 0.0
-4.160127 -4.160127 1 0.0
-2.139941 -2.139941 1 0.0
-1.320311 -1.078501 1 0.0
-1.553115 -1.553115 1 0.0
-2.665954 -0.793638 1 0.0
-1.019998 -0.803694 1 0.0
-3.876881 -1.734585 1 0.0
-0.524785 -0.524785 1 0.0
-1.472058 -0.707393 1 0.0
-1.338783 -1.139443 1 0.0
-1.170884 -0.619573 1 0.0
-0.124222 -0.124222 1 0.0
-1.744715 -0.520689 1 0.0
-0.069824 -0.069824 1 0.0
-0.270863 -0.270863 1 0.0
-3.778731 -1.405843 1 0.0
-1.633709 -0.956892 1 0.0
-1.558062 -1.558062 1 0.0
-8.513259 -5.916605 1 0.0
-0.855143 -0.693211 1 0.0
-23.973268 -5.291867 1 0.0
-0.858933 -0.858933 1 0.0
-1.724654 -0.663604 1 0.0
-0.801655 -0.801655 1 0.0
-5.289056 -2.217249 1 0.0
-2.276812 -2.276812 1 0.0
-0.807225 -0.794036 1 0.0
-2.290205 -0.685438 1 0.0
-2.102759 -2.102759 1 0.0
-8.712068 -2.840171 1 0.0
-0.747575 -0.747575 1 0.0
-2.909238 -0.684395 1 0.0
-3.437945 -3.437945 1 0.0
-3.200825 -0.83679 1 0.0
-0.907658 -0.682481 1 0.0
-1.250172 -1.250172 1 0.0
-2.909238 -1.402022 1 0.0
-7.727687 -2.146059 1 0.0
-1.069173 -0.732594 1 0.0
-0.934598 -0.934598 1 0.0
-1.151591 -1.151591 1 0.0
-2.758542 -1.186937 1 0.0
-2.991732 -2.991732 1 0.0
-4.641667 -1.608669 1 0.0
-2.082602 -1.293028 1 0.0
-1.353647 -1.064915 1 0.0
-7.727687 -7.727687 1 0.0
-2.529039 -2.529039 1 0.0
-8.206558 -1.575528 1 0.0
-3.886118 -2.682394 1 0.0
-1.1867 -0.729375 1 0.0
-8.090824 -8.090824 1 0.0
-4.309458 -0.885314 1 0.0
-0.269431 -0.269431 1 0.0
-5.786642 -1.007523 1 0.0
-2.312089 -1.436473 1 0.0
-2.578729 -2.578729 1 0.0
-0.540039 -0.540039 1 0.0
-2.923773 -2.923773 1 0.0
-0.787813 -0.60589 1 0.0
-1.377587 -0.805771 1 0.0
-1.225577 -0.839716 1 0.0
-0.292034 -0.292034 1 0.0
-1.151392 -0.869537 1 0.0
-1.397422 -0.591237 1 0.0
-0.392812 -0.392812 1 0.0
-3.437945 -3.437945 1 0.0
-0.648694 -0.648694 1 0.0
-2.99505 -2.971463 1 0.0
-2.593844 -2.593844 1 0.0
-1.932251 -1.932251 1 0.0
-2.096487 -1.241527 1 0.0
-2.42282 -2.42282 1 0.0
-4.705887 -2.2438 1 0.0
-7.138576 -1.228485 1 0.0
-5.531071 -5.531071 1 0.0
-7.045833 -2.138413 1 0.0
-1.787799 -1.119877 1 0.0
-0.338998 -0.338998 1 0.0
-2.991732 -2.991732 1 0.0
-1.596252 -1.596252 1 0.0
-1.77473 -0.694351 1 0.0
-0.787813 -0.787813 1 0.0
-0.454393 -0.454393 1 0.0
-1.299559 -1.299559 1 0.0
-3.293269 -1.351514 1 0.0
-2.578729 -2.578729 1 0.0
-0.533167 -0.533167 1 0.0
-4.615588 -4.615588 1 0.0
-4.993164 -2.032642 1 0.0
-2.745392 -2.745392 1 0.0
-1.132868 -1.132868 1 0.0
-2.102759 -2.102759 1 0.0
-2.566082 -0.990733 1 0.0
-5.111403 -5.111403 1 0.0
-9.84457 -2.778277 1 0.0
-2.417466 -2.417466 1 0.0
-7.935338 -1.993247 1 0.0
-17.420039 -1.383119 1 0.0
-5.111403 -5.111403 1 0.0
-2.011525 -2.011525 1 0.0
-1.70967 -1.70967 1 0.0
-1.269316 -0.923537 1 0.0
-1.132868 -1.132868 1 0.0
-1.299559 -1.299559 1 0.0
-3.049446 -3.049446 1 0.0
-3.479543 -2.080052 1 0.0
-3.553872 -1.313395 1 0.0
-3.320202 -3.320202 1 0.0
-2.66509 -1.844173 1 0.0
-1.831388 -1.831388 1 0.0
-2.784721 -2.784721 1 0.0
-8.449319 -2.587679 1 0.0
-7.045598 -1.736722 1 0.0
-6.072768 -6.072768 1 0.0
-6.248968 -0.873104 1 0.0
-3.320202 -0.857412 1 0.0
-3.357533 -1.62435 1 0.0
-0.801655 -0.801655 1 0.0
-26.466373 -2.979011 1 0.0
-1.845971 -0.61067 1 0.0
-2.895643 -1.259034 1 0.0
-2.102759 -2.102759 1 0.0
-4.71002 -4.71002 1 0.0
-1.70967 -1.70967 1 0.0
-5.198992 -0.959247 1 0.0
-9.349983 -2.21902 1 0.0
-13.956174 -1.538114 1 0.0
-6.130748 -0.789647 1 0.0
-10.208574 -0.76462 1 0.0
-5.487198 -1.191239 1 0.0
-397.40551 -1.57104 1 0.0
-0.514952 -0.514952 1 0.0
-2.749761 -1.225196 1 0.0
-6.135955 -6.135955 1 0.0
-4.641667 -0.700088 1 0.0
-2.578729 -2.578729 1 0.0
-2.445981 -0.835636 1 0.0
-5.111403 -5.111403 1 0.0
-6.35021 -2.094056 1 0.0
-4.313639 -4.313639 1 0.0
-2.185597 -0.664541 1 0.0
-2.417466 -2.417466 1 0.0
-1.962141 -1.962141 1 0.0
-2.013145 -0.796338 1 0.0
-0.37016 -0.334388 1 0.0
-1.081485 -0.645642 1 0.0
-1.962141 -1.962141 1 0.0
-3.353065 -1.185675 1 0.0
-3.462153 -3.462153 1 0.0
-2.784721 -2.784721 1 0.0
-3.730519 -3.730519 1 0.0
-3.755309 -1.026843 1 0.0
-6.600745 -2.038143 1 0.0
-1.648849 -0.901616 1 0.0
-3.804625 -1.545431 1 0.0
-0.649546 -0.649546 1 0.0
-4.349977 -4.349977 1 0.0
-0.454393 -0.454393 1 0.0
-1.888285 -0.863602 1 0.0
-1.4733 -0.869127 1 0.0
-2.593844 -2.593844 1 0.0
-2.991732 -2.991732 1 0.0
-2.991732 -2.991732 1 0.0
-3.876881 -1.163814 1 0.0
-4.313639 -4.313639 1 0.0
-6.013321 -2.527774 1 0.0
-5.511717 -1.568274 1 0.0
-2.185597 -2.185597 1 0.0
-5.111403 -5.111403 1 0.0
-7.753565 -1.381706 1 0.0
-4.71002 -4.71002 1 0.0
-8.964986 -2.494634 1 0.0
-0.859425 -0.859425 1 0.0
-5.776842 -1.549443 1 0.0
-2.991732 -2.991732 1 0.0
-2.312089 -0.620031 1 0.0
-2.644121 -1.056523 1 0.0
-3.376325 -1.863116 1 0.0
-15.767999 -4.432134 1 0.0
-2.895643 -2.895643 1 0.0
-1.636711 -0.917864 1 0.0
-4.71002 -4.71002 1 0.0
-0.488417 -0.488417 1 0.0
-0.894973 -0.417673 1 0.0
-6.281058 -1.505487 1 0.0
-6.111353 -1.834031 1 0.0
-0.897007 -0.742683 1 0.0
-1.744715 -1.744715 1 0.0
-2.784721 -2.784721 1 0.0
-4.035564 -0.944997 1 0.0
-3.95783 -0.747467 1 0.0
-3.680752 -0.78508 1 0.0
-3.649945 -1.849773 1 0.0
-2.06603 -2.06603 1 0.0
-1.70967 -1.70967 1 0.0
-0.898615 -0.852851 1 0.0
-3.114963 -3.114963 1 0.0
-6.857324 -1.40052 1 0.0
-3.778731 -3.778731 1 0.0
-2.42282 -0.723984 1 0.0
-4.313639 -1.455526 1 0.0
-4.349977 -4.349977 1 0.0
-7.395242 -1.094599 1 0.0
-1.040244 -1.040244 1 0.0
-4.898703 -2.44145 1 0.0
-0.199496 -0.199496 1 0.0
-0.605179 -0.605179 1 0.0
-2.745392 -2.745392 1 0.0
-2.479857 -1.145001 1 0.0
-8.758874 -1.906919 1 0.0
-2.011525 -2.011525 1 0.0
-6.130748 -1.204542 1 0.0
-5.464584 -5.464584 1 0.0
-2.708995 -1.038904 1 0.0
-5.693566 -0.86111 1 0.0
-5.808405 -0.698289 1 0.0
-4.612819 -1.697778 1 0.0
-16.513792 -1.414656 1 0.0
-2.276812 -2.276812 1 0.0
-4.172393 -1.083025 1 0.0
-1.70967 -1.70967 1 0.0
-11.223798 -1.426837 1 0.0
-20.701694 -2.764401 1 0.0
-7.486501 -1.471514 1 0.0
-1.952953 -1.952953 1 0.0
-5.304319 -1.078485 1 0.0
-3.730519 -3.730519 1 0.0
-0.803333 -0.803333 1 0.0
-7.429327 -0.954144 1 0.0
-2.936744 -0.92959 1 0.0
-1.225577 -1.225577 1 0.0
-3.320202 -3.320202 1 0.0
-3.114963 -0.831349 1 0.0
-2.784721 -2.784721 1 0.0
-1.012657 -0.708766 1 0.0
-14.628774 -5.208616 1 0.0
-4.349977 -4.349977 1 0.0
-3.730519 -3.730519 1 0.0
-5.198992 -1.387674 1 0.0
-4.615588 -1.728098 1 0.0
-5.485541 -2.758239 1 0.0
-7.727687 -7.727687 1 0.0
-7.727687 -2.059772 1 0.0
-3.114963 -3.114963 1 0.0
-8.403801 -1.264835 1 0.0
-1.387903 -1.387903 1 0.0
-0.894973 -0.894973 1 0.0
-3.437945 -0.77074 1 0.0
-2.991732 -2.991732 1 0.0
-3.859018 -2.311007 1 0.0
-5.907855 -2.641879 1 0.0
-0.987079 -0.987079 1 0.0
-2.897522 -0.696556 1 0.0
-1.596252 -1.596252 1 0.0
-9.291046 -6.248598 1 0.0
-5.609913 -1.674724 1 0.0
-2.587792 -0.939721 1 0.0
-11.049541 -0.697019 1 0.0
-9.583458 -2.002796 1 0.0
-6.919893 -2.125004 1 0.0
-3.540912 -3.540912 1 0.0
-4.944552 -4.944552 1 0.0
-7.486501 -2.330203 1 0.0
-2.991732 -2.991732 1 0.0
-3.114963 -0.824877 1 0.0
-20.246065 -1.797817 1 0.0
-1.596252 -1.596252 1 0.0
-31.884372 -2.238858 1 0.0
-2.59389 -2.59389 1 0.0
-4.349977 -4.349977 1 0.0
-5.562146 -5.562146 1 0.0
-5.111403 -5.111403 1 0.0
-5.198992 -0.943428 1 0.0
-7.775959 -7.775959 1 0.0
-4.615588 -4.615588 1 0.0
-6.706879 -1.413487 1 0.0
-3.462153 -3.462153 1 0.0
-8.138478 -8.138478 1 0.0
-2.784721 -2.784721 1 0.0
-4.349977 -4.349977 1 0.0
-34.564552 -3.926042 1 0.0
-2.417466 -2.417466 1 0.0
-5.111403 -5.111403 1 0.0
-7.840569 -1.535455 1 0.0
-4.242792 -1.57859 1 0.0
-4.035564 -4.035564 1 0.0
-5.198992 -1.379726 1 0.0
-7.163365 -7.163365 1 0.0
-5.111403 -5.111403 1 0.0
-9.583458 -1.474994 1 0.0
-4.091109 -0.96717 1 0.0
-3.778731 -3.778731 1 0.0
-6.281058 -1.514609 1 0.0
-5.562146 -5.562146 1 0.0
-3.320202 -3.320202 1 0.0
-7.336336 -7.336336 1 0.0
-7.336336 -7.336336 1 0.0
-3.695045 -1.249798 1 0.0
-3.216789 -3.216789 1 0.0
-0.894973 -0.310631 1 0.0
-2.897522 -1.422448 1 0.0
-0.747575 -0.747575 1 0.0
-4.615588 -4.615588 1 0.0
-0.801655 -0.801655 1 0.0
-6.706879 -6.706879 1 0.0
-0.175 -0.175 1 0.0
-2.417466 -2.417466 1 0.0
-2.578729 -2.578729 1 0.0
-8.47518 -8.47518 1 0.0
-7.336336 -7.336336 1 0.0
-10.330158 -1.602984 1 0.0
-30.617158 -1.188421 1 0.0
-3.421911 -3.421911 1 0.0
-3.488907 -3.488907 1 0.0
-8.342075 -8.342075 1 0.0
-12.037005 -12.037005 1 0.0
-4.565668 -1.051345 1 0.0
-6.198351 -6.198351 1 0.0
-13.561972 -2.801323 1 0.0
-2.21081 -0.683209 1 0.0
-6.189957 -6.189957 1 0.0
-8.942912 -8.942912 1 0.0
-7.073667 -2.482158 1 0.0
-6.521009 -6.521009 1 0.0
-1.403413 -0.47485 1 0.0
-3.387262 -0.844358 1 0.0
-4.347698 -4.347698 1 0.0
-8.929081 -1.603883 1 0.0
-3.059948 -0.772439 1 0.0
-2.68583 -1.410063 1 0.0
-8.276632 -8.276632 1 0.0
-2.874673 -2.874673 1 0.0
-10.985891 -2.101071 1 0.0
-8.073773 -8.073773 1 0.0
-1.914273 -1.054791 1 0.0
-0.757204 -0.757204 1 0.0
-11.508343 -11.508343 1 0.0
-0.558151 -0.558151 1 0.0
-10.365109 -10.365109 1 0.0
-9.777674 -9.777674 1 0.0
-6.333982 -6.333982 1 0.0
-6.363253 -6.363253 1 0.0
-1.330631 -1.330631 1 0.0
-3.929591 -0.968859 1 0.0
-8.138117 -0.931576 1 0.0
-3.883729 -3.883729 1 0.0
-1.843352 -1.843352 1 0.0
-6.433142 -6.433142 1 0.0
-2.944703 -2.944703 1 0.0
-20.873212 -20.873212 1 0.0
-14.918842 -1.2811 1 0.0
-11.8899 -11.8899 1 0.0
-8.602328 -8.602328 1 0.0
-4.156808 -0.791369 1 0.0
-15.85721 -15.85721 1 0.0
-14.134841 -1.759191 1 0.0
-6.374608 -6.374608 1 0.0
-2.23405 -2.23405 1 0.0
-6.825135 -6.825135 1 0.0
-15.761896 -1.283437 1 0.0
-2.103023 -2.103023 1 0.0
-16.426511 -1.413512 1 0.0
-4.898714 -4.898714 1 0.0
-1.5927 -0.345809 1 0.0
-3.68305 -3.68305 1 0.0
-1.097341 -1.097341 1 0.0
-3.189159 -3.189159 1 0.0
-3.182424 -3.182424 1 0.0
-5.164128 -5.164128 1 0.0
-1.664061 -1.664061 1 0.0
-2.909598 -2.72163 1 0.0
-1.02468 -1.02468 1 0.0
-4.17997 -4.17997 1 0.0
-3.621525 -3.621525 1 0.0
-4.006114 -1.603218 1 0.0
-0.768279 -0.768279 1 0.0
-3.22253 -1.438364 1 0.0
-3.952169 -3.952169 1 0.0
-1.553776 -1.553776 1 0.0
-1.05631 -1.05631 1 0.0
-7.662811 -7.662811 1 0.0
-4.941151 -4.941151 1 0.0
-5.213739 -5.213739 1 0.0
-4.194129 -4.194129 1 0.0
-10.82939 -10.82939 1 0.0
-0.274696 -0.274696 1 0.0
-3.084915 -3.084915 1 0.0
-1.283547 -1.283547 1 0.0
-4.789231 -4.789231 1 0.0
-1.125274 -0.703598 1 0.0
-6.441556 -2.030138 1 0.0
-3.97646 -3.97646 1 0.0
-1.099315 -1.099315 1 0.0
-33.712687 -3.587123 1 0.0
-7.697018 -7.697018 1 0.0
-12.517405 -1.224965 1 0.0
-1.056866 -1.056866 1 0.0
-11.412622 -0.729151 1 0.0
-7.902582 -1.0584 1 0.0
-4.360085 -1.08302 1 0.0
-14.692228 -14.692228 1 0.0
-23.029056 -1.02164 1 0.0
-4.600994 -4.600994 1 0.0
-8.396214 -8.396214 1 0.0
-0.463248 -0.463248 1 0.0
-2.888214 -2.888214 1 0.0
-4.337789 -4.337789 1 0.0
-13.407186 -13.407186 1 0.0
-8.544449 -2.240667 1 0.0
-2.871428 -0.756358 1 0.0
-2.216076 -0.896557 1 0.0
-1.754156 -1.754156 1 0.0
-7.979495 -7.979495 1 0.0
-4.336368 -4.336368 1 0.0
-2.401153 -2.401153 1 0.0
-19.057962 -19.057962 1 0.0
-0.848879 -0.848879 1 0.0
-0.702347 -0.702347 1 0.0
-9.501986 -0.869836 1 0.0
-5.406194 -5.406194 1 0.0
-3.442073 -3.442073 1 0.0
-1.66202 -1.66202 1 0.0
-3.253051 -3.253051 1 0.0
-3.681451 -3.681451 1 0.0
-1.012902 -1.012902 1 0.0
-2.548666 -2.548666 1 0.0
-12.326877 -12.326877 1 0.0
-6.240956 -1.334984 1 0.0
-8.836155 -8.836155 1 0.0
-2.320998 -2.320998 1 0.0
-12.019935 -1.850406 1 0.0
-2.393672 -2.393672 1 0.0
-5.282806 -5.282806 1 0.0
-4.767981 -0.821891 1 0.0
-5.526141 -5.526141 1 0.0
-2.474166 -0.727669 1 0.0
-1.554558 -0.740258 1 0.0
-2.576438 -0.911874 1 0.0
-2.811161 -1.574415 1 0.0
-2.244966 -2.244966 1 0.0
-1.054846 -1.054846 1 0.0
-5.020408 -5.020408 1 0.0
-2.635309 -0.901257 1 0.0
-6.9604 -6.9604 1 0.0
-0.374369 -0.264352 1 0.0
-1.149313 -1.149313 1 0.0
-8.987848 -8.987848 1 0.0
-3.975374 -3.975374 1 0.0
-2.68834 -2.68834 1 0.0
-17.425366 -17.425366 1 0.0
-2.346904 -2.346904 1 0.0
-8.166717 -8.166717 1 0.0
-2.618236 -0.628265 1 0.0
-14.720694 -14.720694 1 0.0
-2.944017 -2.944017 1 0.0
-6.850824 -6.850824 1 0.0
-7.208576 -7.208576 1 0.0
-21.561111 -0.705231 1 0.0
-1.099315 -1.099315 1 0.0
-12.840553 -3.397273 1 0.0
-9.929826 -9.929826 1 0.0
-4.151449 -4.151449 1 0.0
-7.280546 -0.716471 1 0.0
-2.526476 -1.34589 1 0.0
-7.500931 -7.500931 1 0.0
-7.33476 -7.33476 1 0.0
-22.579467 -0.739636 1 0.0
-3.205134 -3.205134 1 0.0
-4.395095 -0.780402 1 0.0
-9.336631 -9.336631 1 0.0
-8.139237 -1.623312 1 0.0
-3.76928 -3.76928 1 0.0
-2.4757 -2.4757 1 0.0
-3.715731 -3.715731 1 0.0
-13.549594 -3.114871 1 0.0
-2.506445 -2.506445 1 0.0
-6.218264 -1.229405 1 0.0
-4.822732 -1.712113 1 0.0
-17.150104 -2.272878 1 0.0
-25.859012 -0.822648 1 0.0
-12.595476 -12.595476 1 0.0
-9.120931 -0.982293 1 0.0
-9.721915 -1.667999 1 0.0
-11.889289 -11.889289 1 0.0
-4.37569 -4.37569 1 0.0
-4.757619 -1.121172 1 0.0
-3.871156 -3.871156 1 0.0
-8.274989 -0.693308 1 0.0
-9.54515 -2.908019 1 0.0
-2.768472 -2.768472 1 0.0
-5.043597 -5.043597 1 0.0
-24.237651 -1.951688 1 0.0
-2.342519 -1.956099 1 0.0
-13.278397 -1.877808 1 0.0
-7.856719 -7.856719 1 0.0
-2.184931 -2.184931 1 0.0
-8.696838 -8.696838 1 0.0
-5.675044 -5.675044 1 0.0
-1.955797 -0.632976 1 0.0
-7.399231 -7.399231 1 0.0
-11.1206 -11.1206 1 0.0
-3.111704 -3.111704 1 0.0
-1.099315 -1.099315 1 0.0
-10.513549 -2.092976 1 0.0
-4.739107 -4.739107 1 0.0
-9.188048 -9.188048 1 0.0
-12.934592 -0.710009 1 0.0
-7.503516 -7.503516 1 0.0
-13.313907 -13.313907 1 0.0
-6.850392 -6.850392 1 0.0
-0.935555 -0.935555 1 0.0
-1.507712 -0.633618 1 0.0
-4.43118 -4.43118 1 0.0
-3.0184 -3.0184 1 0.0
-5.748344 -5.748344 1 0.0
-8.662682 -0.665113 1 0.0
-4.740711 -4.740711 1 0.0
-0.354307 -0.215734 1 0.0
-10.996306 -10.996306 1 0.0
-8.264789 -0.437656 1 0.0
-41.188505 -0.708369 1 0.0
-6.173087 -6.173087 1 0.0
-3.470419 -1.334947 1 0.0
-2.29858 -2.29858 1 0.0
-1.278842 -0.69958 1 0.0
-0.468166 -0.468166 1 0.0
-2.027072 -2.027072 1 0.0
-1.849653 -1.849653 1 0.0
-1.567798 -0.606902 1 0.0
-2.886108 -2.886108 1 0.0
-0.139106 -0.139106 1 0.0
-1.337835 -1.006985 1 0.0
-1.388858 -1.388858 1 0.0
-7.110779 -1.974864 1 0.0
-3.992855 -3.992855 1 0.0
-3.855355 -2.466805 1 0.0
-0.75202 -0.75202 1 0.0
-1.134216 -1.134216 1 0.0
-2.246131 -0.720347 1 0.0
-3.03679 -3.03679 1 0.0
-1.47376 -0.785327 1 0.0
-1.714661 -1.096034 1 0.0
-1.725207 -1.725207 1 0.0
-1.474012 -0.884154 1 0.0
-3.124515 -0.975937 1 0.0
-4.206216 -4.206216 1 0.0
-3.992855 -3.992855 1 0.0
-2.163286 -2.163286 1 0.0
-2.84819 -2.84819 1 0.0
-5.47941 -5.47941 1 0.0
-2.390318 -2.390318 1 0.0
-1.128203 -1.128203 1 0.0
-2.612808 -1.618432 1 0.0
-1.379548 -1.379548 1 0.0
-4.308292 -4.308292 1 0.0
-12.573481 -2.241991 1 0.0
-0.844689 -0.405751 1 0.0
-0.723464 -0.713174 1 0.0
-7.865799 -1.474741 1 0.0
-4.199442 -1.719944 1 0.0
-1.488657 -0.995106 1 0.0
-3.857591 -1.073237 1 0.0
-1.32751 -0.741938 1 0.0
-2.210881 -2.210881 1 0.0
-2.76881 -2.76881 1 0.0
-3.151613 -1.05965 1 0.0
-1.388858 -0.199916 1 0.0
-1.725207 -1.725207 1 0.0
-3.056424 -3.056424 1 0.0
-2.650127 -1.427306 1 0.0
-1.315744 -1.315744 1 0.0
-3.989911 -3.989911 1 0.0
-5.648883 -5.648883 1 0.0
-2.252528 -2.252528 1 0.0
-2.478457 -2.478457 1 0.0
-4.420597 -4.420597 1 0.0
-5.636092 -5.636092 1 0.0
-2.596578 -2.596578 1 0.0
-3.988801 -1.517816 1 0.0
-4.781753 -4.781753 1 0.0
-0.40443 -0.40443 1 0.0
-0.808267 -0.808267 1 0.0
-3.03998 -1.490621 1 0.0
-4.69191 -4.69191 1 0.0
-2.589126 -0.847216 1 0.0
-10.702033 -1.464069 1 0.0
-16.061675 -1.027452 1 0.0
-2.894591 -2.894591 1 0.0
-9.246627 -0.801992 1 0.0
-3.295914 -1.217125 1 0.0
-11.485885 -2.093497 1 0.0
-7.974282 -2.50852 1 0.0
-0.517712 -0.517712 1 0.0
-4.90138 -4.90138 1 0.0
-5.102832 -5.102832 1 0.0
-12.41979 -12.41979 1 0.0
-1.425688 -1.425688 1 0.0
-3.271904 -1.980536 1 0.0
-20.661585 -2.375758 1 0.0
-5.827851 -5.827851 1 0.0
-1.338902 -1.338902 1 0.0
-6.242863 -2.10901 1 0.0
-2.310865 -2.310865 1 0.0
-1.849434 -1.849434 1 0.0
-3.715462 -3.715462 1 0.0
-1.065002 -1.065002 1 0.0
-1.946273 -0.919175 1 0.0
-1.860747 -1.860747 1 0.0
-2.037854 -2.037854 1 0.0
-3.488365 -1.613413 1 0.0
-0.447729 -0.447729 1 0.0
-4.156259 -4.156259 1 0.0
-6.672465 -1.024456 1 0.0
-1.241465 -1.241465 1 0.0
-2.213291 -1.689983 1 0.0
-3.966948 -3.966948 1 0.0
-5.398222 -5.398222 1 0.0
-4.613642 -4.613642 1 0.0
-0.387501 -0.387501 1 0.0
-5.49216 -5.49216 1 0.0
-2.951627 -2.951627 1 0.0
-5.79338 -1.221619 1 0.0
-1.679222 -1.679222 1 0.0
-6.314816 -1.211746 1 0.0
-9.549531 -9.549531 1 0.0
-2.129244 -1.083032 1 0.0
-1.706688 -1.149133 1 0.0
-9.472189 -9.472189 1 0.0
-1.589493 -1.589493 1 0.0
-2.624496 -2.624496 1 0.0
-5.764163 -5.764163 1 0.0
-0.638141 -0.638141 1 0.0
-3.309469 -0.41462 1 0.0
-2.841593 -2.841593 1 0.0
-5.341926 -5.341926 1 0.0
-4.654962 -1.346771 1 0.0
-3.236532 -3.236532 1 0.0
-0.318656 -0.318656 1 0.0
-10.338891 -10.338891 1 0.0
-3.384228 -3.384228 1 0.0
-6.476885 -6.476885 1 0.0
-14.842688 -1.45498 1 0.0
-3.330117 -3.330117 1 0.0
-4.814508 -4.814508 1 0.0
-18.69333 -2.077361 1 0.0
-0.924414 -0.924414 1 0.0
-12.119524 -2.241238 1 0.0
-3.964107 -3.964107 1 0.0
-5.936258 -2.28491 1 0.0
-7.816605 -7.816605 1 0.0
-8.843548 -8.843548 1 0.0
-7.766741 -7.766741 1 0.0
-9.198516 -9.198516 1 0.0
-19.209335 -1.244656 1 0.0
-10.982859 -10.982859 1 0.0
-2.839456 -2.839456 1 0.0
-16.177466 -1.074665 1 0.0
-0.667726 -0.667726 1 0.0
-2.582937 -2.582937 1 0.0
-6.625185 -6.625185 1 0.0
-14.518795 -1.434272 1 0.0
-16.075105 -0.966363 1 0.0
-18.047467 -1.045719 1 0.0
-9.511838 -9.511838 1 0.0
-6.775021 -1.736863 1 0.0
-16.536515 -16.536515 1 0.0
-14.693432 -14.693432 1 0.0
-5.861237 -0.95647 1 0.0
-3.675573 -0.825279 1 0.0
-6.680201 -0.917258 1 0.0
-5.246595 -1.628979 1 0.0
-0.771468 -0.771468 1 0.0
-7.127308 -7.127308 1 0.0
-2.845696 -0.702054 1 0.0
-1.199688 -0.737739 1 0.0
-7.583657 -7.583657 1 0.0
-5.313985 -5.313985 1 0.0
-3.194805 -1.445985 1 0.0
-4.798657 -4.798657 1 0.0
-6.466336 -6.466336 1 0.0
-2.69196 -0.893662 1 0.0
-4.73917 -4.73917 1 0.0
-1.59321 -0.486616 1 0.0
-16.374174 -1.064277 1 0.0
-17.633079 -17.633079 1 0.0
-12.983424 -12.983424 1 0.0
-13.21655 -1.116006 1 0.0
-0.945922 -0.945922 1 0.0
-2.204994 -2.204994 1 0.0
-6.776544 -6.776544 1 0.0
-5.010963 -5.010963 1 0.0
-1.606398 -1.112884 1 0.0
-5.123992 -5.123992 1 0.0
-6.776544 -6.776544 1 0.0
-7.071303 -2.040336 1 0.0
-3.844315 -3.844315 1 0.0
-8.084105 -1.353003 1 0.0
-9.082369 -9.082369 1 0.0
-0.69417 -0.69417 1 0.0
-4.262825 -4.262825 1 0.0
-29.305995 -0.741393 1 0.0
-5.443507 -5.443507 1 0.0
-2.398301 -2.398301 1 0.0
-2.894591 -2.894591 1 0.0
-0.52125 -0.52125 1 0.0
-7.236624 -7.236624 1 0.0
-0.649155 -0.633919 1 0.0
-1.365734 -1.365734 1 0.0
-0.545992 -0.545992 1 0.0
-7.927175 -7.927175 1 0.0
-4.698958 -4.698958 1 0.0
-0.881807 -0.881807 1 0.0
-5.204502 -1.818092 1 0.0
-8.167366 -1.037782 1 0.0
-6.370781 -6.370781 1 0.0
-4.405334 -0.93855 1 0.0
-4.228883 -4.228883 1 0.0
-7.74432 -7.74432 1 0.0
-7.544933 -1.402312 1 0.0
-9.458788 -9.458788 1 0.0
-5.882115 -1.373235 1 0.0
-0.947769 -0.805151 1 0.0
-8.523932 -8.523932 1 0.0
-3.159561 -3.159561 1 0.0
-16.040418 -16.040418 1 0.0
-10.96101 -10.96101 1 0.0
-22.849547 -2.647829 1 0.0
-3.977309 -3.977309 1 0.0
-1.11356 -1.11356 1 0.0
-2.684321 -2.684321 1 0.0
-0.971434 -0.971434 1 0.0
-19.301536 -19.301536 1 0.0
-5.251141 -5.251141 1 0.0
-6.69579 -2.030158 1 0.0
-12.896624 -12.896624 1 0.0
-4.148574 -4.148574 1 0.0
-7.258529 -7.258529 1 0.0
-20.370373 -2.434496 1 0.0
-6.281587 -6.281587 1 0.0
-15.281443 -1.740596 1 0.0
-13.334849 -13.334849 1 0.0
-0.47925 -0.47925 1 0.0
-17.780139 -2.223242 1 0.0
-12.896624 -12.896624 1 0.0
-14.226995 -2.458341 1 0.0
-10.059154 -10.059154 1 0.0
-22.799737 -22.799737 1 0.0
-19.131733 -1.297667 1 0.0
-8.405906 -1.379434 1 0.0
-6.676801 -6.676801 1 0.0
-7.243552 -7.243552 1 0.0
-4.111852 -4.111852 1 0.0
-3.024364 -3.024364 1 0.0
-7.007343 -7.007343 1 0.0
-1.55467 -0.4236 1 0.0
-3.155632 -3.155632 1 0.0
-2.809571 -0.645281 1 0.0
-3.259504 -1.74852 1 0.0
-5.51061 -5.51061 1 0.0
-6.992658 -0.57792 1 0.0
-78.699641 -1.683332 1 0.0
-28.038351 -0.865076 1 0.0
-29.113278 -4.864062 1 0.0
-6.630412 -0.759613 1 0.0
-45.498235 -0.733426 1 0.0
-44.504334 -1.054514 1 0.0
-0.727204 -0.727204 1 0.0
-4.963067 -1.37176 1 0.0
-27.967132 -2.020461 1 0.0
-1.224136 -1.224136 1 0.0
-39.512121 -1.182908 1 0.0
-5.58436 -5.58436 1 0.0
-3.299738 -3.299738 1 0.0
-2.638796 -1.274897 1 0.0
-6.878792 -6.878792 1 0.0
-10.55047 -10.55047 1 0.0
-13.213243 -1.388513 1 0.0
-8.574282 -8.574282 1 0.0
-4.367327 -4.367327 1 0.0
-1.056448 -1.056448 1 0.0
-10.519555 -10.519555 1 0.0
-14.303864 -14.303864 1 0.0
-7.322857 -7.322857 1 0.0
-0.55903 -0.55903 1 0.0
-14.698883 -1.557903 1 0.0
-15.343397 -15.343397 1 0.0
-7.946009 -1.772712 1 0.0
-9.042063 -0.901587 1 0.0
-10.335132 -10.335132 1 0.0
-0.818872 -0.818872 1 0.0
-7.879312 -7.879312 1 0.0
-0.684783 -0.684783 1 0.0
-2.616243 -2.616243 1 0.0
-3.453045 -0.941622 1 0.0
-7.433024 -0.89835 1 0.0
-16.329263 -2.957683 1 0.0
-10.117705 -10.117705 1 0.0
-6.109037 -6.109037 1 0.0
-9.754311 -9.754311 1 0.0
-8.130466 -1.388047 1 0.0
-7.887589 -2.60358 1 0.0
-8.160925 -8.160925 1 0.0
-9.965204 -9.965204 1 0.0
-5.873775 -5.873775 1 0.0
-17.979539 -1.333232 1 0.0
-4.842884 -0.858508 1 0.0
-7.808724 -7.808724 1 0.0
-9.313097 -9.313097 1 0.0
-7.917427 -7.917427 1 0.0
-10.543506 -10.543506 1 0.0
-11.233071 -11.233071 1 0.0
-2.332319 -2.332319 1 0.0
-33.8265 -4.59451 1 0.0
-16.635681 -0.876049 1 0.0
-2.560355 -2.560355 1 0.0
-11.68231 -11.68231 1 0.0
-17.647327 -1.168078 1 0.0
-22.160028 -22.160028 1 0.0
-3.0306 -3.0306 1 0.0
-10.433232 -1.228223 1 0.0
-8.632348 -8.632348 1 0.0
-10.060168 -10.060168 1 0.0
-0.119626 -0.119626 1 0.0
-0.148983 -0.148983 1 0.0
-3.424517 -3.424517 1 0.0
-4.070833 -4.070833 1 0.0
-3.356008 -3.356008 1 0.0
-6.812481 -6.812481 1 0.0
-21.508774 -21.508774 1 0.0
-7.304671 -7.304671 1 0.0
-6.708925 -1.16098 1 0.0
-5.833845 -5.833845 1 0.0
-0.573472 -0.573472 1 0.0
-3.802716 -3.802716 1 0.0
-14.910591 -3.551082 1 0.0
-13.970039 -13.970039 1 0.0
-16.90331 -16.90331 1 0.0
-11.240018 -11.240018 1 0.0
-23.321271 -23.321271 1 0.0
-2.853994 -2.853994 1 0.0
-26.753161 -1.03059 1 0.0
-2.895673 -2.895673 1 0.0
-3.190309 -3.190309 1 0.0
-4.734075 -4.734075 1 0.0
-15.005585 -0.735879 1 0.0
-3.623697 -1.495117 1 0.0
-3.854001 -3.854001 1 0.0
-6.901977 -0.963939 1 0.0
-2.753338 -2.753338 1 0.0
-8.244544 -8.244544 1 0.0
-11.415173 -11.415173 1 0.0
-7.617807 -2.44458 1 0.0
-3.501601 -3.501601 1 0.0
-0.994585 -0.994585 1 0.0
-11.546196 -11.546196 1 0.0
-0.768416 -0.336317 1 0.0
-9.292073 -9.292073 1 0.0
-4.629405 -4.629405 1 0.0
-0.379174 -0.379174 1 0.0
-27.353417 -1.782436 1 0.0
-17.231427 -1.188994 1 0.0
-7.280546 -2.189655 1 0.0
-9.867477 -9.867477 1 0.0
-9.986632 -9.986632 1 0.0
-0.995636 -0.995636 1 0.0
-2.442069 -2.442069 1 0.0
-3.111713 -3.111713 1 0.0
-10.414495 -10.414495 1 0.0
-3.075367 -3.075367 1 0.0
-14.458356 -1.671461 1 0.0
-3.960953 -0.973846 1 0.0
-2.454879 -1.921177 1 0.0
-0.615893 -0.615893 1 0.0
-14.756097 -14.756097 1 0.0
-2.804528 -2.804528 1 0.0
-9.75926 -9.75926 1 0.0
-3.492054 -1.014297 1 0.0
-4.911421 -4.911421 1 0.0
-7.666597 -1.393998 1 0.0
-11.252786 -11.252786 1 0.0
-3.949695 -1.040957 1 0.0
-10.621964 -10.621964 1 0.0
-4.61664 -4.61664 1 0.0
-3.244994 -3.244994 1 0.0
-4.862693 -4.862693 1 0.0
-1.386166 -0.404472 1 0.0
-15.234665 -15.234665 1 0.0
-6.492151 -1.707979 1 0.0
-17.253916 -17.253916 1 0.0
-1.425688 -1.425688 1 0.0
-16.669823 -16.669823 1 0.0
-0.491765 -0.491765 1 0.0
-14.216548 -14.216548 1 0.0
-5.324167 -1.151799 1 0.0
-6.515153 -6.515153 1 0.0
-6.003641 -6.003641 1 0.0
-4.594034 -0.676888 1 0.0
-37.556068 -1.764708 1 0.0
-16.424051 -16.424051 1 0.0
-14.192156 -14.192156 1 0.0
-6.729831 -6.729831 1 0.0
-3.396384 -1.103776 1 0.0
-21.433272 -21.433272 1 0.0
-7.623354 -7.623354 1 0.0
-14.404906 -14.404906 1 0.0
-3.411997 -3.411997 1 0.0
-18.790813 -18.790813 1 0.0
-7.185903 -1.215077 1 0.0
-2.586111 -2.586111 1 0.0
-8.269076 -8.269076 1 0.0
-5.939508 -5.939508 1 0.0
-12.885498 -12.885498 1 0.0
-1.63651 -0.732061 1 0.0
-8.28382 -8.28382 1 0.0
-17.322515 -1.616156 1 0.0
-10.505486 -10.505486 1 0.0
-4.87831 -0.804267 1 0.0
-1.599774 -0.435116 1 0.0
-19.293771 -0.374715 1 0.0
-19.255592 -19.255592 1 0.0
-6.459099 -6.459099 1 0.0
-11.950077 -1.859047 1 0.0
-18.123878 -18.123878 1 0.0
-10.967422 -10.967422 1 0.0
-14.87503 -14.87503 1 0.0
-2.68834 -2.68834 1 0.0
-10.375805 -0.968233 1 0.0
-4.993275 -4.993275 1 0.0
-3.089746 -3.089746 1 0.0
-38.037176 -1.037823 1 0.0
-24.782843 -1.590248 1 0.0
-29.24389 -1.273742 1 0.0
-5.679771 -5.679771 1 0.0
-9.290232 -0.954391 1 0.0
-11.373583 -2.191804 1 0.0
-5.099654 -5.099654 1 0.0
-2.815054 -1.089216 1 0.0
-2.392524 -2.392524 1 0.0
-4.787215 -1.225322 1 0.0
-11.036143 -1.42888 1 0.0
-7.107623 -1.483773 1 0.0
-3.867814 -3.867814 1 0.0
-0.243605 -0.243605 1 0.0
-8.364457 -8.364457 1 0.0
-6.264747 -2.130337 1 0.0
-14.899475 -1.349892 1 0.0
-4.74003 -0.672047 1 0.0
-13.438574 -0.76348 1 0.0
-7.780738 -7.780738 1 0.0
-2.23405 -2.23405 1 0.0
-10.771673 -1.818562 1 0.0
-11.7485 -0.899593 1 0.0
-3.131335 -3.131335 1 0.0
-8.364457 -8.364457 1 0.0
-19.797258 -4.663868 1 0.0
-4.993275 -1.29939 1 0.0
-7.794536 -1.271909 1 0.0
-1.527571 -1.527571 1 0.0
-5.235218 -5.235218 1 0.0
-5.748566 -2.284304 1 0.0
-9.031604 -9.031604 1 0.0
-5.247012 -1.754127 1 0.0
-2.142979 -1.31045 1 0.0
-7.600176 -1.060003 1 0.0
-10.334282 -1.262069 1 0.0
-28.105313 -4.690206 1 0.0
-2.479892 -2.479892 1 0.0
-4.17997 -4.17997 1 0.0
-5.496617 -5.496617 1 0.0
-12.93765 -2.331184 1 0.0
-5.048156 -5.048156 1 0.0
-3.244994 -3.244994 1 0.0
-2.374451 -2.374451 1 0.0
-7.0891 -0.935156 1 0.0
-1.24189 -1.24189 1 0.0
-14.746976 -14.746976 1 0.0
-26.777852 -2.515198 1 0.0
-5.361984 -5.361984 1 0.0
-6.062106 -6.062106 1 0.0
-20.439852 -1.809017 1 0.0
-4.07246 -4.07246 1 0.0
-6.339614 -2.536458 1 0.0
-6.717587 -6.717587 1 0.0
-3.015406 -3.015406 1 0.0
-6.201846 -1.528258 1 0.0
-2.565322 -1.079846 1 0.0
-8.477333 -2.254411 1 0.0
-6.004909 -6.004909 1 0.0
-2.938378 -1.380549 1 0.0
-2.481883 -0.857159 1 0.0
-9.459677 -2.335262 1 0.0
-8.063348 -8.063348 1 0.0
-7.026201 -7.026201 1 0.0
-11.254009 -11.254009 1 0.0
-4.410713 -1.383268 1 0.0
-7.780738 -7.780738 1 0.0
-8.063348 -8.063348 1 0.0
-9.511838 -9.511838 1 0.0
-27.698179 -1.792283 1 0.0
-9.027037 -9.027037 1 0.0
-14.746976 -2.478483 1 0.0
-8.571446 -8.571446 1 0.0
-0.341226 -0.341226 1 0.0
-3.93639 -3.93639 1 0.0
-0.329384 -0.329384 1 0.0
-9.499349 -9.499349 1 0.0
-9.764211 -9.764211 1 0.0
-9.582511 -9.582511 1 0.0
-3.574285 -0.956654 1 0.0
-16.618023 -16.618023 1 0.0
-29.395291 -0.905757 1 0.0
-26.805141 -26.805141 1 0.0
-2.8299 -2.8299 1 0.0
-26.432772 -26.432772 1 0.0
-25.525093 -2.281343 1 0.0
-2.538394 -2.538394 1 0.0
-35.737521 -35.737521 1 0.0
-9.373884 -9.373884 1 0.0
-6.807339 -6.807339 1 0.0
-4.124953 -4.124953 1 0.0
-0.690326 -0.690326 1 0.0
-5.776132 -5.776132 1 0.0
-1.89125 -1.89125 1 0.0
-23.414068 -23.414068 1 0.0
-3.094105 -1.004837 1 0.0
-20.629919 -20.629919 1 0.0
-2.758087 -2.758087 1 0.0
-0.158971 -0.158971 1 0.0
-2.615462 -2.615462 1 0.0
-5.122395 -5.122395 1 0.0
-8.329612 -8.329612 1 0.0
-7.74064 -7.74064 1 0.0
-2.758087 -2.758087 1 0.0
-7.797263 -7.797263 1 0.0
-18.782182 -18.782182 1 0.0
-3.223057 -3.223057 1 0.0
-1.817376 -1.817376 1 0.0
-4.768716 -4.768716 1 0.0
-9.405363 -9.405363 1 0.0
-14.172443 -1.703191 1 0.0
-30.428927 -0.936612 1 0.0
-31.372089 -0.954873 1 0.0
-33.666875 -0.83937 1 0.0
-29.117555 -29.117555 1 0.0
-6.855868 -6.855868 1 0.0
-21.43968 -1.814782 1 0.0
-15.142511 -2.558573 1 0.0
-12.280392 -12.280392 1 0.0
-12.24831 -1.230655 1 0.0
-8.198327 -1.955534 1 0.0
-3.784179 -3.784179 1 0.0
-2.5989 -0.75438 1 0.0
-9.373042 -1.354598 1 0.0
-5.34626 -5.34626 1 0.0
-7.572289 -1.852486 1 0.0
-10.31306 -1.388478 1 0.0
-14.029892 -0.89127 1 0.0
-21.308126 -1.685777 1 0.0
-0.432086 -0.432086 1 0.0
-10.072143 -10.072143 1 0.0
-6.052321 -6.052321 1 0.0
-11.163671 -11.163671 1 0.0
-5.224897 -5.224897 1 0.0
-17.36142 -17.36142 1 0.0
-4.347443 -4.347443 1 0.0
-16.722824 -1.489903 1 0.0
-14.348959 -14.348959 1 0.0
-47.045513 -0.973568 1 0.0
-6.511005 -6.511005 1 0.0
-20.090679 -20.090679 1 0.0
-9.75926 -9.75926 1 0.0
-12.50982 -1.129965 1 0.0
-5.208434 -1.751388 1 0.0
-13.173639 -13.173639 1 0.0
-2.973222 -0.937236 1 0.0
-21.242957 -21.242957 1 0.0
-14.524742 -14.524742 1 0.0
-13.738579 -13.738579 1 0.0
-31.225864 -31.225864 1 0.0
-18.424318 -18.424318 1 0.0
-14.211405 -0.707466 1 0.0
-4.921694 -4.921694 1 0.0
-21.788868 -21.788868 1 0.0
-4.738518 -4.738518 1 0.0
-32.393952 -1.371989 1 0.0
-1.415925 -1.415925 1 0.0
-10.4396 -1.611085 1 0.0
-46.471685 -1.59976 1 0.0
-20.612976 -20.612976 1 0.0
-1.552072 -1.552072 1 0.0
-20.249487 -20.249487 1 0.0
-3.682814 -3.682814 1 0.0
-20.877099 -0.634125 1 0.0
-3.997606 -3.997606 1 0.0
-0.399575 -0.399575 1 0.0
-6.429072 -6.429072 1 0.0
-2.926341 -1.003031 1 0.0
-8.023383 -0.883688 1 0.0
-26.005693 -26.005693 1 0.0
-7.094426 -0.942128 1 0.0
-4.546682 -1.002334 1 0.0
-2.25757 -2.25757 1 0.0
-16.901805 -16.901805 1 0.0
-2.427122 -2.427122 1 0.0
-4.870335 -1.257103 1 0.0
-5.900852 -5.900852 1 0.0
-1.87102 -1.87102 1 0.0
-75.115033 -6.291602 1 0.0
-4.536906 -0.761058 1 0.0
-5.417378 -1.859173 1 0.0
-4.273963 -0.773751 1 0.0
-0.931002 -0.694974 1 0.0
-8.672069 -8.672069 1 0.0
-8.329612 -8.329612 1 0.0
-2.777678 -2.777678 1 0.0
-18.891555 -0.819338 1 0.0
-16.509851 -3.81703 1 0.0
-46.467465 -46.467465 1 0.0
-38.933954 -0.549995 1 0.0
-19.641309 -19.641309 1 0.0
-14.705108 -1.916977 1 0.0
-5.487903 -0.754936 1 0.0
-26.782226 -26.782226 1 0.0
-11.023891 -11.023891 1 0.0
-21.359943 -21.359943 1 0.0
-39.032461 -1.103389 1 0.0
-1.562283 -1.562283 1 0.0
-0.71538 -0.71538 1 0.0
-1.021758 -1.021758 1 0.0
-3.920767 -1.362686 1 0.0
-1.571391 -1.571391 1 0.0
-0.3306 -0.3306 1 0.0
-3.648501 -0.765872 1 0.0
-0.687196 -0.687196 1 0.0
-1.775303 -1.775303 1 0.0
-2.159521 -0.641327 1 0.0
-1.435011 -1.105198 1 0.0
-1.357655 -0.961029 1 0.0
-1.548628 -0.55109 1 0.0
-0.525622 -0.525622 1 0.0
-4.775574 -4.775574 1 0.0
-1.623586 -1.039889 1 0.0
-3.358594 -3.358594 1 0.0
-0.528582 -0.281418 1 0.0
-1.941326 -1.822928 1 0.0
-0.571711 -0.571711 1 0.0
-1.372803 -1.372803 1 0.0
-2.940531 -2.940531 1 0.0
-0.405588 -0.405588 1 0.0
-1.290058 -1.290058 1 0.0
-4.035173 -1.936372 1 0.0
-1.926117 -1.926117 1 0.0
-0.665786 -0.665786 1 0.0
-1.984179 -1.37417 1 0.0
-1.479062 -1.479062 1 0.0
-1.81315 -1.81315 1 0.0
-0.682123 -0.682123 1 0.0
-2.144247 -2.144247 1 0.0
-1.750807 -1.704792 1 0.0
-4.507093 -1.370238 1 0.0
-5.209313 -0.809864 1 0.0
-1.398372 -1.398372 1 0.0
-1.240349 -1.240349 1 0.0
-6.796162 -2.646812 1 0.0
-1.890066 -1.890066 1 0.0
-1.916284 -1.916284 1 0.0
-9.044782 -1.862091 1 0.0
-1.040825 -1.040825 1 0.0
-2.124178 -2.124178 1 0.0
-0.628518 -0.628518 1 0.0
-1.778734 -1.778734 1 0.0
-2.428108 -0.954626 1 0.0
-4.329774 -4.329774 1 0.0
-3.738728 -3.738728 1 0.0
-1.636269 -1.636269 1 0.0
-1.81315 -1.81315 1 0.0
-0.565827 -0.565827 1 0.0
-5.410578 -5.410578 1 0.0
-10.714232 -10.714232 1 0.0
-16.990492 -16.990492 1 0.0
-1.438336 -1.438336 1 0.0
-3.206421 -3.206421 1 0.0
-4.414017 -1.5564 1 0.0
-1.688071 -1.220339 1 0.0
-3.594959 -1.795964 1 0.0
-5.550904 -1.925709 1 0.0
-4.708137 -2.655307 1 0.0
-5.234624 -5.234624 1 0.0
-8.928258 -2.073826 1 0.0
-2.441387 -0.838614 1 0.0
-2.665807 -1.873438 1 0.0
-15.228337 -2.28818 1 0.0
-1.649212 -1.649212 1 0.0
-7.674561 -3.093105 1 0.0
-4.586143 -2.66309 1 0.0
-3.352121 -1.8483 1 0.0
-0.454902 -0.454902 1 0.0
-2.601926 -2.601926 1 0.0
-1.101469 -1.101469 1 0.0
-9.117277 -2.424598 1 0.0
-3.720464 -1.406777 1 0.0
-20.996223 -3.196727 1 0.0
-4.000815 -4.000815 1 0.0
-8.311306 -1.739141 1 0.0
-4.865869 -2.369465 1 0.0
-10.545186 -2.564543 1 0.0
-8.023381 -8.023381 1 0.0
-3.355192 -3.355192 1 0.0
-1.111371 -0.557734 1 0.0
-11.000942 -3.352884 1 0.0
-3.565053 -3.565053 1 0.0
-7.169086 -1.904803 1 0.0
-28.942833 -1.300173 1 0.0
-15.236009 -15.236009 1 0.0
-9.187229 -9.187229 1 0.0
-5.724177 -5.724177 1 0.0
-14.105628 -1.959182 1 0.0
-4.102555 -4.102555 1 0.0
-4.889818 -4.889818 1 0.0
-5.01997 -5.01997 1 0.0
-5.092219 -1.622293 1 0.0
-0.921348 -0.366604 1 0.0
-0.894263 -0.894263 1 0.0
-1.713844 -1.713844 1 0.0
-0.764501 -0.764501 1 0.0
-3.294767 -0.726839 1 0.0
-1.307848 -0.27497 1 0.0
-3.099617 -0.876613 1 0.0
-0.787193 -0.787193 1 0.0
-1.149659 -0.781906 1 0.0
-0.851252 -0.851252 1 0.0
-7.584068 -1.967998 1 0.0
-2.856901 -2.856901 1 0.0
-0.827389 -0.827389 1 0.0
-1.375581 -1.375581 1 0.0
-2.548656 -1.221667 1 0.0
-0.953717 -0.953717 1 0.0
-1.495977 -0.734266 1 0.0
-1.090205 -0.790658 1 0.0
-0.803535 -0.803535 1 0.0
-7.947981 -7.947981 1 0.0
-0.444225 -0.444225 1 0.0
-2.084766 -1.259255 1 0.0
-3.15347 -3.15347 1 0.0
-0.527819 -0.527819 1 0.0
-3.257064 -3.257064 1 0.0
-0.966091 -0.764069 1 0.0
-2.807455 -2.151455 1 0.0
-1.14207 -1.110415 1 0.0
-2.163246 -2.163246 1 0.0
-1.165103 -1.165103 1 0.0
-0.448777 -0.448777 1 0.0
-1.624767 -0.770552 1 0.0
-1.958779 -1.958779 1 0.0
-4.681901 -4.681901 1 0.0
-1.473076 -1.473076 1 0.0
-2.647202 -0.430128 1 0.0
-1.194534 -1.194534 1 0.0
-4.849327 -4.849327 1 0.0
-5.269198 -2.824027 1 0.0
-3.15347 -3.15347 1 0.0
-0.719654 -0.719654 1 0.0
-1.740198 -1.740198 1 0.0
-3.254492 -3.254492 1 0.0
-0.162146 -0.162146 1 0.0
-11.294099 -11.294099 1 0.0
-3.854147 -0.748013 1 0.0
-1.471578 -1.471578 1 0.0
-5.025094 -5.025094 1 0.0
-5.462015 -5.462015 1 0.0
-2.286649 -0.70372 1 0.0
-2.15992 -1.238201 1 0.0
-1.643821 -1.643821 1 0.0
-5.380816 -5.380816 1 0.0
-3.354588 -0.795157 1 0.0
-8.55082 -8.55082 1 0.0
-1.753725 -1.125838 1 0.0
-7.240532 -7.240532 1 0.0
-1.134406 -0.556929 1 0.0
-0.704492 -0.703351 1 0.0
-1.410965 -0.870519 1 0.0
-4.420511 -2.3458 1 0.0
-2.949044 -0.910904 1 0.0
-1.606239 -0.874706 1 0.0
-5.907166 -1.487081 1 0.0
-1.458016 -0.770048 1 0.0
-3.62444 -1.636963 1 0.0
-2.405236 -2.405236 1 0.0
-1.106953 -0.721007 1 0.0
-0.988224 -0.734269 1 0.0
-1.190969 -0.711181 1 0.0
-2.211948 -1.237187 1 0.0
-2.10778 -1.07119 1 0.0
-2.407049 -1.737267 1 0.0
-6.720075 -1.483423 1 0.0
-5.518603 -1.39453 1 0.0
-2.156743 -0.74518 1 0.0
-1.339533 -1.22302 1 0.0
-11.188966 -3.478825 1 0.0
-2.395678 -2.395678 1 0.0
-0.742016 -0.742016 1 0.0
-3.016117 -1.142422 1 0.0
-1.976086 -0.743882 1 0.0
-1.436117 -0.783983 1 0.0
-2.824386 -1.205561 1 0.0
-8.07462 -8.07462 1 0.0
-5.659345 -5.659345 1 0.0
-1.658952 -1.658952 1 0.0
-2.980967 -1.033233 1 0.0
-2.055239 -0.711254 1 0.0
-1.381846 -1.331872 1 0.0
-1.2668 -0.92862 1 0.0
-0.953596 -0.953596 1 0.0
-2.238557 -1.015024 1 0.0
-1.414863 -1.414863 1 0.0
-6.649202 -6.649202 1 0.0
-1.089774 -1.089774 1 0.0
-0.891501 -0.891501 1 0.0
-3.990519 -3.990519 1 0.0
-1.336746 -0.780815 1 0.0
-8.787904 -1.403888 1 0.0
-1.377509 -0.618206 1 0.0
-2.524424 -2.524424 1 0.0
-3.865773 -3.865773 1 0.0
-5.043272 -5.043272 1 0.0
-3.22481 -0.809601 1 0.0
-0.888034 -0.824089 1 0.0
-1.036727 -0.816913 1 0.0
-3.306818 -1.19141 1 0.0
-9.038211 -1.496049 1 0.0
-1.097146 -1.097146 1 0.0
-1.001086 -1.001086 1 0.0
-3.360797 -3.360797 1 0.0
-4.984539 -0.702687 1 0.0
-2.961785 -1.231386 1 0.0
-1.663336 -1.663336 1 0.0
-2.575748 -2.575748 1 0.0
-5.703866 -5.703866 1 0.0
-3.745645 -1.335405 1 0.0
-1.251164 -1.251164 1 0.0
-0.987841 -0.987841 1 0.0
-10.836749 -10.836749 1 0.0
-0.499786 -0.499786 1 0.0
-7.215671 -2.160077 1 0.0
-0.406188 -0.406188 1 0.0
-0.385863 -0.385863 1 0.0
-3.687238 -1.327104 1 0.0
-1.640919 -1.640919 1 0.0
-1.462201 -1.462201 1 0.0
-2.813541 -1.31831 1 0.0
-2.065185 -1.761551 1 0.0
-1.093737 -1.093737 1 0.0
-1.146856 -0.85688 1 0.0
-2.249997 -2.249997 1 0.0
-12.09625 -12.09625 1 0.0
-1.281877 -1.281877 1 0.0
-3.860264 -3.860264 1 0.0
-1.724223 -1.724223 1 0.0
-0.52934 -0.52934 1 0.0
-2.795547 -1.565487 1 0.0
-4.562188 -1.812543 1 0.0
-5.585445 -5.585445 1 0.0
-2.775547 -2.775547 1 0.0
-3.044403 -1.939701 1 0.0
-4.254911 -4.254911 1 0.0
-0.490036 -0.490036 1 0.0
-1.614082 -1.614082 1 0.0
-5.233454 -2.01547 1 0.0
-3.437713 -1.927271 1 0.0
-3.206545 -1.685382 1 0.0
-3.410681 -1.239956 1 0.0
-4.512834 -0.706294 1 0.0
-1.651075 -1.500482 1 0.0
-4.7528 -4.7528 1 0.0
-4.308284 -2.101391 1 0.0
-1.414863 -1.414863 1 0.0
-0.28742 -0.28742 1 0.0
-2.101564 -1.696033 1 0.0
-4.328004 -1.160407 1 0.0
-5.470565 -5.470565 1 0.0
-6.41854 -6.41854 1 0.0
-2.532304 -2.532304 1 0.0
-2.041645 -2.041645 1 0.0
-3.700743 -1.491324 1 0.0
-6.302822 -2.616215 1 0.0
-0.846294 -0.846294 1 0.0
-6.788748 -6.788748 1 0.0
-2.38436 -0.793168 1 0.0
-6.064928 -6.064928 1 0.0
-0.646417 -0.646417 1 0.0
-5.802029 -2.507595 1 0.0
-7.172242 -2.021903 1 0.0
-4.36374 -1.6506 1 0.0
-3.256243 -1.229717 1 0.0
-3.518311 -3.518311 1 0.0
-11.310918 -2.533315 1 0.0
-3.721791 -3.721791 1 0.0
-2.854781 -2.854781 1 0.0
-0.723671 -0.723671 1 0.0
-3.607576 -2.022165 1 0.0
-4.157325 -4.157325 1 0.0
-14.89517 -2.192675 1 0.0
-4.080397 -4.080397 1 0.0
-4.399698 -4.399698 1 0.0
-3.745645 -3.745645 1 0.0
-1.185018 -0.897258 1 0.0
-6.076696 -2.084858 1 0.0
-5.659345 -1.61539 1 0.0
-11.220278 -11.220278 1 0.0
-3.462832 -3.462832 1 0.0
-3.341609 -3.341609 1 0.0
-3.224999 -1.728306 1 0.0
-1.581036 -1.581036 1 0.0
-7.948436 -2.584047 1 0.0
-11.752351 -4.071353 1 0.0
-1.47081 -1.47081 1 0.0
-2.731161 -1.591882 1 0.0
-6.500009 -6.500009 1 0.0
-3.193361 -2.260557 1 0.0
-0.965175 -0.965175 1 0.0
-5.465314 -5.465314 1 0.0
-2.00161 -2.00161 1 0.0
-5.470565 -5.470565 1 0.0
-6.881392 -6.881392 1 0.0
-6.143949 -1.554523 1 0.0
-8.084808 -2.943445 1 0.0
-1.798738 -1.16056 1 0.0
-4.524422 -1.25031 1 0.0
-4.619352 -1.488968 1 0.0
-1.742915 -1.742915 1 0.0
-4.029525 -1.599094 1 0.0
-1.091675 -0.752078 1 0.0
-0.202099 -0.202099 1 0.0
-0.877052 -0.695125 1 0.0
-0.758585 -0.758585 1 0.0
-0.694436 -0.694436 1 0.0
-2.933483 -2.933483 1 0.0
-2.463598 -0.60054 1 0.0
-0.890237 -0.890237 1 0.0
-1.280017 -1.280017 1 0.0
-1.267858 -0.798214 1 0.0
-1.648675 -1.215838 1 0.0
-3.350699 -1.933151 1 0.0
-2.148666 -1.278051 1 0.0
-2.868491 -1.008425 1 0.0
-5.678852 -5.678852 1 0.0
-2.19407 -1.00408 1 0.0
-0.823639 -0.774311 1 0.0
-2.166739 -1.283646 1 0.0
-2.009717 -2.009717 1 0.0
-1.485645 -0.826795 1 0.0
-1.830909 -0.267387 1 0.0
-1.279909 -0.978496 1 0.0
-2.659849 -1.230597 1 0.0
-1.661842 -0.953811 1 0.0
-0.325764 -0.325764 1 0.0
-1.377901 -0.830748 1 0.0
-1.431439 -0.814823 1 0.0
-5.543015 -5.543015 1 0.0
-1.082006 -1.082006 1 0.0
-2.216605 -2.216605 1 0.0
-4.545575 -4.545575 1 0.0
-4.16105 -4.16105 1 0.0
-2.648384 -1.334802 1 0.0
-0.582389 -0.582389 1 0.0
-3.227959 -1.579492 1 0.0
-7.767003 -0.871508 1 0.0
-0.87638 -0.87638 1 0.0
-1.580373 -0.787049 1 0.0
-2.14378 -0.878976 1 0.0
-2.667215 -2.667215 1 0.0
-1.596048 -1.596048 1 0.0
-0.841558 -0.841558 1 0.0
-0.772752 -0.772752 1 0.0
-2.63702 -2.63702 1 0.0
-1.028688 -1.028688 1 0.0
-2.488527 -0.978496 1 0.0
-5.233426 -5.233426 1 0.0
-1.715962 -1.715962 1 0.0
-4.18147 -4.18147 1 0.0
-5.410201 -1.624137 1 0.0
-4.059358 -1.471803 1 0.0
-9.13242 -1.151093 1 0.0
-2.278308 -1.299663 1 0.0
-0.833494 -0.833494 1 0.0
-4.979723 -4.979723 1 0.0
-7.099109 -7.099109 1 0.0
-2.386937 -2.386937 1 0.0
-2.271161 -0.979986 1 0.0
-20.372581 -1.775414 1 0.0
-1.42701 -0.458105 1 0.0
-7.35474 -7.35474 1 0.0
-5.156141 -5.156141 1 0.0
-7.405972 -0.87123 1 0.0
-2.276549 -2.276549 1 0.0
-0.924325 -0.924325 1 0.0
-2.136449 -2.136449 1 0.0
-1.381041 -1.381041 1 0.0
-7.369656 -7.369656 1 0.0
-9.710182 -9.710182 1 0.0
-3.129862 -1.266991 1 0.0
-2.508496 -2.508496 1 0.0
-3.405174 -3.405174 1 0.0
-1.913169 -1.377216 1 0.0
-1.137539 -0.425898 1 0.0
-1.7731 -1.7731 1 0.0
-0.567548 -0.567548 1 0.0
-2.399145 -2.399145 1 0.0
-2.892951 -2.892951 1 0.0
-1.205473 -1.205473 1 0.0
-8.057837 -8.057837 1 0.0
-0.60341 -0.60341 1 0.0
-7.638882 -7.638882 1 0.0
-2.459147 -2.459147 1 0.0
-6.113457 -6.113457 1 0.0
-6.028052 -6.028052 1 0.0
-7.18432 -7.18432 1 0.0
-8.843185 -2.055054 1 0.0
-7.04976 -7.04976 1 0.0
-17.527666 -17.527666 1 0.0
-2.490729 -2.490729 1 0.0
-4.877809 -1.475191 1 0.0
-2.139941 -2.139941 1 0.0
-7.6163 -7.6163 1 0.0
-8.07935 -8.07935 1 0.0
-1.490477 -1.490477 1 0.0
-1.897506 -0.643189 1 0.0
-2.332463 -2.332463 1 0.0
-3.946511 -3.946511 1 0.0
-1.562338 -0.453923 1 0.0
-2.927 -1.824077 1 0.0
-0.39247 -0.39247 1 0.0
-1.436684 -0.994751 1 0.0
-1.26455 -1.26455 1 0.0
-1.119937 -1.119937 1 0.0
-1.118899 -1.118899 1 0.0
-1.809573 -0.846973 1 0.0
-1.344061 -0.878304 1 0.0
-1.411815 -1.411815 1 0.0
-0.367205 -0.367205 1 0.0
-0.148651 -0.148651 1 0.0
-1.875493 -0.998571 1 0.0
-0.897875 -0.897875 1 0.0
-2.308652 -1.000085 1 0.0
-0.726927 -0.65226 1 0.0
-2.677913 -1.22796 1 0.0
-1.259055 -1.234474 1 0.0
-7.582337 -7.582337 1 0.0
-1.428114 -0.737878 1 0.0
-6.651976 -0.886166 1 0.0
-4.360714 -4.360714 1 0.0
-1.834284 -1.834284 1 0.0
-2.410369 -2.410369 1 0.0
-1.296084 -1.296084 1 0.0
-8.712515 -8.712515 1 0.0
-6.709519 -4.809888 1 0.0
-1.33689 -0.780839 1 0.0
-5.843421 -1.190845 1 0.0
-0.787598 -0.787598 1 0.0
-5.035692 -5.035692 1 0.0
-3.568444 -3.568444 1 0.0
-4.767429 -4.767429 1 0.0
-1.739142 -1.739142 1 0.0
-4.032999 -1.492374 1 0.0
-3.933017 -1.237029 1 0.0
-1.746923 -1.746923 1 0.0
-2.809084 -0.58025 1 0.0
-2.119595 -2.119595 1 0.0
-3.36735 -0.704305 1 0.0
-3.943771 -1.65393 1 0.0
-0.808955 -0.808955 1 0.0
-1.785494 -1.785494 1 0.0
-4.224762 -0.783798 1 0.0
-3.436263 -0.882811 1 0.0
-4.23167 -0.832175 1 0.0
-46.796235 -2.107989 1 0.0
-1.654052 -0.942102 1 0.0
-4.125864 -4.125864 1 0.0
-2.169434 -0.936652 1 0.0
-1.046426 -1.046426 1 0.0
-1.486592 -1.036906 1 0.0
-10.336493 -10.336493 1 0.0
-3.78328 -0.998387 1 0.0
-2.744293 -2.744293 1 0.0
-5.325151 -5.325151 1 0.0
-1.198465 -0.993725 1 0.0
-5.779316 -5.779316 1 0.0
-0.87754 -0.87754 1 0.0
-7.855988 -2.142903 1 0.0
-0.482533 -0.482533 1 0.0
-0.883532 -0.718528 1 0.0
-3.805996 -3.805996 1 0.0
-1.770449 -1.770449 1 0.0
-3.79344 -0.878415 1 0.0
-1.653696 -1.653696 1 0.0
-22.845583 -2.994271 1 0.0
-9.219469 -1.494159 1 0.0
-1.795395 -1.489576 1 0.0
-7.473134 -2.899665 1 0.0
-1.304321 -0.83008 1 0.0
-0.950082 -0.950082 1 0.0
-1.287373 -1.026963 1 0.0
-2.731646 -2.731646 1 0.0
-1.229226 -1.229226 1 0.0
-2.129437 -0.68591 1 0.0
-3.572834 -3.572834 1 0.0
-0.958364 -0.958364 1 0.0
-2.428555 -2.428555 1 0.0
-3.342366 -1.668626 1 0.0
-4.797663 -2.150308 1 0.0
-6.385731 -6.385731 1 0.0
-10.382838 -1.619028 1 0.0
-4.779011 -2.054463 1 0.0
-1.074865 -0.720124 1 0.0
-5.246837 -5.246837 1 0.0
-4.264602 -1.740814 1 0.0
-2.772372 -2.772372 1 0.0
-1.01341 -1.01341 1 0.0
-2.806656 -2.806656 1 0.0
-5.424259 -5.424259 1 0.0
-4.280919 -4.280919 1 0.0
-1.109367 -1.109367 1 0.0
-3.280324 -0.873182 1 0.0
-4.857037 -4.857037 1 0.0
-4.794881 -4.794881 1 0.0
-11.302161 -11.302161 1 0.0
-3.624932 -3.624932 1 0.0
-3.017019 -0.892443 1 0.0
-9.665021 -0.92162 1 0.0
-8.360316 -8.360316 1 0.0
-9.914407 -1.026136 1 0.0
-7.635448 -7.635448 1 0.0
-6.577013 -6.577013 1 0.0
-6.676052 -6.676052 1 0.0
-11.253108 -11.253108 1 0.0
-10.011913 -10.011913 1 0.0
-7.39617 -2.668674 1 0.0
-1.418126 -1.418126 1 0.0
-3.407676 -1.637763 1 0.0
-1.07684 -1.07684 1 0.0
-1.515481 -0.638342 1 0.0
-0.772626 -0.772626 1 0.0
-4.897719 -4.897719 1 0.0
-4.558503 -4.039148 1 0.0
-1.411255 -1.411255 1 0.0
-0.722451 -0.722451 1 0.0
-2.765023 -2.566999 1 0.0
-3.280754 -1.425142 1 0.0
-4.597055 -3.491799 1 0.0
-0.952716 -0.952716 1 0.0
-0.728302 -0.728302 1 0.0
-2.004178 -2.004178 1 0.0
-2.610531 -2.610531 1 0.0
-1.588801 -1.165201 1 0.0
-0.364561 -0.146536 1 0.0
-1.581218 -1.183943 1 0.0
-1.151831 -0.924907 1 0.0
-13.944689 -2.482249 1 0.0
-1.872143 -1.211506 1 0.0
-0.886435 -0.432408 1 0.0
-1.096325 -1.059897 1 0.0
-1.014388 -1.014388 1 0.0
-0.407851 -0.407851 1 0.0
-1.166785 -0.98969 1 0.0
-0.720259 -0.720259 1 0.0
-0.389754 -0.389754 1 0.0
-1.135655 -1.135655 1 0.0
-2.735225 -1.129461 1 0.0
-0.302493 -0.302493 1 0.0
-1.136242 -1.002442 1 0.0
-0.193994 -0.193994 1 0.0
-1.060653 -1.060653 1 0.0
-0.887066 -0.799383 1 0.0
-1.593704 -1.593704 1 0.0
-6.99381 -2.240781 1 0.0
-3.394458 -1.603504 1 0.0
-1.361298 -1.361298 1 0.0
-1.764481 -1.764481 1 0.0
-0.802806 -0.802806 1 0.0
-1.487001 -1.487001 1 0.0
-0.820272 -0.261106 1 0.0
-0.71228 -0.71228 1 0.0
-0.389811 -0.389811 1 0.0
-1.641168 -1.641168 1 0.0
-1.19367 -0.51665 1 0.0
-1.328091 -1.328091 1 0.0
-2.500231 -1.380225 1 0.0
-1.790806 -1.790806 1 0.0
-1.733246 -1.585531 1 0.0
-1.503696 -0.425037 1 0.0
-1.249823 -1.249823 1 0.0
-1.642963 -1.642963 1 0.0
-3.141039 -3.141039 1 0.0
-3.011658 -3.011658 1 0.0
-0.698683 -0.698683 1 0.0
-0.404656 -0.149077 1 0.0
-1.72323 -1.359992 1 0.0
-0.39521 -0.39521 1 0.0
-1.884918 -1.884918 1 0.0
-1.373611 -1.373611 1 0.0
-0.930374 -0.930374 1 0.0
-4.060231 -4.060231 1 0.0
-1.021238 -1.021238 1 0.0
-0.534699 -0.534699 1 0.0
-2.780384 -2.780384 1 0.0
-3.319698 -3.136179 1 0.0
-4.508171 -0.835492 1 0.0
-1.261371 -0.298145 1 0.0
-4.755046 -4.755046 1 0.0
-1.973632 -1.973632 1 0.0
-5.307315 -1.396337 1 0.0
-1.22715 -1.22715 1 0.0
-5.817478 -5.817478 1 0.0
-0.35914 -0.145947 1 0.0
-19.95919 -2.337136 1 0.0
-11.146707 -1.35984 1 0.0
-1.831388 -1.831388 1 0.0
-1.75547 -1.75547 1 0.0
-1.399871 -0.295657 1 0.0
-4.637025 -1.578133 1 0.0
-2.515316 -0.916946 1 0.0
-25.670851 -1.500864 1 0.0
-0.302469 -0.302469 1 0.0
-1.167055 -0.814627 1 0.0
-0.836951 -0.836951 1 0.0
-1.789872 -1.627007 1 0.0
-0.783712 -0.697158 1 0.0
-1.534469 -1.030963 1 0.0
-2.585054 -2.585054 1 0.0
-1.044341 -0.872081 1 0.0
-1.307746 -1.307746 1 0.0
-0.443608 -0.443608 1 0.0
-0.957927 -0.957927 1 0.0
-0.281149 -0.281149 1 0.0
-1.865141 -0.753752 1 0.0
-4.21094 -1.34605 1 0.0
-1.563035 -1.162214 1 0.0
-0.761555 -0.761555 1 0.0
-0.641302 -0.641302 1 0.0
-3.321446 -0.853252 1 0.0
-2.246051 -2.246051 1 0.0
-3.694555 -1.843831 1 0.0
-3.322919 -3.322919 1 0.0
-4.662475 -1.208894 1 0.0
-4.436838 -1.330854 1 0.0
-4.611721 -1.724652 1 0.0
-4.259733 -4.259733 1 0.0
-1.974895 -1.974895 1 0.0
-3.308955 -3.308955 1 0.0
-1.108479 -1.108479 1 0.0
-0.318607 -0.318607 1 0.0
-9.316346 -9.316346 1 0.0
-2.135675 -2.135675 1 0.0
-1.260587 -1.260587 1 0.0
-4.834527 -0.850915 1 0.0
-2.014209 -2.014209 1 0.0
-2.878699 -0.889065 1 0.0
-10.338974 -2.253191 1 0.0
-2.861306 -2.861306 1 0.0
-8.58338 -8.58338 1 0.0
-1.956248 -0.427159 1 0.0
-0.770322 -0.721724 1 0.0
-8.445731 -8.445731 1 0.0
-3.345512 -1.503524 1 0.0
-3.110119 -3.110119 1 0.0
-2.186046 -1.236428 1 0.0
-3.043813 -3.043813 1 0.0
-5.565437 -2.020082 1 0.0
-4.694184 -0.955151 1 0.0
-2.892236 -0.956382 1 0.0
-3.274346 -3.274346 1 0.0
-4.704395 -4.704395 1 0.0
-9.850854 -9.850854 1 0.0
-0.914073 -0.914073 1 0.0
-5.811067 -5.811067 1 0.0
-6.767474 -6.767474 1 0.0
-1.327053 -0.885597 1 0.0
-5.900453 -5.900453 1 0.0
-9.505069 -9.505069 1 0.0
-11.321697 -11.321697 1 0.0
-4.759398 -4.759398 1 0.0
-6.03915 -1.319811 1 0.0
-13.953905 -1.836551 1 0.0
-12.51514 -0.929495 1 0.0
-1.081104 -1.081104 1 0.0
-7.257632 -7.257632 1 0.0
-8.055631 -8.055631 1 0.0
-0.823552 -0.823552 1 0.0
-1.188467 -1.188467 1 0.0
-1.435223 -1.126608 1 0.0
-1.089272 -1.089272 1 0.0
-0.343203 -0.343203 1 0.0
-2.235406 -0.706518 1 0.0
-1.329382 -1.329382 1 0.0
-5.04862 -5.04862 1 0.0
-2.361332 -1.807275 1 0.0
-6.786468 -1.229593 1 0.0
-3.62834 -3.62834 1 0.0
-0.638967 -0.638967 1 0.0
-1.256654 -0.839665 1 0.0
-1.035499 -1.035499 1 0.0
-0.789708 -0.789708 1 0.0
-1.555743 -1.179564 1 0.0
-0.632451 -0.632451 1 0.0
-0.860359 -0.860359 1 0.0
-3.656171 -0.873311 1 0.0
-3.262585 -3.262585 1 0.0
-2.639886 -2.639886 1 0.0
-0.7348 -0.7348 1 0.0
-0.936686 -0.936686 1 0.0
-7.56292 -1.191279 1 0.0
-2.56154 -0.834932 1 0.0
-0.579581 -0.579581 1 0.0
-3.142828 -3.142828 1 0.0
-0.767792 -0.767792 1 0.0
-0.340301 -0.340301 1 0.0
-3.233846 -0.404903 1 0.0
-1.451087 -0.302659 1 0.0
-2.456196 -2.456196 1 0.0
-0.944979 -0.721039 1 0.0
-5.38662 -5.38662 1 0.0
-1.094407 -1.041888 1 0.0
-2.498042 -1.28972 1 0.0
-8.27283 -8.27283 1 0.0
-3.0306 -3.0306 1 0.0
-3.87194 -0.693513 1 0.0
-1.399914 -1.399914 1 0.0
-9.774574 -9.774574 1 0.0
-14.433307 -1.727501 1 0.0
-4.446353 -4.446353 1 0.0
-1.272459 -1.272459 1 0.0
-4.065669 -4.065669 1 0.0
-2.83659 -0.752774 1 0.0
-7.150245 -7.150245 1 0.0
-2.07169 -2.07169 1 0.0
-1.953423 -1.953423 1 0.0
-4.277705 -1.47469 1 0.0
-0.937087 -0.700367 1 0.0
-2.414472 -1.418405 1 0.0
-1.163878 -1.163878 1 0.0
-1.236044 -0.720055 1 0.0
-0.824709 -0.824709 1 0.0
-0.524473 -0.524473 1 0.0
-7.199856 -1.030783 1 0.0
-2.114463 -2.114463 1 0.0
-3.038872 -3.038872 1 0.0
-1.993069 -0.964413 1 0.0
-3.882542 -1.108464 1 0.0
-0.712017 -0.712017 1 0.0
-7.889858 -0.965655 1 0.0
-1.575431 -1.575431 1 0.0
-0.28745 -0.28745 1 0.0
-1.550087 -1.550087 1 0.0
-2.326583 -0.891892 1 0.0
-2.002922 -2.002922 1 0.0
-7.006902 -7.006902 1 0.0
-0.354214 -0.354214 1 0.0
-0.453709 -0.453709 1 0.0
-1.988444 -0.746815 1 0.0
-1.771488 -1.690199 1 0.0
-4.405672 -4.405672 1 0.0
-4.893926 -1.238208 1 0.0
-1.046762 -1.046762 1 0.0
-0.133781 -0.133781 1 0.0
-2.545723 -0.662869 1 0.0
-3.067898 -2.648984 1 0.0
-0.699555 -0.699555 1 0.0
-2.942499 -1.080955 1 0.0
-1.57345 -1.139666 1 0.0
-0.268065 -0.268065 1 0.0
-0.417799 -0.417799 1 0.0
-2.049935 -1.270814 1 0.0
-1.657915 -1.657915 1 0.0
-2.690382 -0.788969 1 0.0
-2.790517 -0.530408 1 0.0
-0.340713 -0.340713 1 0.0
-0.876967 -0.754106 1 0.0
-0.975665 -0.975665 1 0.0
-3.774399 -3.774399 1 0.0
-0.559591 -0.559591 1 0.0
-1.203596 -0.456522 1 0.0
-0.68568 -0.68568 1 0.0
-5.208681 -5.208681 1 0.0
-5.693605 -1.566207 1 0.0
-4.547552 -1.68042 1 0.0
-0.721018 -0.721018 1 0.0
-1.734518 -1.734518 1 0.0
-7.610752 -7.610752 1 0.0
-2.666173 -0.982778 1 0.0
-1.783228 -1.783228 1 0.0
-2.650585 -0.510677 1 0.0
-5.39328 -5.39328 1 0.0
-0.533206 -0.533206 1 0.0
-0.962019 -0.962019 1 0.0
-1.433662 -0.93832 1 0.0
-2.616805 -2.616805 1 0.0
-1.136681 -0.682276 1 0.0
-1.703109 -0.540182 1 0.0
-2.585545 -2.585545 1 0.0
-1.571803 -1.024583 1 0.0
-3.363775 -1.237979 1 0.0
-5.030774 -0.507193 1 0.0
-2.635203 -0.682625 1 0.0
-0.823552 -0.823552 1 0.0
-1.178119 -0.593253 1 0.0
-8.313494 -1.131409 1 0.0
-0.68568 -0.68568 1 0.0
-2.906752 -2.906752 1 0.0
-2.052295 -0.697892 1 0.0
-1.486216 -1.486216 1 0.0
-4.865226 -4.865226 1 0.0
-4.405672 -4.405672 1 0.0
-1.783084 -1.030746 1 0.0
-4.325184 -1.244065 1 0.0
-6.477257 -6.477257 1 0.0
-3.533632 -3.533632 1 0.0
-5.299838 -5.299838 1 0.0
-7.504482 -0.884643 1 0.0
-6.354684 -6.354684 1 0.0
-2.046542 -1.095801 1 0.0
-1.443228 -0.93846 1 0.0
-10.402107 -10.402107 1 0.0
-1.517832 -0.378949 1 0.0
-0.278851 -0.278851 1 0.0
-2.151946 -2.151946 1 0.0
-1.505505 -1.505505 1 0.0
-1.809974 -1.809974 1 0.0
-3.398095 -3.398095 1 0.0
-4.888809 -1.472839 1 0.0
-3.93204 -1.464766 1 0.0
-2.678135 -2.678135 1 0.0
-2.099151 -0.769103 1 0.0
-4.239509 -0.762848 1 0.0
-2.379633 -2.379633 1 0.0
-2.740715 -2.740715 1 0.0
-1.279047 -1.279047 1 0.0
-3.304182 -1.255876 1 0.0
-1.75724 -1.75724 1 0.0
-6.402733 -6.402733 1 0.0
-4.601533 -4.601533 1 0.0
-1.492073 -1.492073 1 0.0
-4.094175 -4.094175 1 0.0
-4.12095 -1.327184 1 0.0
-3.353065 -0.830276 1 0.0
-15.591747 -1.286819 1 0.0
-7.463857 -7.463857 1 0.0
-9.528228 -9.528228 1 0.0
-10.301328 -10.301328 1 0.0
-4.060145 -4.060145 1 0.0
-1.496721 -1.496721 1 0.0
-7.541875 -1.84763 1 0.0
-3.211999 -3.211999 1 0.0
-2.925447 -1.336146 1 0.0
-6.074408 -3.377174 1 0.0
-4.904034 -1.026123 1 0.0
-2.770346 -0.755659 1 0.0
-9.33502 -9.33502 1 0.0
-2.733791 -0.502006 1 0.0
-4.759771 -4.759771 1 0.0
-6.918525 -6.918525 1 0.0
-2.657083 -1.024682 1 0.0
-7.738187 -7.738187 1 0.0
-5.463323 -5.463323 1 0.0
-2.884965 -1.226568 1 0.0
-13.06933 -0.986347 1 0.0
-6.217117 -6.217117 1 0.0
-5.848658 -5.848658 1 0.0
-1.704217 -0.47528 1 0.0
-2.355137 -0.741888 1 0.0
-9.265865 -2.475452 1 0.0
-1.31665 -0.729076 1 0.0
-0.528349 -0.528349 1 0.0
-2.410879 -1.144896 1 0.0
-1.716732 -0.915209 1 0.0
-1.116349 -0.684306 1 0.0
-0.087868 -0.087868 1 0.0
-1.174632 -0.562826 1 0.0
-3.033163 -3.033163 1 0.0
-9.774638 -2.629249 1 0.0
-1.032164 -0.635992 1 0.0
-1.664549 -0.306703 1 0.0
-3.199534 -0.792253 1 0.0
-1.160172 -0.729694 1 0.0
-5.304098 -1.302663 1 0.0
-2.142199 -2.142199 1 0.0
-1.043822 -0.451677 1 0.0
-2.883362 -2.883362 1 0.0
-1.355718 -0.891448 1 0.0
-1.244094 -0.897113 1 0.0
-3.440469 -1.194945 1 0.0
-3.57073 -0.715083 1 0.0
-0.303945 -0.303945 1 0.0
-2.948086 -0.722636 1 0.0
-2.321456 -1.796786 1 0.0
-4.832506 -1.427291 1 0.0
-1.1118 -1.1118 1 0.0
-1.200018 -1.200018 1 0.0
-2.99187 -2.99187 1 0.0
-1.486387 -0.71269 1 0.0
-2.732972 -2.732972 1 0.0
-0.644776 -0.644776 1 0.0
-0.939035 -0.307652 1 0.0
-9.795423 -0.766596 1 0.0
-1.233886 -0.669551 1 0.0
-0.808294 -0.711558 1 0.0
-2.101077 -1.21389 1 0.0
-2.137767 -1.081807 1 0.0
-3.408453 -1.380897 1 0.0
-0.832184 -0.727696 1 0.0
-4.363204 -1.444433 1 0.0
-1.569333 -1.569333 1 0.0
-0.92183 -0.92183 1 0.0
-4.598542 -0.898656 1 0.0
-1.920552 -1.920552 1 0.0
-1.792909 -1.122032 1 0.0
-1.539442 -1.539442 1 0.0
-3.864977 -1.615443 1 0.0
-2.692368 -2.692368 1 0.0
-2.859046 -2.859046 1 0.0
-5.949922 -0.977636 1 0.0
-3.490267 -3.490267 1 0.0
-0.833759 -0.833759 1 0.0
-0.759638 -0.759638 1 0.0
-2.03537 -2.03537 1 0.0
-2.883362 -2.883362 1 0.0
-1.746579 -1.666463 1 0.0
-4.830327 -4.830327 1 0.0
-8.547244 -3.026474 1 0.0
-3.056319 -1.479917 1 0.0
-3.171706 -1.055523 1 0.0
-2.859046 -2.859046 1 0.0
-2.993052 -2.993052 1 0.0
-6.483894 -0.808194 1 0.0
-1.812557 -1.812557 1 0.0
-3.545412 -3.545412 1 0.0
-0.809108 -0.809108 1 0.0
-1.537872 -0.707661 1 0.0
-6.093133 -1.610181 1 0.0
-4.59764 -4.59764 1 0.0
-1.931304 -1.795202 1 0.0
-0.861359 -0.700995 1 0.0
-4.938396 -0.951727 1 0.0
-2.521406 -2.521406 1 0.0
-1.059803 -1.059803 1 0.0
-2.864218 -0.959882 1 0.0
-3.422719 -0.913868 1 0.0
-2.876212 -2.876212 1 0.0
-2.102721 -1.142741 1 0.0
-0.338286 -0.308743 1 0.0
-4.09387 -4.09387 1 0.0
-2.424396 -2.424396 1 0.0
-4.364936 -0.941459 1 0.0
-0.951475 -0.951475 1 0.0
-1.188467 -1.188467 1 0.0
-2.657278 -2.657278 1 0.0
-3.084415 -3.084415 1 0.0
-1.522276 -0.618589 1 0.0
-2.917817 -2.917817 1 0.0
-2.424789 -1.464637 1 0.0
-3.963228 -3.963228 1 0.0
-3.287747 -1.269023 1 0.0
-1.598375 -1.04163 1 0.0
-2.782565 -2.782565 1 0.0
-1.520537 -0.530605 1 0.0
-3.279836 -3.279836 1 0.0
-2.692467 -2.692467 1 0.0
-2.953531 -2.953531 1 0.0
-8.560363 -1.808907 1 0.0
-5.376444 -5.376444 1 0.0
-3.436164 -3.436164 1 0.0
-4.814046 -4.814046 1 0.0
-7.989544 -1.354748 1 0.0
-3.35927 -1.882286 1 0.0
-2.742718 -1.052947 1 0.0
-1.176832 -1.176832 1 0.0
-11.330371 -0.983172 1 0.0
-0.170702 -0.170702 1 0.0
-9.048881 -9.048881 1 0.0
-10.805562 -2.208785 1 0.0
-20.144459 -20.144459 1 0.0
-33.108896 -1.050138 1 0.0
-6.477908 -6.477908 1 0.0
-5.030052 -5.030052 1 0.0
-7.920907 -4.096112 1 0.0
-4.999861 -4.999861 1 0.0
-4.004855 -4.004855 1 0.0
-5.434781 -5.434781 1 0.0
-4.876013 -1.399356 1 0.0
-5.520552 -5.520552 1 0.0
-5.594972 -5.594972 1 0.0
-5.535317 -5.535317 1 0.0
-4.688453 -0.852148 1 0.0
-7.443801 -7.443801 1 0.0
-9.087526 -9.087526 1 0.0
-7.324126 -7.324126 1 0.0
-2.182728 -0.928825 1 0.0
-13.051535 -13.051535 1 0.0
-3.78602 -2.602456 1 0.0
-3.961694 -1.534643 1 0.0
-1.678648 -1.212677 1 0.0
-1.496475 -1.496475 1 0.0
-1.392235 -1.296842 1 0.0
-0.964573 -0.717458 1 0.0
-0.669948 -0.61545 1 0.0
-1.223626 -0.963796 1 0.0
-1.528953 -0.96679 1 0.0
-0.719076 -0.719076 1 0.0
-0.629328 -0.629328 1 0.0
-1.511529 -1.511529 1 0.0
-1.382376 -1.382376 1 0.0
-2.165712 -2.165712 1 0.0
-1.791353 -1.142113 1 0.0
-0.184083 -0.184083 1 0.0
-1.901388 -0.987794 1 0.0
-1.908245 -1.908245 1 0.0
-2.381776 -1.04968 1 0.0
-4.852828 -1.70048 1 0.0
-3.281187 -3.281187 1 0.0
-0.513384 -0.513384 1 0.0
-6.113098 -2.103129 1 0.0
-3.05864 -2.041296 1 0.0
-0.703466 -0.703466 1 0.0
-1.541292 -0.653326 1 0.0
-0.699632 -0.699632 1 0.0
-3.116875 -3.116875 1 0.0
-0.842281 -0.842281 1 0.0
-1.597634 -0.896748 1 0.0
-2.743391 -1.548936 1 0.0
-1.1983 -1.1983 1 0.0
-7.147919 -2.079595 1 0.0
-2.641744 -1.046793 1 0.0
-1.808235 -0.80777 1 0.0
-1.590836 -1.203495 1 0.0
-1.163349 -0.813983 1 0.0
-1.715347 -0.987235 1 0.0
-1.541899 -1.355274 1 0.0
-2.185054 -2.185054 1 0.0
-6.082113 -2.506224 1 0.0
-0.741993 -0.741993 1 0.0
-4.032544 -1.659209 1 0.0
-1.00423 -0.841375 1 0.0
-2.780509 -0.597889 1 0.0
-1.53879 -1.53879 1 0.0
-1.689931 -0.904346 1 0.0
-2.545236 -1.353421 1 0.0
-4.860276 -4.860276 1 0.0
-3.148202 -1.155436 1 0.0
-2.567319 -2.567319 1 0.0
-4.762286 -1.649952 1 0.0
-1.269986 -0.773176 1 0.0
-1.689931 -1.689931 1 0.0
-6.870094 -6.870094 1 0.0
-3.672437 -3.672437 1 0.0
-0.502603 -0.502603 1 0.0
-3.598743 -2.207015 1 0.0
-0.210967 -0.210967 1 0.0
-4.154684 -1.046746 1 0.0
-1.060346 -1.060346 1 0.0
-1.403059 -1.403059 1 0.0
-0.155305 -0.155305 1 0.0
-3.318738 -3.318738 1 0.0
-1.407285 -1.407285 1 0.0
-1.2419 -1.2419 1 0.0
-2.088565 -2.088565 1 0.0
-0.846753 -0.846753 1 0.0
-1.123774 -1.123774 1 0.0
-3.837163 -3.837163 1 0.0
-2.37242 -2.37242 1 0.0
-2.46719 -2.46719 1 0.0
-3.318738 -3.318738 1 0.0
-1.775829 -1.775829 1 0.0
-2.064798 -2.064798 1 0.0
-0.358187 -0.358187 1 0.0
-1.999287 -1.999287 1 0.0
-9.890646 -3.21223 1 0.0
-3.156625 -3.156625 1 0.0
-1.525628 -0.531618 1 0.0
-0.377824 -0.377824 1 0.0
-0.367418 -0.367418 1 0.0
-1.130199 -0.862645 1 0.0
-1.1983 -1.1983 1 0.0
-2.858341 -2.858341 1 0.0
-3.666784 -3.666784 1 0.0
-1.013226 -0.775081 1 0.0
-7.297826 -2.248769 1 0.0
-0.812556 -0.812556 1 0.0
-0.488225 -0.488225 1 0.0
-5.561766 -5.561766 1 0.0
-4.211975 -4.211975 1 0.0
-2.316842 -2.316842 1 0.0
-2.548838 -2.548838 1 0.0
-2.858341 -1.014178 1 0.0
-2.964032 -2.964032 1 0.0
-2.67471 -1.134495 1 0.0
-1.024812 -0.891711 1 0.0
-1.336757 -1.336757 1 0.0
-0.580971 -0.580971 1 0.0
-4.471586 -1.631187 1 0.0
-2.088565 -2.088565 1 0.0
-5.438088 -5.438088 1 0.0
-7.256261 -7.256261 1 0.0
-4.574763 -4.574763 1 0.0
-4.07118 -1.236471 1 0.0
-7.984425 -7.984425 1 0.0
-3.885655 -3.885655 1 0.0
-1.874561 -1.874561 1 0.0
-6.07778 -2.577158 1 0.0
-1.038443 -1.038443 1 0.0
-2.287264 -2.287264 1 0.0
-4.07118 -4.07118 1 0.0
-2.672674 -1.014635 1 0.0
-3.322589 -3.322589 1 0.0
-8.551652 -1.705012 1 0.0
-5.689583 -5.689583 1 0.0
-5.561766 -5.561766 1 0.0
-6.246903 -6.246903 1 0.0
-4.356459 -1.705672 1 0.0
-5.972181 -1.494608 1 0.0
-3.799967 -3.799967 1 0.0
-1.212808 -1.212808 1 0.0
-1.989183 -1.144045 1 0.0
-0.092925 -0.092925 1 0.0
-12.119427 -12.119427 1 0.0
-9.394968 -9.394968 1 0.0
-3.137273 -3.137273 1 0.0
-4.641259 -4.641259 1 0.0
-3.258818 -3.258818 1 0.0
-7.112626 -7.112626 1 0.0
-8.793659 -8.793659 1 0.0
-7.634954 -7.634954 1 0.0
-2.445981 -0.63945 1 0.0
-5.341064 -5.341064 1 0.0
-22.61752 -3.194242 1 0.0
-2.970872 -0.872712 1 0.0
-1.439156 -0.788627 1 0.0
-2.775468 -1.155112 1 0.0
-2.200328 -2.200328 1 0.0
-3.147941 -0.757823 1 0.0
-6.507938 -0.81193 1 0.0
-1.389785 -1.313103 1 0.0
-0.619435 -0.450506 1 0.0
-1.087439 -0.700642 1 0.0
-1.404118 -1.028956 1 0.0
-5.658796 -2.159859 1 0.0
-3.316727 -0.947506 1 0.0
-4.301709 -0.961306 1 0.0
-6.803437 -0.973796 1 0.0
-1.398807 -0.710008 1 0.0
-6.703132 -0.76938 1 0.0
-3.329997 -3.329997 1 0.0
-0.762364 -0.762364 1 0.0
-2.393257 -0.914697 1 0.0
-0.111766 -0.111766 1 0.0
-3.490653 -0.851553 1 0.0
-4.08129 -4.08129 1 0.0
-0.99441 -0.99441 1 0.0
-1.674609 -1.022519 1 0.0
-2.109739 -0.738443 1 0.0
-5.953441 -5.953441 1 0.0
-4.419369 -4.419369 1 0.0
-1.149493 -1.149493 1 0.0
-0.190963 -0.190963 1 0.0
-2.926825 -1.171714 1 0.0
-0.887766 -0.887766 1 0.0
-3.048746 -2.702949 1 0.0
-1.047851 -1.047851 1 0.0
-0.699529 -0.699529 1 0.0
-1.736767 -1.017262 1 0.0
-2.299116 -2.299116 1 0.0
-0.749125 -0.749125 1 0.0
-1.143198 -1.143198 1 0.0
-1.204434 -1.204434 1 0.0
-3.196625 -3.196625 1 0.0
-3.069574 -3.069574 1 0.0
-2.652961 -2.652961 1 0.0
-11.272071 -2.492273 1 0.0
-1.816711 -0.810504 1 0.0
-1.192603 -0.70666 1 0.0
-0.977191 -0.977191 1 0.0
-7.361239 -2.040122 1 0.0
-2.417309 -0.727829 1 0.0
-7.533592 -3.320861 1 0.0
-6.005493 -6.005493 1 0.0
-1.402581 -1.065216 1 0.0
-3.484276 -3.484276 1 0.0
-0.810161 -0.720871 1 0.0
-1.222441 -0.778249 1 0.0
-10.401394 -1.185675 1 0.0
-2.913581 -1.021225 1 0.0
-21.939229 -0.977344 1 0.0
-0.206561 -0.206561 1 0.0
-2.655938 -0.926142 1 0.0
-2.814274 -0.901346 1 0.0
-4.769036 -1.386187 1 0.0
-0.848113 -0.443371 1 0.0
-7.087576 -1.194844 1 0.0
-7.208922 -7.208922 1 0.0
-2.750687 -2.750687 1 0.0
-5.027063 -0.926924 1 0.0
-0.330958 -0.330958 1 0.0
-4.398505 -1.097661 1 0.0
-2.575355 -0.839139 1 0.0
-13.645868 -1.031765 1 0.0
-0.729654 -0.729654 1 0.0
-1.313775 -1.313775 1 0.0
-0.574895 -0.574895 1 0.0
-11.075546 -5.126543 1 0.0
-2.067698 -2.067698 1 0.0
-4.064024 -0.785164 1 0.0
-1.396142 -1.396142 1 0.0
-2.537491 -0.796142 1 0.0
-1.137933 -1.137933 1 0.0
-4.60226 -4.60226 1 0.0
-2.104455 -2.104455 1 0.0
-0.900151 -0.900151 1 0.0
-6.091021 -6.091021 1 0.0
-8.97346 -8.97346 1 0.0
-4.901787 -4.901787 1 0.0
-3.460959 -2.225622 1 0.0
-4.969784 -4.969784 1 0.0
-9.073394 -9.073394 1 0.0
-3.278844 -1.519688 1 0.0
-1.055358 -1.055358 1 0.0
-2.536767 -0.965812 1 0.0
-4.000167 -1.12121 1 0.0
-8.564474 -8.564474 1 0.0
-2.131143 -2.131143 1 0.0
-6.673589 -1.292834 1 0.0
-1.850707 -1.850707 1 0.0
-1.33575 -0.624345 1 0.0
-2.425017 -0.87836 1 0.0
-4.928198 -2.043469 1 0.0
-2.34035 -2.34035 1 0.0
-1.93973 -0.525782 1 0.0
-12.424371 -1.251227 1 0.0
-2.16489 -2.16489 1 0.0
-1.1546 -1.1546 1 0.0
-1.93973 -1.93973 1 0.0
-4.28624 -4.28624 1 0.0
-0.610622 -0.601886 1 0.0
-3.497557 -0.736581 1 0.0
-0.183818 -0.183818 1 0.0
-3.185305 -3.185305 1 0.0
-4.331524 -4.331524 1 0.0
-6.803437 -0.981283 1 0.0
-5.054475 -1.735148 1 0.0
-1.563155 -1.563155 1 0.0
-4.395976 -1.138119 1 0.0
-1.102375 -1.102375 1 0.0
-1.442854 -1.442854 1 0.0
-1.433909 -1.433909 1 0.0
-3.862985 -3.862985 1 0.0
-3.384805 -3.384805 1 0.0
-9.073394 -0.976229 1 0.0
-8.465347 -8.465347 1 0.0
-6.051951 -1.545187 1 0.0
-4.509581 -4.509581 1 0.0
-4.999861 -4.999861 1 0.0
-4.155561 -1.203975 1 0.0
-2.425277 -2.425277 1 0.0
-2.686856 -2.686856 1 0.0
-1.632919 -1.632919 1 0.0
-2.970872 -2.970872 1 0.0
-5.84758 -2.045885 1 0.0
-12.272226 -12.272226 1 0.0
-4.08129 -4.08129 1 0.0
-2.879376 -0.667127 1 0.0
-3.775693 -3.775693 1 0.0
-5.953441 -5.953441 1 0.0
-5.32988 -5.32988 1 0.0
-2.905079 -2.905079 1 0.0
-3.862985 -0.716375 1 0.0
-12.266156 -12.266156 1 0.0
-1.357499 -1.357499 1 0.0
-4.697512 -4.697512 1 0.0
-5.216555 -5.216555 1 0.0
-7.968352 -7.968352 1 0.0
-2.266179 -1.784632 1 0.0
-0.351425 -0.351425 1 0.0
-5.18186 -5.18186 1 0.0
-8.465347 -8.465347 1 0.0
-3.874094 -3.874094 1 0.0
-4.561985 -4.561985 1 0.0
-9.60708 -1.958012 1 0.0
-13.900629 -13.900629 1 0.0
-6.403302 -6.403302 1 0.0
-2.586834 -2.586834 1 0.0
-3.222231 -0.930296 1 0.0
-3.706213 -3.706213 1 0.0
-21.910021 -21.910021 1 0.0
-45.886762 -1.384912 1 0.0
-7.609538 -1.803602 1 0.0
-2.545927 -2.545927 1 0.0
-1.871374 -1.127078 1 0.0
-4.296777 -1.036006 1 0.0
-3.395139 -1.528624 1 0.0
-1.788886 -1.133962 1 0.0
-4.592454 -4.592454 1 0.0
-1.363968 -1.363968 1 0.0
-6.773659 -6.773659 1 0.0
-1.48135 -1.48135 1 0.0
-5.339716 -5.339716 1 0.0
-0.597045 -0.597045 1 0.0
-7.340931 -2.050737 1 0.0
-2.635253 -1.459534 1 0.0
-5.868665 -5.868665 1 0.0
-0.954154 -0.954154 1 0.0
-6.895846 -6.895846 1 0.0
-1.070327 -1.070327 1 0.0
-0.901308 -0.901308 1 0.0
-11.756921 -11.756921 1 0.0
-5.322677 -1.120679 1 0.0
-3.146231 -0.694564 1 0.0
-11.615226 -11.615226 1 0.0
-1.266528 -0.766832 1 0.0
-4.148798 -0.913904 1 0.0
-0.917693 -0.917693 1 0.0
-0.514518 -0.514518 1 0.0
-2.324743 -1.612378 1 0.0
-1.01539 -0.706039 1 0.0
-1.045108 -0.783219 1 0.0
-23.606788 -1.5092 1 0.0
-1.002033 -1.002033 1 0.0
-2.21615 -2.21615 1 0.0
-1.370431 -1.370431 1 0.0
-1.466036 -1.03363 1 0.0
-1.119218 -0.962229 1 0.0
-3.443734 -1.885371 1 0.0
-0.836358 -0.836358 1 0.0
-2.888751 -2.122659 1 0.0
-1.130844 -0.737141 1 0.0
-0.152784 -0.152784 1 0.0
-0.550522 -0.550522 1 0.0
-3.024566 -2.464852 1 0.0
-1.377175 -1.063588 1 0.0
-0.986901 -0.796841 1 0.0
-1.039744 -1.039744 1 0.0
-2.101962 -1.248901 1 0.0
-0.99513 -0.99513 1 0.0
-2.474981 -1.871898 1 0.0
-2.247802 -1.250292 1 0.0
-0.893238 -0.430801 1 0.0
-0.288304 -0.288304 1 0.0
-2.132324 -1.052304 1 0.0
-1.41575 -0.945631 1 0.0
-6.143949 -1.207997 1 0.0
-1.601783 -1.553095 1 0.0
-0.658779 -0.658779 1 0.0
-1.389545 -1.389545 1 0.0
-5.526723 -2.055152 1 0.0
-0.389919 -0.389919 1 0.0
-0.898959 -0.898959 1 0.0
-11.403195 -4.037003 1 0.0
-1.09354 -1.09354 1 0.0
-3.960181 -2.288991 1 0.0
-6.665689 -0.882422 1 0.0
-1.158549 -1.158549 1 0.0
-0.725883 -0.725883 1 0.0
-2.946834 -2.946834 1 0.0
-0.699844 -0.540659 1 0.0
-1.352059 -0.478837 1 0.0
-1.253838 -1.253838 1 0.0
-1.321771 -0.836422 1 0.0
-5.053952 -5.053952 1 0.0
-2.690425 -2.690425 1 0.0
-3.636084 -3.636084 1 0.0
-0.25597 -0.25597 1 0.0
-1.359638 -1.359638 1 0.0
-0.397813 -0.397813 1 0.0
-1.359638 -1.359638 1 0.0
-2.335384 -1.190991 1 0.0
-1.693783 -0.70669 1 0.0
-1.913013 -1.913013 1 0.0
-0.636255 -0.636255 1 0.0
-6.019504 -2.284244 1 0.0
-0.876906 -0.876906 1 0.0
-3.021906 -1.431672 1 0.0
-2.412476 -1.118172 1 0.0
-0.786832 -0.786832 1 0.0
-4.899874 -4.899874 1 0.0
-2.130611 -2.130611 1 0.0
-1.469943 -1.363114 1 0.0
-2.946834 -2.946834 1 0.0
-4.313052 -4.313052 1 0.0
-4.670066 -2.816322 1 0.0
-2.309734 -1.60985 1 0.0
-1.028465 -0.508806 1 0.0
-1.024187 -1.024187 1 0.0
-2.752052 -2.752052 1 0.0
-2.512743 -1.083663 1 0.0
-0.980343 -0.980343 1 0.0
-2.44607 -2.44607 1 0.0
-3.89732 -3.89732 1 0.0
-4.828938 -4.828938 1 0.0
-2.215002 -2.049842 1 0.0
-4.593846 -1.015045 1 0.0
-3.171148 -1.072226 1 0.0
-1.92761 -1.92761 1 0.0
-1.658119 -0.882332 1 0.0
-0.589212 -0.589212 1 0.0
-1.804987 -1.804987 1 0.0
-0.938314 -0.938314 1 0.0
-3.438017 -3.438017 1 0.0
-1.913013 -0.746746 1 0.0
-2.048479 -0.757809 1 0.0
-3.979951 -3.979951 1 0.0
-0.686682 -0.686682 1 0.0
-1.278192 -0.760701 1 0.0
-1.135832 -0.561124 1 0.0
-4.913823 -1.225607 1 0.0
-2.949645 -2.949645 1 0.0
-0.77773 -0.700855 1 0.0
-1.024187 -1.024187 1 0.0
-0.917955 -0.917955 1 0.0
-1.158549 -1.158549 1 0.0
-0.275597 -0.275597 1 0.0
-0.724714 -0.724714 1 0.0
-3.512104 -3.512104 1 0.0
-3.814896 -3.814896 1 0.0
-1.653987 -1.653987 1 0.0
-1.070201 -1.070201 1 0.0
-3.724157 -3.724157 1 0.0
-1.618312 -1.618312 1 0.0
-3.058696 -1.73875 1 0.0
-4.511125 -1.216783 1 0.0
-0.786832 -0.786832 1 0.0
-2.008641 -0.369799 1 0.0
-2.630851 -1.443802 1 0.0
-0.211109 -0.211109 1 0.0
-0.556023 -0.556023 1 0.0
-3.158524 -1.20426 1 0.0
-0.896608 -0.71779 1 0.0
-2.074224 -1.204565 1 0.0
-1.046816 -1.046816 1 0.0
-1.483286 -1.483286 1 0.0
-1.653987 -1.653987 1 0.0
-2.690425 -2.690425 1 0.0
-2.412476 -2.412476 1 0.0
-2.054533 -0.498291 1 0.0
-5.641193 -2.703165 1 0.0
-5.450898 -5.450898 1 0.0
-0.356161 -0.356161 1 0.0
-1.285533 -0.864389 1 0.0
-0.824999 -0.464924 1 0.0
-4.104339 -4.104339 1 0.0
-0.30226 -0.30226 1 0.0
-2.200079 -2.200079 1 0.0
-4.843582 -1.96344 1 0.0
-2.752052 -2.752052 1 0.0
-2.059042 -2.059042 1 0.0
-5.723949 -2.718507 1 0.0
-3.275199 -3.275199 1 0.0
-2.299878 -2.299878 1 0.0
-0.980343 -0.980343 1 0.0
-3.015263 -3.015263 1 0.0
-2.630354 -2.630354 1 0.0
-12.748271 -2.480598 1 0.0
-1.970404 -1.970404 1 0.0
-1.038978 -1.038978 1 0.0
-4.653007 -4.653007 1 0.0
-9.668383 -1.547063 1 0.0
-8.241416 -8.241416 1 0.0
-0.822348 -0.822348 1 0.0
-2.868406 -0.891717 1 0.0
-3.452633 -1.426812 1 0.0
-4.24431 -1.824988 1 0.0
-5.450898 -5.450898 1 0.0
-2.571788 -2.571788 1 0.0
-3.588063 -1.508878 1 0.0
-6.677654 -6.677654 1 0.0
-0.589001 -0.589001 1 0.0
-3.559644 -1.148312 1 0.0
-5.444211 -1.550531 1 0.0
-4.20702 -4.20702 1 0.0
-2.429409 -1.770677 1 0.0
-0.826948 -0.826948 1 0.0
-7.803371 -7.803371 1 0.0
-1.481678 -1.413751 1 0.0
-5.760007 -5.760007 1 0.0
-1.750956 -0.701462 1 0.0
-5.525774 -5.525774 1 0.0
-4.774278 -4.774278 1 0.0
-2.404637 -2.404637 1 0.0
-0.63308 -0.63308 1 0.0
-2.095522 -2.095522 1 0.0
-5.722728 -0.74481 1 0.0
-2.11724 -2.11724 1 0.0
-23.058643 -2.638446 1 0.0
-0.911565 -0.740715 1 0.0
-1.579641 -0.739556 1 0.0
-0.942532 -0.942532 1 0.0
-2.544112 -0.774887 1 0.0
-3.104925 -0.688697 1 0.0
-1.267753 -1.267753 1 0.0
-0.870782 -0.870782 1 0.0
-12.089455 -1.732845 1 0.0
-2.1369 -1.117051 1 0.0
-4.22192 -0.901174 1 0.0
-3.428513 -0.848556 1 0.0
-1.869414 -1.869414 1 0.0
-1.734251 -0.942241 1 0.0
-0.472413 -0.472413 1 0.0
-16.872155 -2.666343 1 0.0
-2.910998 -2.775758 1 0.0
-7.468794 -1.215234 1 0.0
-0.774544 -0.721597 1 0.0
-10.795448 -2.283392 1 0.0
-2.611562 -2.611562 1 0.0
-2.861893 -1.498471 1 0.0
-0.80219 -0.80219 1 0.0
-14.206038 -1.714926 1 0.0
-2.488807 -1.205292 1 0.0
-2.697348 -0.992166 1 0.0
-8.664426 -8.664426 1 0.0
-0.819826 -0.819826 1 0.0
-5.234539 -5.234539 1 0.0
-2.835267 -1.009162 1 0.0
-5.406072 -5.406072 1 0.0
-2.211137 -1.144374 1 0.0
-2.651388 -0.783335 1 0.0
-4.38025 -4.38025 1 0.0
-26.100304 -0.926382 1 0.0
-13.139845 -3.801024 1 0.0
-3.535444 -0.985983 1 0.0
-4.117439 -4.117439 1 0.0
-3.164502 -1.021562 1 0.0
-4.79481 -2.032307 1 0.0
-3.912557 -1.247925 1 0.0
-1.022817 -1.022817 1 0.0
-0.460102 -0.460102 1 0.0
-10.334856 -2.658429 1 0.0
-1.923431 -1.923431 1 0.0
-4.38025 -4.38025 1 0.0
-1.451009 -0.444681 1 0.0
-1.455021 -1.455021 1 0.0
-2.241703 -2.241703 1 0.0
-3.219064 -3.219064 1 0.0
-2.618073 -0.694802 1 0.0
-6.627943 -1.957602 1 0.0
-13.333975 -0.769984 1 0.0
-0.881016 -0.697225 1 0.0
-3.831422 -0.644889 1 0.0
-1.694868 -0.502629 1 0.0
-1.331581 -0.7579 1 0.0
-6.360864 -6.360864 1 0.0
-2.560034 -1.931929 1 0.0
-5.148709 -1.536027 1 0.0
-0.740047 -0.740047 1 0.0
-0.381898 -0.381898 1 0.0
-2.825553 -0.680364 1 0.0
-4.644172 -4.644172 1 0.0
-0.716237 -0.716237 1 0.0
-1.299187 -0.911207 1 0.0
-0.472413 -0.472413 1 0.0
-2.007939 -0.736894 1 0.0
-3.241677 -0.625161 1 0.0
-0.793997 -0.713161 1 0.0
-1.293316 -0.825358 1 0.0
-2.459029 -2.284162 1 0.0
-9.271702 -1.518133 1 0.0
-1.050423 -0.717789 1 0.0
-0.653458 -0.653458 1 0.0
-1.25128 -1.25128 1 0.0
-12.732275 -1.2939 1 0.0
-3.906014 -3.906014 1 0.0
-6.061393 -0.736111 1 0.0
-3.304763 -0.809864 1 0.0
-1.49036 -1.49036 1 0.0
-3.831422 -0.49197 1 0.0
-3.472891 -1.748638 1 0.0
-5.760715 -5.760715 1 0.0
-2.043398 -0.709759 1 0.0
-1.933529 -0.814386 1 0.0
-1.611065 -1.611065 1 0.0
-0.575373 -0.575373 1 0.0
-3.737423 -3.737423 1 0.0
-1.465573 -1.465573 1 0.0
-2.669094 -2.669094 1 0.0
-1.435633 -1.435633 1 0.0
-1.724641 -1.050023 1 0.0
-4.255688 -4.255688 1 0.0
-2.262527 -1.183034 1 0.0
-1.920144 -1.920144 1 0.0
-8.266287 -1.03322 1 0.0
-7.234907 -2.277621 1 0.0
-1.037496 -1.037496 1 0.0
-3.667674 -1.295878 1 0.0
-1.479263 -0.608985 1 0.0
-1.108176 -0.420666 1 0.0
-12.005745 -2.497208 1 0.0
-2.989245 -1.070438 1 0.0
-23.007256 -1.410548 1 0.0
-4.735541 -4.735541 1 0.0
-4.784145 -4.784145 1 0.0
-2.751509 -2.751509 1 0.0
-1.912263 -1.912263 1 0.0
-4.433392 -4.433392 1 0.0
-9.4477 -0.964757 1 0.0
-1.51885 -1.51885 1 0.0
-2.171126 -0.785763 1 0.0
-5.82431 -0.727066 1 0.0
-3.140576 -3.140576 1 0.0
-12.996477 -2.122745 1 0.0
-2.211137 -0.925295 1 0.0
-0.801489 -0.801489 1 0.0
-0.541261 -0.418454 1 0.0
-3.563031 -3.563031 1 0.0
-4.117439 -4.117439 1 0.0
-4.553816 -1.233679 1 0.0
-4.139556 -4.139556 1 0.0
-5.806997 -5.806997 1 0.0
-4.121228 -1.563303 1 0.0
-1.560765 -1.560765 1 0.0
-3.674171 -0.990681 1 0.0
-2.416344 -2.416344 1 0.0
-0.414283 -0.270302 1 0.0
-1.040221 -0.734231 1 0.0
-2.216352 -2.216352 1 0.0
-2.793507 -1.130003 1 0.0
-1.128244 -0.735898 1 0.0
-0.084682 -0.084682 1 0.0
-3.564756 -1.466184 1 0.0
-1.970623 -0.88072 1 0.0
-3.479392 -3.479392 1 0.0
-2.416344 -2.416344 1 0.0
-0.801489 -0.168722 1 0.0
-2.01396 -0.871568 1 0.0
-1.244039 -1.176002 1 0.0
-1.416334 -0.831785 1 0.0
-1.39222 -1.39222 1 0.0
-2.544604 -2.544604 1 0.0
-2.060807 -1.395292 1 0.0
-14.895467 -2.182556 1 0.0
-4.433392 -4.433392 1 0.0
-4.084187 -1.416026 1 0.0
-2.839345 -0.716884 1 0.0
-1.240211 -1.240211 1 0.0
-1.524553 -1.524553 1 0.0
-2.008405 -0.620099 1 0.0
-1.196209 -0.954262 1 0.0
-0.552813 -0.552813 1 0.0
-1.837448 -0.981635 1 0.0
-4.500084 -0.830477 1 0.0
-5.111843 -2.328009 1 0.0
-1.075788 -1.075788 1 0.0
-1.261187 -0.770939 1 0.0
-2.905871 -0.940374 1 0.0
-6.385291 -0.994964 1 0.0
-1.609067 -1.609067 1 0.0
-10.634732 -4.195741 1 0.0
-4.950858 -4.950858 1 0.0
-1.116256 -0.713337 1 0.0
-4.929916 -4.929916 1 0.0
-4.117439 -4.117439 1 0.0
-2.241703 -0.652178 1 0.0
-5.418881 -1.599288 1 0.0
-4.780018 -4.780018 1 0.0
-1.840913 -1.840913 1 0.0
-3.350532 -0.527437 1 0.0
-15.908345 -0.878821 1 0.0
-2.771024 -0.93979 1 0.0
-2.125636 -2.125636 1 0.0
-0.601255 -0.601255 1 0.0
-1.647903 -1.615409 1 0.0
-1.455021 -1.455021 1 0.0
-2.352311 -1.533089 1 0.0
-2.479555 -2.479555 1 0.0
-3.498976 -3.498976 1 0.0
-7.325738 -7.325738 1 0.0
-4.328914 -1.489808 1 0.0
-3.831422 -3.831422 1 0.0
-1.825363 -1.825363 1 0.0
-4.06501 -4.06501 1 0.0
-3.800709 -3.800709 1 0.0
-2.262527 -1.750195 1 0.0
-3.908416 -3.908416 1 0.0
-6.053309 -1.147094 1 0.0
-4.940258 -2.172163 1 0.0
-1.383671 -1.383671 1 0.0
-5.950945 -5.950945 1 0.0
-2.961071 -1.793465 1 0.0
-4.04885 -4.04885 1 0.0
-1.283148 -1.283148 1 0.0
-4.780018 -0.836857 1 0.0
-3.225897 -3.225897 1 0.0
-2.544604 -2.544604 1 0.0
-2.508492 -1.104547 1 0.0
-3.087175 -1.79662 1 0.0
-7.063431 -7.063431 1 0.0
-1.827535 -1.827535 1 0.0
-3.576449 -3.576449 1 0.0
-7.038233 -1.405251 1 0.0
-10.267768 -0.858122 1 0.0
-1.034382 -1.034382 1 0.0
-1.085124 -0.89656 1 0.0
-2.07216 -2.07216 1 0.0
-4.709482 -2.188649 1 0.0
-5.081871 -5.081871 1 0.0
-3.800709 -3.800709 1 0.0
-1.492073 -1.492073 1 0.0
-7.023252 -7.023252 1 0.0
-3.404965 -3.404965 1 0.0
-0.901181 -0.901181 1 0.0
-5.438983 -5.438983 1 0.0
-10.839361 -2.670435 1 0.0
-4.255688 -4.255688 1 0.0
-4.644172 -4.644172 1 0.0
-5.808036 -5.808036 1 0.0
-4.060034 -0.779276 1 0.0
-3.327326 -1.336214 1 0.0
-1.881643 -0.697423 1 0.0
-1.455021 -1.455021 1 0.0
-5.736275 -5.736275 1 0.0
-2.957175 -2.957175 1 0.0
-3.17844 -2.676661 1 0.0
-12.011991 -12.011991 1 0.0
-7.60463 -7.60463 1 0.0
-1.300373 -1.300373 1 0.0
-4.780018 -4.780018 1 0.0
-4.020002 -4.020002 1 0.0
-5.950945 -5.950945 1 0.0
-10.239318 -10.239318 1 0.0
-2.691948 -0.539737 1 0.0
-1.160723 -0.535158 1 0.0
-3.994508 -1.075022 1 0.0
-2.703725 -1.224886 1 0.0
-4.978342 -0.811818 1 0.0
-4.816123 -1.637151 1 0.0
-0.799969 -0.799969 1 0.0
-0.335156 -0.335156 1 0.0
-1.353075 -1.353075 1 0.0
-2.627101 -2.627101 1 0.0
-3.593425 -0.828974 1 0.0
-2.337682 -1.259724 1 0.0
-4.804983 -4.804983 1 0.0
-1.702505 -1.702505 1 0.0
-3.205382 -3.205382 1 0.0
-3.316501 -0.842555 1 0.0
-6.589679 -1.484927 1 0.0
-5.214443 -1.208966 1 0.0
-6.31098 -6.31098 1 0.0
-2.264077 -2.264077 1 0.0
-6.31098 -6.31098 1 0.0
-6.055915 -1.460205 1 0.0
-0.410151 -0.410151 1 0.0
-4.768706 -1.2014 1 0.0
-10.801521 -10.801521 1 0.0
-2.945523 -0.712568 1 0.0
-1.355472 -0.736718 1 0.0
-1.527133 -0.717623 1 0.0
-0.406013 -0.212756 1 0.0
-2.029261 -0.839768 1 0.0
-0.698239 -0.698239 1 0.0
-1.248261 -1.248261 1 0.0
-13.139898 -2.539362 1 0.0
-0.728694 -0.728694 1 0.0
-1.915188 -1.339807 1 0.0
-0.433955 -0.433955 1 0.0
-0.770242 -0.770242 1 0.0
-2.739702 -2.739702 1 0.0
-5.006496 -5.006496 1 0.0
-1.656733 -1.532524 1 0.0
-1.216736 -1.216736 1 0.0
-2.887158 -2.887158 1 0.0
-1.224915 -1.224915 1 0.0
-4.656708 -2.156689 1 0.0
-4.383399 -4.383399 1 0.0
-2.175043 -0.957862 1 0.0
-2.469799 -2.469799 1 0.0
-2.768486 -2.768486 1 0.0
-1.116196 -1.116196 1 0.0
-13.79446 -1.906205 1 0.0
-2.660809 -2.660809 1 0.0
-2.0457 -0.435941 1 0.0
-6.243581 -2.303453 1 0.0
-1.196915 -1.196915 1 0.0
-1.56261 -1.56261 1 0.0
-1.140605 -1.140605 1 0.0
-3.14273 -3.14273 1 0.0
-3.148955 -0.792096 1 0.0
-9.905438 -0.381975 1 0.0
-2.385322 -1.245752 1 0.0
-3.867209 -3.867209 1 0.0
-3.482993 -0.483183 1 0.0
-8.594792 -8.594792 1 0.0
-3.307118 -1.370052 1 0.0
-4.593382 -4.593382 1 0.0
-1.614538 -1.614538 1 0.0
-0.735939 -0.735939 1 0.0
-2.385322 -2.385322 1 0.0
-2.683152 -2.683152 1 0.0
-2.184288 -2.184288 1 0.0
-1.231732 -1.08827 1 0.0
-2.837312 -2.837312 1 0.0
-6.554064 -6.554064 1 0.0
-5.19247 -1.501124 1 0.0
-5.181784 -5.181784 1 0.0
-3.722085 -1.163781 1 0.0
-0.801944 -0.801944 1 0.0
-0.835368 -0.702794 1 0.0
-3.775235 -1.946653 1 0.0
-3.369294 -3.369294 1 0.0
-2.455485 -1.032642 1 0.0
-0.894122 -0.894122 1 0.0
-4.43348 -0.717427 1 0.0
-0.980181 -0.925154 1 0.0
-0.899458 -0.899458 1 0.0
-2.024183 -2.024183 1 0.0
-0.464628 -0.464628 1 0.0
-1.676063 -1.676063 1 0.0
-3.399154 -1.459293 1 0.0
-0.833021 -0.833021 1 0.0
-3.025326 -1.514621 1 0.0
-4.102555 -4.102555 1 0.0
-2.096721 -1.185538 1 0.0
-1.85521 -1.036006 1 0.0
-3.53653 -1.312637 1 0.0
-5.077784 -4.143758 1 0.0
-0.945618 -0.698137 1 0.0
-6.473496 -6.473496 1 0.0
-6.170898 -1.155375 1 0.0
-3.265629 -1.593451 1 0.0
-4.707883 -4.707883 1 0.0
-7.57804 -2.180413 1 0.0
-1.067219 -1.067219 1 0.0
-3.626003 -3.626003 1 0.0
-4.714418 -1.171136 1 0.0
-0.747446 -0.721216 1 0.0
-2.835875 -2.120304 1 0.0
-2.669791 -1.364958 1 0.0
-2.256752 -2.256752 1 0.0
-4.560145 -3.942051 1 0.0
-3.128515 -2.077942 1 0.0
-1.570156 -0.880665 1 0.0
-5.177972 -1.540817 1 0.0
-1.563401 -0.933868 1 0.0
-0.998191 -0.998191 1 0.0
-4.361015 -4.361015 1 0.0
-0.219021 -0.219021 1 0.0
-0.852371 -0.852371 1 0.0
-1.987014 -0.73034 1 0.0
-2.814745 -2.814745 1 0.0
-2.847347 -1.459822 1 0.0
-5.382072 -1.468289 1 0.0
-0.754809 -0.754809 1 0.0
-0.878966 -0.652888 1 0.0
-2.37232 -0.753333 1 0.0
-2.988474 -1.086458 1 0.0
-2.203311 -2.203311 1 0.0
-5.109097 -5.109097 1 0.0
-5.109097 -5.109097 1 0.0
-4.968922 -1.233187 1 0.0
-4.194676 -0.922238 1 0.0
-4.94624 -4.94624 1 0.0
-1.501297 -0.870222 1 0.0
-2.212182 -1.161813 1 0.0
-4.471327 -1.77976 1 0.0
-1.352485 -1.352485 1 0.0
-1.02973 -1.02973 1 0.0
-0.979855 -0.979855 1 0.0
-2.189803 -0.946854 1 0.0
-4.636215 -0.949882 1 0.0
-5.569214 -5.569214 1 0.0
-1.114508 -1.114508 1 0.0
-0.919947 -0.570993 1 0.0
-0.801596 -0.619962 1 0.0
-1.380305 -1.380305 1 0.0
-0.19035 -0.19035 1 0.0
-0.382465 -0.382465 1 0.0
-2.721923 -1.194096 1 0.0
-2.96718 -0.977854 1 0.0
-0.853654 -0.795431 1 0.0
-2.679973 -1.467498 1 0.0
-1.329104 -0.704906 1 0.0
-1.529543 -1.080445 1 0.0
-1.441212 -0.710523 1 0.0
-3.536502 -3.536502 1 0.0
-1.389212 -1.389212 1 0.0
-1.827712 -1.269504 1 0.0
-0.855936 -0.855936 1 0.0
-0.695663 -0.695663 1 0.0
-2.733967 -0.722885 1 0.0
-4.871511 -0.795984 1 0.0
-6.451742 -1.016048 1 0.0
-1.08922 -1.08223 1 0.0
-5.45815 -5.45815 1 0.0
-21.334846 -1.843181 1 0.0
-1.207248 -0.759228 1 0.0
-0.856952 -0.799124 1 0.0
-5.327253 -1.24356 1 0.0
-1.12293 -1.12293 1 0.0
-1.675157 -1.64584 1 0.0
-1.05468 -0.704902 1 0.0
-3.98071 -3.98071 1 0.0
-0.397864 -0.397864 1 0.0
-4.231916 -2.203057 1 0.0
-8.393231 -8.393231 1 0.0
-4.002207 -1.01673 1 0.0
-2.529766 -2.105181 1 0.0
-3.874469 -1.741752 1 0.0
-3.816048 -3.816048 1 0.0
-0.878966 -0.878966 1 0.0
-1.380305 -1.380305 1 0.0
-1.593577 -0.945477 1 0.0
-2.680068 -1.418916 1 0.0
-1.151499 -1.151499 1 0.0
-1.39675 -1.39675 1 0.0
-6.268453 -6.268453 1 0.0
-2.821024 -1.29127 1 0.0
-1.364179 -1.364179 1 0.0
-10.708447 -2.906902 1 0.0
-5.055245 -5.055245 1 0.0
-1.366451 -0.878669 1 0.0
-1.316726 -1.316726 1 0.0
-4.361015 -4.361015 1 0.0
-1.007946 -1.007946 1 0.0
-3.144684 -1.709924 1 0.0
-2.395292 -1.083527 1 0.0
-1.616326 -0.886877 1 0.0
-1.426936 -1.426936 1 0.0
-2.90787 -0.986401 1 0.0
-0.903585 -0.903585 1 0.0
-2.159431 -2.159431 1 0.0
-2.324606 -1.551505 1 0.0
-8.593087 -8.593087 1 0.0
-1.006381 -0.758239 1 0.0
-1.207248 -1.207248 1 0.0
-2.688715 -1.054099 1 0.0
-1.364179 -1.364179 1 0.0
-1.92264 -1.92264 1 0.0
-0.185044 -0.185044 1 0.0
-1.200803 -0.924433 1 0.0
-5.116327 -0.884368 1 0.0
-7.810861 -1.343888 1 0.0
-6.309942 -0.865594 1 0.0
-0.985305 -0.696659 1 0.0
-7.479502 -2.504905 1 0.0
-2.882209 -0.813797 1 0.0
-1.436847 -1.436847 1 0.0
-2.383739 -2.383739 1 0.0
-0.74706 -0.74706 1 0.0
-2.922945 -1.529405 1 0.0
-2.319297 -2.319297 1 0.0
-3.04165 -3.04165 1 0.0
-2.499785 -1.427557 1 0.0
-5.362544 -1.054457 1 0.0
-2.493009 -0.789813 1 0.0
-0.847963 -0.847963 1 0.0
-0.900111 -0.900111 1 0.0
-1.208164 -1.208164 1 0.0
-1.615878 -1.615878 1 0.0
-0.920165 -0.67148 1 0.0
-3.36118 -1.024646 1 0.0
-4.591437 -2.538605 1 0.0
-0.719223 -0.719223 1 0.0
-3.857944 -1.841012 1 0.0
-2.00063 -1.446478 1 0.0
-1.331498 -1.331498 1 0.0
-0.536582 -0.536582 1 0.0
-1.294335 -0.824943 1 0.0
-3.137559 -3.116547 1 0.0
-1.356887 -1.356887 1 0.0
-6.626146 -2.536987 1 0.0
-3.77682 -1.997806 1 0.0
-3.151367 -3.151367 1 0.0
-2.825718 -2.141557 1 0.0
-2.544912 -1.52492 1 0.0
-3.75044 -3.75044 1 0.0
-1.676063 -1.676063 1 0.0
-7.263593 -0.751354 1 0.0
-4.095038 -4.095038 1 0.0
-2.379633 -2.379633 1 0.0
-12.936425 -1.707795 1 0.0
-1.411334 -0.814114 1 0.0
-1.342663 -0.498636 1 0.0
-2.196033 -2.196033 1 0.0
-4.936086 -1.142371 1 0.0
-1.389212 -1.389212 1 0.0
-5.055245 -5.055245 1 0.0
-2.292224 -0.720286 1 0.0
-5.82204 -1.220177 1 0.0
-3.242741 -3.242741 1 0.0
-20.305514 -1.616465 1 0.0
-1.917605 -1.917605 1 0.0
-3.446899 -3.446899 1 0.0
-1.917605 -1.917605 1 0.0
-4.83561 -4.83561 1 0.0
-0.296807 -0.296807 1 0.0
-2.326376 -0.918642 1 0.0
-1.281908 -1.281908 1 0.0
-1.24957 -1.071136 1 0.0
-3.242741 -3.242741 1 0.0
-8.748631 -1.561157 1 0.0
-3.242741 -3.242741 1 0.0
-4.79045 -4.79045 1 0.0
-0.122885 -0.122885 1 0.0
-2.256752 -2.256752 1 0.0
-2.51862 -2.51862 1 0.0
-2.196033 -2.196033 1 0.0
-0.820331 -0.820331 1 0.0
-1.631655 -1.631655 1 0.0
-3.43932 -1.886527 1 0.0
-1.331498 -1.331498 1 0.0
-3.063013 -3.063013 1 0.0
-8.010208 -8.010208 1 0.0
-6.049851 -6.049851 1 0.0
-3.087173 -1.201459 1 0.0
-3.75044 -3.75044 1 0.0
-0.900111 -0.155093 1 0.0
-2.688715 -2.688715 1 0.0
-6.034181 -2.169455 1 0.0
-2.383739 -2.383739 1 0.0
-1.960245 -1.960245 1 0.0
-6.052724 -2.340728 1 0.0
-0.876735 -0.801505 1 0.0
-4.755465 -2.610065 1 0.0
-4.58241 -4.58241 1 0.0
-7.499996 -1.031669 1 0.0
-8.992122 -2.730187 1 0.0
-1.103416 -1.103416 1 0.0
-5.279541 -5.279541 1 0.0
-4.562143 -1.927586 1 0.0
-1.615878 -0.850795 1 0.0
-1.721713 -1.721713 1 0.0
-5.250153 -1.272591 1 0.0
-4.102555 -4.102555 1 0.0
-6.499397 -6.499397 1 0.0
-3.641531 -3.641531 1 0.0
-14.115138 -2.55779 1 0.0
-0.8781 -0.506542 1 0.0
-1.866548 -1.866548 1 0.0
-10.720919 -1.59162 1 0.0
-4.309438 -2.107625 1 0.0
-4.968922 -4.968922 1 0.0
-5.71292 -1.022016 1 0.0
-3.719601 -3.719601 1 0.0
-3.416864 -1.579033 1 0.0
-3.337282 -3.337282 1 0.0
-10.201348 -1.116573 1 0.0
-1.331498 -1.331498 1 0.0
-2.96718 -0.478467 1 0.0
-3.242741 -3.242741 1 0.0
-2.256752 -2.256752 1 0.0
-3.641531 -3.641531 1 0.0
-1.380305 -1.380305 1 0.0
-2.350092 -1.110357 1 0.0
-2.057367 -2.057367 1 0.0
-5.879432 -1.887672 1 0.0
-1.269427 -1.227047 1 0.0
-2.977542 -2.977542 1 0.0
-7.263593 -0.3502 1 0.0
-2.110191 -2.110191 1 0.0
-0.885079 -0.885079 1 0.0
-9.21651 -9.21651 1 0.0
-4.462069 -1.178947 1 0.0
-2.438282 -2.438282 1 0.0
-1.013664 -0.880142 1 0.0
-0.858735 -0.858735 1 0.0
-2.50081 -1.381662 1 0.0
-1.787292 -1.787292 1 0.0
-3.332577 -3.332577 1 0.0
-2.240334 -1.922483 1 0.0
-3.959027 -0.65939 1 0.0
-0.398853 -0.398853 1 0.0
-8.305792 -1.06464 1 0.0
-2.993012 -2.993012 1 0.0
-0.687556 -0.588317 1 0.0
-1.708494 -1.708494 1 0.0
-3.962469 -0.837569 1 0.0
-0.488514 -0.316301 1 0.0
-0.427034 -0.427034 1 0.0
-0.673514 -0.673514 1 0.0
-3.13767 -3.13767 1 0.0
-1.638427 -1.092693 1 0.0
-0.758111 -0.758111 1 0.0
-2.86871 -2.86871 1 0.0
-2.293635 -0.828959 1 0.0
-1.390525 -1.390525 1 0.0
-1.208362 -1.106143 1 0.0
-2.155532 -0.954617 1 0.0
-2.858078 -0.913075 1 0.0
-1.954568 -0.809912 1 0.0
-1.109172 -1.109172 1 0.0
-6.015906 -6.015906 1 0.0
-4.117332 -4.117332 1 0.0
-3.588856 -3.588856 1 0.0
-1.184569 -1.184569 1 0.0
-1.547202 -1.547202 1 0.0
-1.978 -1.978 1 0.0
-3.608212 -1.302124 1 0.0
-3.781649 -1.135772 1 0.0
-5.096177 -0.969955 1 0.0
-4.509342 -1.103323 1 0.0
-1.303377 -1.303377 1 0.0
-0.084507 -0.084507 1 0.0
-8.403654 -1.720476 1 0.0
-2.972488 -2.972488 1 0.0
-4.198716 -1.165908 1 0.0
-1.039758 -1.039758 1 0.0
-3.934284 -3.934284 1 0.0
-4.626121 -4.626121 1 0.0
-0.413775 -0.413775 1 0.0
-5.493105 -5.493105 1 0.0
-2.651756 -2.651756 1 0.0
-0.78595 -0.777052 1 0.0
-5.200213 -1.939527 1 0.0
-0.79941 -0.79941 1 0.0
-3.935198 -3.935198 1 0.0
-3.04554 -0.786007 1 0.0
-1.490495 -0.66634 1 0.0
-8.007028 -1.971735 1 0.0
-1.212426 -1.212426 1 0.0
-0.922511 -0.83329 1 0.0
-1.698789 -1.698789 1 0.0
-1.040249 -0.935185 1 0.0
-1.39337 -1.39337 1 0.0
-7.257021 -2.718546 1 0.0
-2.774462 -2.774462 1 0.0
-1.960633 -1.960633 1 0.0
-0.892871 -0.892871 1 0.0
-4.610248 -1.309052 1 0.0
-5.293628 -1.678258 1 0.0
-4.476536 -1.211013 1 0.0
-3.232075 -1.159742 1 0.0
-1.678965 -1.678965 1 0.0
-3.045126 -3.045126 1 0.0
-1.702331 -1.470292 1 0.0
-2.068092 -2.068092 1 0.0
-3.761936 -1.507327 1 0.0
-2.310831 -2.310831 1 0.0
-1.098422 -0.739085 1 0.0
-0.984846 -0.984846 1 0.0
-1.476769 -0.866501 1 0.0
-0.88198 -0.88198 1 0.0
-2.658989 -2.658989 1 0.0
-1.569918 -1.157279 1 0.0
-1.110202 -1.110202 1 0.0
-2.609281 -2.609281 1 0.0
-6.577184 -1.629986 1 0.0
-0.571169 -0.571169 1 0.0
-3.200249 -1.296696 1 0.0
-6.093457 -0.998386 1 0.0
-3.097334 -3.097334 1 0.0
-0.723982 -0.723982 1 0.0
-1.741707 -0.739101 1 0.0
-11.022086 -3.288054 1 0.0
-1.583538 -1.583538 1 0.0
-4.325839 -1.902833 1 0.0
-7.732673 -0.774767 1 0.0
-2.981839 -1.262989 1 0.0
-1.131914 -1.104116 1 0.0
-0.233688 -0.233688 1 0.0
-5.12068 -1.047228 1 0.0
-0.25776 -0.25776 1 0.0
-1.157027 -1.157027 1 0.0
-6.901573 -1.743099 1 0.0
-1.313371 -1.313371 1 0.0
-4.221445 -4.221445 1 0.0
-2.168987 -2.168987 1 0.0
-1.314105 -1.069005 1 0.0
-2.514857 -1.460831 1 0.0
-4.998854 -1.378676 1 0.0
-1.190725 -1.143811 1 0.0
-0.776847 -0.776847 1 0.0
-4.396279 -2.174647 1 0.0
-2.455049 -2.455049 1 0.0
-4.567287 -1.579392 1 0.0
-0.937448 -0.720916 1 0.0
-12.510362 -4.254587 1 0.0
-1.594334 -1.053819 1 0.0
-0.672007 -0.672007 1 0.0
-2.04523 -1.122255 1 0.0
-0.443011 -0.443011 1 0.0
-3.039725 -3.039725 1 0.0
-0.266277 -0.266277 1 0.0
-2.652867 -1.056161 1 0.0
-3.418436 -3.418436 1 0.0
-0.833478 -0.833478 1 0.0
-1.213546 -0.731724 1 0.0
-1.527261 -0.833432 1 0.0
-14.309922 -2.379378 1 0.0
-4.086333 -0.923595 1 0.0
-3.367313 -1.273112 1 0.0
-1.461139 -0.445574 1 0.0
-17.123315 -3.090136 1 0.0
-1.818928 -1.818928 1 0.0
-1.179921 -0.66368 1 0.0
-9.805412 -2.85737 1 0.0
-2.041824 -0.707393 1 0.0
-1.695181 -1.531377 1 0.0
-6.017825 -6.017825 1 0.0
-0.74578 -0.74578 1 0.0
-1.031279 -1.031279 1 0.0
-5.67344 -1.364373 1 0.0
-1.513162 -1.069164 1 0.0
-6.563197 -1.082818 1 0.0
-0.868319 -0.868319 1 0.0
-8.469055 -8.469055 1 0.0
-0.923688 -0.923688 1 0.0
-1.530091 -1.000803 1 0.0
-2.175804 -2.175804 1 0.0
-1.288147 -1.288147 1 0.0
-2.754887 -1.734889 1 0.0
-1.99877 -1.99877 1 0.0
-3.027138 -0.948139 1 0.0
-1.591219 -1.157117 1 0.0
-1.148922 -1.148922 1 0.0
-3.683226 -3.683226 1 0.0
-0.146341 -0.146341 1 0.0
-2.129406 -1.430097 1 0.0
-3.099892 -3.099892 1 0.0
-5.120006 -1.708696 1 0.0
-13.929384 -1.197992 1 0.0
-11.958291 -1.190599 1 0.0
-2.087912 -0.626246 1 0.0
-2.891837 -1.219641 1 0.0
-1.524654 -1.524654 1 0.0
-5.524917 -5.524917 1 0.0
-0.364248 -0.364248 1 0.0
-3.194196 -1.291874 1 0.0
-6.05256 -1.681869 1 0.0
-3.016114 -0.862639 1 0.0
-1.386268 -1.386268 1 0.0
-0.767526 -0.767526 1 0.0
-2.659608 -1.631968 1 0.0
-6.349263 -1.233879 1 0.0
-7.219586 -1.772383 1 0.0
-0.722724 -0.454596 1 0.0
-5.194634 -5.194634 1 0.0
-4.826138 -4.826138 1 0.0
-3.200249 -1.328569 1 0.0
-2.015611 -1.224314 1 0.0
-1.670942 -1.670942 1 0.0
-1.423819 -1.423819 1 0.0
-1.33619 -0.864952 1 0.0
-4.801199 -4.801199 1 0.0
-3.52001 -0.99938 1 0.0
-0.976425 -0.976425 1 0.0
-2.175804 -2.175804 1 0.0
-4.660334 -4.660334 1 0.0
-0.887578 -0.887578 1 0.0
-2.353639 -0.979256 1 0.0
-9.188681 -2.284709 1 0.0
-3.994336 -1.555974 1 0.0
-0.70208 -0.70208 1 0.0
-3.685796 -3.685796 1 0.0
-1.567316 -0.935804 1 0.0
-3.069364 -3.069364 1 0.0
-0.86024 -0.816722 1 0.0
-2.183143 -1.113025 1 0.0
-2.455049 -2.455049 1 0.0
-1.976709 -1.14145 1 0.0
-1.770283 -1.770283 1 0.0
-2.040972 -0.98162 1 0.0
-1.16951 -0.741956 1 0.0
-3.819088 -1.265189 1 0.0
-3.275379 -3.275379 1 0.0
-2.641668 -1.726818 1 0.0
-1.873831 -1.873831 1 0.0
-1.106409 -0.79757 1 0.0
-1.68099 -1.455814 1 0.0
-1.849187 -1.617144 1 0.0
-4.542828 -2.855793 1 0.0
-2.175804 -2.175804 1 0.0
-1.386793 -1.386793 1 0.0
-2.495186 -0.889288 1 0.0
-2.124067 -2.124067 1 0.0
-1.007985 -0.821757 1 0.0
-6.05256 -2.32123 1 0.0
-3.153545 -3.153545 1 0.0
-1.625119 -0.62055 1 0.0
-1.525371 -1.135244 1 0.0
-4.06787 -4.06787 1 0.0
-8.628209 -1.635959 1 0.0
-5.601758 -1.491668 1 0.0
-1.529506 -0.536188 1 0.0
-3.08186 -0.787105 1 0.0
-5.219761 -0.92855 1 0.0
-2.655151 -2.655151 1 0.0
-11.688843 -11.688843 1 0.0
-2.214162 -2.214162 1 0.0
-4.907868 -1.638175 1 0.0
-1.118371 -0.769658 1 0.0
-0.872436 -0.842698 1 0.0
-1.560847 -1.336236 1 0.0
-1.462359 -1.462359 1 0.0
-1.567149 -0.705443 1 0.0
-1.71606 -1.71606 1 0.0
-2.013631 -2.013631 1 0.0
-3.045126 -3.045126 1 0.0
-12.731263 -12.731263 1 0.0
-3.142072 -3.142072 1 0.0
-2.740715 -1.486205 1 0.0
-2.240758 -0.769489 1 0.0
-1.352782 -1.352782 1 0.0
-5.219289 -2.215267 1 0.0
-1.645649 -0.841738 1 0.0
-0.866574 -0.866574 1 0.0
-1.873831 -1.873831 1 0.0
-3.367313 -3.367313 1 0.0
-3.876524 -0.851821 1 0.0
-5.194634 -5.194634 1 0.0
-4.510718 -4.510718 1 0.0
-4.707669 -2.419014 1 0.0
-4.660334 -4.660334 1 0.0
-1.118371 -0.612616 1 0.0
-9.914477 -2.868861 1 0.0
-3.874094 -3.874094 1 0.0
-11.82304 -3.323328 1 0.0
-1.036257 -1.036257 1 0.0
-3.367313 -3.367313 1 0.0
-22.049921 -2.47081 1 0.0
-4.607598 -4.607598 1 0.0
-4.280385 -1.772632 1 0.0
-1.604155 -0.990161 1 0.0
-4.746044 -4.746044 1 0.0
-5.669334 -1.676633 1 0.0
-6.218295 -1.446788 1 0.0
-9.256404 -3.861429 1 0.0
-0.375102 -0.375102 1 0.0
-2.705097 -2.705097 1 0.0
-1.166778 -1.166778 1 0.0
-4.221445 -4.221445 1 0.0
-2.904471 -2.631162 1 0.0
-1.05957 -1.05957 1 0.0
-1.714081 -1.714081 1 0.0
-5.000093 -5.000093 1 0.0
-2.111504 -2.111504 1 0.0
-1.950865 -1.174644 1 0.0
-3.347134 -3.347134 1 0.0
-11.184005 -2.264267 1 0.0
-4.392607 -1.092138 1 0.0
-1.030221 -1.030221 1 0.0
-0.816182 -0.816182 1 0.0
-1.615453 -1.615453 1 0.0
-3.242672 -3.242672 1 0.0
-2.727523 -1.913747 1 0.0
-2.256435 -0.595647 1 0.0
-3.275379 -3.275379 1 0.0
-4.206315 -4.206315 1 0.0
-2.256435 -1.60468 1 0.0
-4.876013 -1.059013 1 0.0
-1.751656 -1.023415 1 0.0
-2.951653 -2.951653 1 0.0
-3.776514 -1.388849 1 0.0
-2.609281 -2.609281 1 0.0
-9.121869 -1.38687 1 0.0
-4.923649 -1.482207 1 0.0
-1.314026 -1.314026 1 0.0
-4.607598 -4.607598 1 0.0
-3.648416 -1.02433 1 0.0
-7.652533 -1.351167 1 0.0
-11.113247 -11.113247 1 0.0
-3.487738 -0.758803 1 0.0
-4.626925 -1.077322 1 0.0
-0.770012 -0.764637 1 0.0
-10.121081 -1.477271 1 0.0
-6.938452 -6.938452 1 0.0
-4.889818 -4.889818 1 0.0
-6.486502 -6.486502 1 0.0
-5.375117 -5.375117 1 0.0
-9.364081 -9.364081 1 0.0
-3.286089 -0.948018 1 0.0
-5.150957 -1.910433 1 0.0
-5.182843 -5.182843 1 0.0
-2.916066 -1.089808 1 0.0
-2.774462 -2.774462 1 0.0
-3.242672 -3.242672 1 0.0
-2.087912 -2.087912 1 0.0
-6.783509 -6.783509 1 0.0
-3.568453 -3.568453 1 0.0
-4.607598 -4.607598 1 0.0
-7.182093 -7.182093 1 0.0
-10.829865 -2.03148 1 0.0
-3.568453 -3.568453 1 0.0
-17.651987 -2.404736 1 0.0
-5.194634 -5.194634 1 0.0
-11.460458 -0.919728 1 0.0
-2.04523 -0.672942 1 0.0
-6.763526 -1.309899 1 0.0
-4.889818 -1.485336 1 0.0
-7.68368 -2.633313 1 0.0
-7.263997 -7.263997 1 0.0
-4.881888 -1.690496 1 0.0
-8.291268 -8.291268 1 0.0
-4.914597 -1.396221 1 0.0
-2.69044 -2.69044 1 0.0
-1.648624 -0.786695 1 0.0
-3.6431 -1.428938 1 0.0
-2.455049 -2.455049 1 0.0
-12.527182 -2.36807 1 0.0
-4.221445 -4.221445 1 0.0
-3.817293 -3.817293 1 0.0
-4.23968 -4.23968 1 0.0
-11.32873 -2.296384 1 0.0
-5.791615 -5.791615 1 0.0
-4.660334 -4.660334 1 0.0
-8.895714 -8.895714 1 0.0
-7.182093 -7.182093 1 0.0
-5.182843 -5.182843 1 0.0
-3.648416 -0.772916 1 0.0
-12.983247 -12.983247 1 0.0
-13.216306 -13.216306 1 0.0
-2.055926 -2.055926 1 0.0
-0.524785 -0.524785 1 0.0
-0.818275 -0.818275 1 0.0
-6.205464 -1.531643 1 0.0
-2.66674 -2.66674 1 0.0
-1.707215 -0.913196 1 0.0
-0.780511 -0.695657 1 0.0
-7.266193 -7.266193 1 0.0
-1.052483 -1.052483 1 0.0
-0.578382 -0.578382 1 0.0
-4.573276 -1.611097 1 0.0
-7.856719 -7.856719 1 0.0
-1.157826 -1.157826 1 0.0
-1.798232 -1.798232 1 0.0
-4.91802 -2.087562 1 0.0
-1.566596 -0.492478 1 0.0
-1.41781 -1.112223 1 0.0
-2.111676 -2.111676 1 0.0
-7.038245 -2.234808 1 0.0
-0.84052 -0.803813 1 0.0
-4.034341 -0.648011 1 0.0
-2.200255 -1.087484 1 0.0
-3.181844 -3.181844 1 0.0
-0.673909 -0.673909 1 0.0
-0.7422 -0.7422 1 0.0
-2.967714 -2.967714 1 0.0
-4.43246 -1.008565 1 0.0
-1.544129 -1.544129 1 0.0
-2.1861 -1.164333 1 0.0
-6.931651 -1.835196 1 0.0
-1.709699 -0.752345 1 0.0
-0.421706 -0.421706 1 0.0
-1.370135 -1.370135 1 0.0
-4.994679 -0.808679 1 0.0
-2.66674 -2.66674 1 0.0
-1.290692 -1.290692 1 0.0
-0.673909 -0.673909 1 0.0
-0.437456 -0.437456 1 0.0
-2.093219 -1.074727 1 0.0
-1.844913 -1.223444 1 0.0
-5.863003 -5.863003 1 0.0
-2.415463 -2.415463 1 0.0
-3.976535 -3.976535 1 0.0
-1.800132 -0.687522 1 0.0
-10.594483 -2.041356 1 0.0
-1.457721 -1.284547 1 0.0
-0.876572 -0.876572 1 0.0
-1.195442 -0.385696 1 0.0
-0.65776 -0.65776 1 0.0
-3.76928 -3.76928 1 0.0
-0.968487 -0.968487 1 0.0
-7.232747 -0.879043 1 0.0
-5.948018 -1.331911 1 0.0
-4.447559 -0.944589 1 0.0
-0.673909 -0.673909 1 0.0
-2.911112 -2.911112 1 0.0
-3.819791 -3.819791 1 0.0
-10.594483 -1.300589 1 0.0
-2.200613 -0.842983 1 0.0
-2.747267 -2.747267 1 0.0
-8.95232 -8.95232 1 0.0
-2.163659 -2.163659 1 0.0
-4.754529 -2.117775 1 0.0
-4.931195 -4.931195 1 0.0
-5.598106 -5.598106 1 0.0
-2.190168 -2.190168 1 0.0
-9.54515 -9.54515 1 0.0
-8.76253 -8.76253 1 0.0
-7.529831 -7.529831 1 0.0
-1.370135 -1.370135 1 0.0
-0.844064 -0.844064 1 0.0
-1.003979 -1.003979 1 0.0
-4.269659 -1.846071 1 0.0
-1.8453 -1.334824 1 0.0
-3.596371 -1.267642 1 0.0
-0.967292 -0.758039 1 0.0
-0.186301 -0.186301 1 0.0
-1.293008 -1.080739 1 0.0
-3.264886 -0.972519 1 0.0
-1.557926 -1.005881 1 0.0
-1.529726 -1.529726 1 0.0
-2.741579 -0.784296 1 0.0
-0.848894 -0.848894 1 0.0
-2.026905 -1.342705 1 0.0
-1.040791 -0.733906 1 0.0
-2.46226 -1.743377 1 0.0
-1.199494 -0.750235 1 0.0
-0.55954 -0.513623 1 0.0
-0.732403 -0.732403 1 0.0
-1.330178 -1.330178 1 0.0
-2.253296 -2.253296 1 0.0
-1.399754 -1.399754 1 0.0
-3.177449 -1.580219 1 0.0
-3.606283 -1.867129 1 0.0
-2.698429 -2.698429 1 0.0
-1.539498 -1.539498 1 0.0
-2.07119 -2.07119 1 0.0
-0.721266 -0.721266 1 0.0
-1.415407 -1.415407 1 0.0
-3.07496 -3.07496 1 0.0
-2.299079 -2.299079 1 0.0
-1.386048 -0.833582 1 0.0
-1.080802 -1.080802 1 0.0
-2.058282 -2.058282 1 0.0
-0.086266 -0.086266 1 0.0
-0.774143 -0.405097 1 0.0
-3.923133 -1.206261 1 0.0
-1.357989 -0.736359 1 0.0
-1.350991 -1.350991 1 0.0
-1.166047 -0.579721 1 0.0
-5.743469 -5.743469 1 0.0
-0.887271 -0.887271 1 0.0
-7.588286 -0.910364 1 0.0
-4.115395 -4.115395 1 0.0
-2.643477 -1.252975 1 0.0
-1.438998 -1.346498 1 0.0
-2.259834 -0.919545 1 0.0
-0.40518 -0.40518 1 0.0
-0.361041 -0.361041 1 0.0
-1.548374 -0.651108 1 0.0
-6.201676 -0.730697 1 0.0
-2.317649 -2.317649 1 0.0
-4.571212 -1.748828 1 0.0
-3.636375 -3.636375 1 0.0
-4.616544 -1.304036 1 0.0
-1.251086 -1.251086 1 0.0
-0.833851 -0.698561 1 0.0
-2.879603 -2.879603 1 0.0
-0.626873 -0.626873 1 0.0
-1.57804 -1.57804 1 0.0
-2.927056 -2.927056 1 0.0
-2.034393 -1.170352 1 0.0
-5.491321 -1.250909 1 0.0
-2.22731 -2.22731 1 0.0
-4.536871 -4.536871 1 0.0
-1.844264 -1.844264 1 0.0
-0.372929 -0.372929 1 0.0
-6.492535 -2.359643 1 0.0
-11.024288 -1.500274 1 0.0
-1.254367 -1.09202 1 0.0
-2.998856 -1.156317 1 0.0
-0.830557 -0.830557 1 0.0
-1.81566 -1.81566 1 0.0
-0.551553 -0.551553 1 0.0
-2.350547 -2.350547 1 0.0
-2.450345 -2.450345 1 0.0
-2.595178 -2.595178 1 0.0
-0.771373 -0.771373 1 0.0
-3.157683 -3.157683 1 0.0
-4.509548 -4.509548 1 0.0
-0.290654 -0.290654 1 0.0
-2.192342 -2.192342 1 0.0
-4.509548 -4.509548 1 0.0
-6.618816 -6.618816 1 0.0
-0.856706 -0.856706 1 0.0
-2.452089 -1.02534 1 0.0
-7.597991 -7.597991 1 0.0
-4.330192 -4.330192 1 0.0
-3.525625 -3.525625 1 0.0
-9.122604 -2.417183 1 0.0
-4.266333 -1.128114 1 0.0
-3.621183 -2.020494 1 0.0
-2.833036 -2.833036 1 0.0
-2.787333 -2.787333 1 0.0
-4.178698 -4.178698 1 0.0
-2.013929 -2.013929 1 0.0
-3.286071 -3.286071 1 0.0
-1.826922 -1.539041 1 0.0
-7.637074 -3.118186 1 0.0
-5.436851 -2.746133 1 0.0
-2.839026 -1.46279 1 0.0
-9.055822 -9.055822 1 0.0
-1.057546 -1.057546 1 0.0
-5.231098 -3.161566 1 0.0
-0.596609 -0.593002 1 0.0
-0.812101 -0.812101 1 0.0
-0.406103 -0.406103 1 0.0
-0.94821 -0.714661 1 0.0
-2.295795 -0.788561 1 0.0
-0.998905 -0.998905 1 0.0
-2.842988 -1.58533 1 0.0
-0.383494 -0.383494 1 0.0
-2.616042 -2.616042 1 0.0
-4.131428 -1.576599 1 0.0
-2.21593 -2.21593 1 0.0
-0.495596 -0.495596 1 0.0
-3.142615 -1.356199 1 0.0
-2.173103 -1.217441 1 0.0
-0.296539 -0.296539 1 0.0
-2.679127 -2.679127 1 0.0
-10.075045 -0.86781 1 0.0
-5.382657 -5.382657 1 0.0
-0.973523 -0.588622 1 0.0
-0.457097 -0.457097 1 0.0
-2.567528 -2.567528 1 0.0
-1.07647 -0.189998 1 0.0
-4.557031 -0.789097 1 0.0
-0.844271 -0.743999 1 0.0
-5.199537 -5.199537 1 0.0
-2.540175 -2.540175 1 0.0
-0.431257 -0.431257 1 0.0
-1.124872 -1.124872 1 0.0
-1.461532 -0.8532 1 0.0
-3.403216 -3.403216 1 0.0
-9.281877 -2.341121 1 0.0
-6.568945 -1.922224 1 0.0
-0.728356 -0.728356 1 0.0
-3.403216 -3.403216 1 0.0
-1.356298 -1.356298 1 0.0
-8.0574 -8.0574 1 0.0
-3.27518 -1.613743 1 0.0
-4.884489 -4.884489 1 0.0
-1.819876 -1.819876 1 0.0
-2.109616 -2.109616 1 0.0
-8.046179 -0.978977 1 0.0
-3.113481 -1.201651 1 0.0
-0.623598 -0.623598 1 0.0
-1.837489 -1.837489 1 0.0
-6.074408 -1.073721 1 0.0
-1.436357 -1.436357 1 0.0
-2.717847 -1.11946 1 0.0
-4.415664 -4.415664 1 0.0
-2.441656 -1.460108 1 0.0
-5.463323 -5.463323 1 0.0
-1.348909 -0.829251 1 0.0
-2.564364 -2.564364 1 0.0
-1.338867 -1.338867 1 0.0
-0.868014 -0.868014 1 0.0
-5.657233 -5.657233 1 0.0
-6.607091 -1.374692 1 0.0
-4.006827 -1.792987 1 0.0
-11.790096 -1.911085 1 0.0
-2.585079 -2.585079 1 0.0
-2.755547 -1.369231 1 0.0
-0.55057 -0.55057 1 0.0
-10.687151 -10.687151 1 0.0
-2.516225 -2.516225 1 0.0
-5.868856 -2.654573 1 0.0
-1.497594 -1.497594 1 0.0
-4.456278 -4.456278 1 0.0
-4.292509 -4.292509 1 0.0
-10.166181 -1.039305 1 0.0
-6.495219 -6.495219 1 0.0
-0.919223 -0.918853 1 0.0
-6.687479 -6.687479 1 0.0
-5.047641 -5.047641 1 0.0
-5.478705 -1.218078 1 0.0
-3.72906 -3.72906 1 0.0
-8.672685 -0.990777 1 0.0
-11.764833 -2.502624 1 0.0
-8.532063 -2.492695 1 0.0
-3.356459 -1.098783 1 0.0
-3.597819 -3.597819 1 0.0
-0.666949 -0.666949 1 0.0
-3.571153 -3.571153 1 0.0
-2.863786 -0.978353 1 0.0
-9.521675 -9.521675 1 0.0
-20.408167 -1.159298 1 0.0
-4.671335 -1.235543 1 0.0
-8.083705 -8.083705 1 0.0
-20.877799 -20.877799 1 0.0
-1.251238 -1.090665 1 0.0
-1.617479 -1.617479 1 0.0
-3.743859 -1.021931 1 0.0
-0.520504 -0.520504 1 0.0
-0.473771 -0.473771 1 0.0
-1.531411 -1.199778 1 0.0
-0.181996 -0.181996 1 0.0
-0.71109 -0.71109 1 0.0
-0.983041 -0.983041 1 0.0
-5.469963 -5.469963 1 0.0
-3.333273 -1.453307 1 0.0
-1.3228 -1.3228 1 0.0
-1.482735 -0.42161 1 0.0
-1.240097 -1.181096 1 0.0
-0.988283 -0.988283 1 0.0
-1.617479 -1.617479 1 0.0
-1.338898 -1.338898 1 0.0
-1.086974 -1.086974 1 0.0
-1.411526 -0.827888 1 0.0
-3.25971 -0.937564 1 0.0
-2.41766 -1.580743 1 0.0
-1.259139 -1.259139 1 0.0
-0.533702 -0.533702 1 0.0
-1.789812 -1.020082 1 0.0
-1.114196 -1.023327 1 0.0
-1.894513 -1.316029 1 0.0
-3.127028 -1.061454 1 0.0
-1.665324 -0.848987 1 0.0
-2.214655 -0.964143 1 0.0
-0.174952 -0.174952 1 0.0
-0.799873 -0.799873 1 0.0
-1.195672 -0.720721 1 0.0
-0.989427 -0.842708 1 0.0
-0.910981 -0.620649 1 0.0
-3.512078 -1.086923 1 0.0
-2.694958 -1.014616 1 0.0
-4.626249 -1.060831 1 0.0
-0.958755 -0.958755 1 0.0
-1.585474 -1.080607 1 0.0
-3.813886 -1.649107 1 0.0
-2.187842 -0.917417 1 0.0
-0.827901 -0.827901 1 0.0
-3.075027 -2.014202 1 0.0
-2.134622 -2.134622 1 0.0
-2.786613 -2.786613 1 0.0
-0.450663 -0.450663 1 0.0
-1.292509 -1.292509 1 0.0
-2.937559 -1.404951 1 0.0
-1.149615 -1.149615 1 0.0
-2.156728 -1.847761 1 0.0
-5.030926 -2.41529 1 0.0
-0.335903 -0.335903 1 0.0
-2.517643 -1.151944 1 0.0
-2.964079 -2.964079 1 0.0
-1.043146 -0.740932 1 0.0
-2.739871 -0.265762 1 0.0
-1.004899 -1.004899 1 0.0
-0.701011 -0.701011 1 0.0
-1.21815 -1.133183 1 0.0
-1.976181 -0.919393 1 0.0
-2.088385 -0.957574 1 0.0
-4.161145 -4.161145 1 0.0
-1.837732 -1.837732 1 0.0
-2.177126 -0.910989 1 0.0
-0.700855 -0.700855 1 0.0
-2.390731 -2.390731 1 0.0
-0.986582 -0.986582 1 0.0
-0.833347 -0.732301 1 0.0
-0.871235 -0.721722 1 0.0
-0.946414 -0.789056 1 0.0
-0.539441 -0.474427 1 0.0
-6.567925 -6.567925 1 0.0
-2.268999 -1.950987 1 0.0
-1.032737 -0.763304 1 0.0
-1.348909 -0.837708 1 0.0
-0.772954 -0.698395 1 0.0
-2.818856 -1.428007 1 0.0
-1.556004 -0.847366 1 0.0
-1.470341 -1.470341 1 0.0
-0.686712 -0.666314 1 0.0
-0.924294 -0.875131 1 0.0
-0.4612 -0.394562 1 0.0
-4.33554 -0.697653 1 0.0
-0.946414 -0.946414 1 0.0
-1.279047 -1.279047 1 0.0
-0.873039 -0.873039 1 0.0
-0.723258 -0.723258 1 0.0
-0.736243 -0.736243 1 0.0
-1.525924 -1.525924 1 0.0
-0.832392 -0.730877 1 0.0
-1.859406 -0.711079 1 0.0
-0.331952 -0.331952 1 0.0
-1.470341 -1.470341 1 0.0
-0.441218 -0.441218 1 0.0
-0.545442 -0.545442 1 0.0
-1.617479 -1.617479 1 0.0
-2.483544 -2.483544 1 0.0
-4.914288 -2.028553 1 0.0
-3.908014 -1.232774 1 0.0
-1.010067 -0.670488 1 0.0
-2.483544 -2.483544 1 0.0
-2.185889 -0.991909 1 0.0
-0.946414 -0.804518 1 0.0
-1.492133 -0.991541 1 0.0
-3.132541 -3.132541 1 0.0
-5.172564 -5.172564 1 0.0
-5.949624 -5.949624 1 0.0
-0.716025 -0.716025 1 0.0
-7.160263 -1.62649 1 0.0
-4.776835 -4.776835 1 0.0
-0.888234 -0.753756 1 0.0
-0.793787 -0.793787 1 0.0
-1.866107 -0.899313 1 0.0
-1.512756 -0.817118 1 0.0
-0.533702 -0.533702 1 0.0
-2.631628 -1.476837 1 0.0
-3.150582 -0.995762 1 0.0
-2.694958 -1.368637 1 0.0
-4.698991 -4.698991 1 0.0
-1.044203 -1.044203 1 0.0
-2.452603 -1.492879 1 0.0
-0.888234 -0.560059 1 0.0
-1.980309 -1.980309 1 0.0
-1.254442 -1.254442 1 0.0
-0.702021 -0.702021 1 0.0
-0.144907 -0.144907 1 0.0
-0.579219 -0.489688 1 0.0
-2.786613 -2.786613 1 0.0
-1.273733 -1.105927 1 0.0
-0.843923 -0.843923 1 0.0
-0.9169 -0.777883 1 0.0
-2.687737 -0.732289 1 0.0
-0.517183 -0.512805 1 0.0
-0.42125 -0.42125 1 0.0
-1.545262 -0.811165 1 0.0
-0.877904 -0.877904 1 0.0
-0.260378 -0.260378 1 0.0
-1.161022 -1.081654 1 0.0
-1.609489 -0.794368 1 0.0
-1.367302 -1.367302 1 0.0
-2.154417 -0.889151 1 0.0
-3.447872 -3.447872 1 0.0
-0.311715 -0.222747 1 0.0
-1.101903 -1.032351 1 0.0
-1.315487 -1.315487 1 0.0
-0.906406 -0.906406 1 0.0
-1.336667 -1.096989 1 0.0
-1.694113 -1.28792 1 0.0
-1.512439 -1.512439 1 0.0
-4.409992 -1.315133 1 0.0
-3.623103 -1.611509 1 0.0
-1.310923 -0.635989 1 0.0
-0.568154 -0.568154 1 0.0
-1.980309 -1.980309 1 0.0
-0.726676 -0.458204 1 0.0
-1.134127 -0.871454 1 0.0
-3.303013 -3.303013 1 0.0
-3.9909 -3.9909 1 0.0
-1.520758 -0.872735 1 0.0
-2.896775 -2.896775 1 0.0
-1.579544 -1.021042 1 0.0
-0.455626 -0.455626 1 0.0
-2.06694 -0.92661 1 0.0
-0.779899 -0.779899 1 0.0
-0.793335 -0.793335 1 0.0
-3.786842 -1.637031 1 0.0
-1.813529 -1.813529 1 0.0
-2.728392 -1.25198 1 0.0
-1.279047 -1.279047 1 0.0
-1.583634 -1.583634 1 0.0
-0.809784 -0.809784 1 0.0
-0.563866 -0.563866 1 0.0
-0.174952 -0.174952 1 0.0
-1.349114 -0.64362 1 0.0
-2.885323 -1.708077 1 0.0
-1.009279 -0.658642 1 0.0
-3.011978 -3.011978 1 0.0
-1.009254 -0.742595 1 0.0
-0.772024 -0.643867 1 0.0
-1.600854 -0.950211 1 0.0
-0.31889 -0.31889 1 0.0
-2.864457 -2.864457 1 0.0
-2.896775 -2.896775 1 0.0
-1.014003 -1.014003 1 0.0
-2.865125 -1.052241 1 0.0
-3.588526 -1.038956 1 0.0
-2.390821 -2.390821 1 0.0
-1.692904 -1.320612 1 0.0
-0.720445 -0.720445 1 0.0
-2.381568 -0.726802 1 0.0
-2.535291 -1.33709 1 0.0
-3.523943 -3.523943 1 0.0
-1.886821 -1.14743 1 0.0
-3.786842 -1.638437 1 0.0
-2.055926 -2.055926 1 0.0
-1.315487 -1.315487 1 0.0
-2.535291 -1.333654 1 0.0
-4.660482 -1.987403 1 0.0
-2.243644 -1.140188 1 0.0
-1.788151 -1.788151 1 0.0
-2.287435 -2.287435 1 0.0
-1.759032 -1.100665 1 0.0
-1.092471 -1.092471 1 0.0
-1.044203 -1.044203 1 0.0
-0.331952 -0.331952 1 0.0
-2.418381 -2.418381 1 0.0
-1.092471 -1.092471 1 0.0
-1.22137 -1.22137 1 0.0
-0.793787 -0.793787 1 0.0
-3.403002 -1.24612 1 0.0
-1.759032 -0.809003 1 0.0
-4.387482 -1.381697 1 0.0
-1.469966 -1.197879 1 0.0
-2.390821 -2.390821 1 0.0
-1.254442 -0.675273 1 0.0
-1.643565 -1.643565 1 0.0
-0.975458 -0.975458 1 0.0
-2.416351 -1.652499 1 0.0
-1.600854 -1.600854 1 0.0
-1.583634 -1.583634 1 0.0
-1.837732 -1.837732 1 0.0
-3.829396 -3.829396 1 0.0
-2.083829 -0.982949 1 0.0
-2.076953 -1.570661 1 0.0
-0.143314 -0.143314 1 0.0
-6.902541 -2.167169 1 0.0
-1.044203 -1.044203 1 0.0
-0.455626 -0.455626 1 0.0
-2.681197 -2.681197 1 0.0
-2.990738 -0.951986 1 0.0
-1.976868 -1.976868 1 0.0
-0.942703 -0.625054 1 0.0
-5.414436 -5.414436 1 0.0
-1.600854 -0.950211 1 0.0
-0.132962 -0.132962 1 0.0
-1.376371 -0.956389 1 0.0
-1.838017 -0.386303 1 0.0
-1.689622 -0.887522 1 0.0
-3.786842 -1.624356 1 0.0
-3.403002 -3.403002 1 0.0
-4.732084 -4.732084 1 0.0
-3.512078 -1.746585 1 0.0
-6.424286 -2.11267 1 0.0
-3.908014 -1.227142 1 0.0
-9.961662 -3.940034 1 0.0
-2.062899 -1.858221 1 0.0
-2.044164 -2.044164 1 0.0
-0.748811 -0.748811 1 0.0
-2.435139 -1.810232 1 0.0
-2.134622 -2.134622 1 0.0
-1.509592 -1.158708 1 0.0
-2.217987 -1.085284 1 0.0
-1.267566 -1.267566 1 0.0
-1.009279 -1.009279 1 0.0
-1.402738 -0.800225 1 0.0
-2.337812 -1.035948 1 0.0
-2.134622 -2.134622 1 0.0
-3.675988 -3.675988 1 0.0
-1.3228 -1.3228 1 0.0
-10.605216 -10.605216 1 0.0
-5.949624 -5.949624 1 0.0
-4.032279 -4.032279 1 0.0
-1.871857 -1.856302 1 0.0
-1.549989 -1.549989 1 0.0
-0.7151 -0.7151 1 0.0
-6.673979 -0.886862 1 0.0
-1.578917 -0.756878 1 0.0
-0.355856 -0.355856 1 0.0
-0.188872 -0.188872 1 0.0
-1.157543 -1.157543 1 0.0
-0.909578 -0.818567 1 0.0
-2.317252 -2.317252 1 0.0
-0.660406 -0.660406 1 0.0
-4.788639 -4.788639 1 0.0
-1.474195 -1.042781 1 0.0
-1.444309 -1.008286 1 0.0
-3.889232 -3.889232 1 0.0
-5.298919 -5.298919 1 0.0
-4.546351 -1.129768 1 0.0
-0.419725 -0.419725 1 0.0
-1.92109 -1.92109 1 0.0
-0.441555 -0.441555 1 0.0
-0.622878 -0.622878 1 0.0
-1.11701 -0.967691 1 0.0
-1.464161 -1.464161 1 0.0
-0.377826 -0.366223 1 0.0
-1.131592 -1.131592 1 0.0
-2.564364 -2.564364 1 0.0
-1.411505 -1.411505 1 0.0
-4.44787 -0.714737 1 0.0
-2.085125 -1.354737 1 0.0
-3.396041 -0.863785 1 0.0
-1.650277 -1.650277 1 0.0
-19.981112 -0.743479 1 0.0
-15.935912 -0.86328 1 0.0
-3.93967 -1.409898 1 0.0
-8.029656 -1.392086 1 0.0
-1.172804 -0.498055 1 0.0
-2.006711 -1.430257 1 0.0
-0.807612 -0.807612 1 0.0
-2.195564 -0.492289 1 0.0
-3.759336 -3.759336 1 0.0
-3.194352 -3.194352 1 0.0
-15.954822 -1.048337 1 0.0
-1.510452 -0.438433 1 0.0
-4.013847 -1.340516 1 0.0
-2.376455 -2.376455 1 0.0
-2.578699 -0.456277 1 0.0
-1.423204 -0.786224 1 0.0
-8.991186 -8.991186 1 0.0
-6.997217 -0.797819 1 0.0
-2.013952 -0.882661 1 0.0
-3.460624 -3.460624 1 0.0
-3.80477 -3.80477 1 0.0
-3.603197 -3.603197 1 0.0
-6.010648 -6.010648 1 0.0
-7.25318 -7.25318 1 0.0
-3.629082 -3.629082 1 0.0
-0.541956 -0.541956 1 0.0
-11.111729 -11.111729 1 0.0
-17.09843 -3.220294 1 0.0
-8.755077 -0.848681 1 0.0
-10.826924 -10.826924 1 0.0
-7.120707 -1.916851 1 0.0
-2.579977 -1.186028 1 0.0
-3.645325 -3.645325 1 0.0
-0.939991 -0.939991 1 0.0
-1.080367 -1.080367 1 0.0
-4.702362 -4.702362 1 0.0
-7.234711 -1.269108 1 0.0
-3.150695 -3.150695 1 0.0
-0.145768 -0.145768 1 0.0
-16.060103 -16.060103 1 0.0
-2.549017 -2.549017 1 0.0
-13.062116 -0.981149 1 0.0
-1.975023 -1.975023 1 0.0
-0.169822 -0.169822 1 0.0
-1.051999 -1.051999 1 0.0
-5.853355 -0.793377 1 0.0
-2.884176 -2.884176 1 0.0
-0.172616 -0.172616 1 0.0
-1.119605 -1.119605 1 0.0
-1.294666 -0.96362 1 0.0
-3.952552 -3.952552 1 0.0
-2.073058 -2.073058 1 0.0
-61.042155 -1.840512 1 0.0
-4.595005 -4.595005 1 0.0
-6.732533 -6.732533 1 0.0
-2.9019 -2.9019 1 0.0
-0.547639 -0.547639 1 0.0
-6.865007 -1.048498 1 0.0
-1.865747 -1.865747 1 0.0
-6.202842 -6.202842 1 0.0
-11.916007 -11.916007 1 0.0
-17.711121 -2.173166 1 0.0
-11.916007 -11.916007 1 0.0
-1.746177 -1.746177 1 0.0
-3.701537 -3.701537 1 0.0
-1.963638 -1.963638 1 0.0
-2.896242 -2.896242 1 0.0
-0.08253 -0.08253 1 0.0
-2.261761 -2.261761 1 0.0
-2.273947 -2.273947 1 0.0
-2.31648 -0.709928 1 0.0
-2.28471 -2.28471 1 0.0
-1.475378 -1.475378 1 0.0
-2.24062 -0.973354 1 0.0
-0.189119 -0.189119 1 0.0
-0.896981 -0.896981 1 0.0
-2.126541 -0.964293 1 0.0
-0.732811 -0.732811 1 0.0
-1.23386 -1.23386 1 0.0
-0.440093 -0.440093 1 0.0
-0.703003 -0.703003 1 0.0
-2.341286 -1.923289 1 0.0
-2.4369 -1.364617 1 0.0
-8.871486 -1.377891 1 0.0
-0.852264 -0.326869 1 0.0
-1.084458 -1.013832 1 0.0
-2.114808 -2.114808 1 0.0
-4.409272 -4.409272 1 0.0
-6.135871 -1.476029 1 0.0
-5.772029 -1.126126 1 0.0
-1.730802 -1.166283 1 0.0
-1.622669 -0.508132 1 0.0
-2.237375 -2.237375 1 0.0
-5.146713 -0.434212 1 0.0
-2.794378 -2.794378 1 0.0
-1.79085 -1.79085 1 0.0
-4.492657 -1.026229 1 0.0
-1.711711 -1.384211 1 0.0
-0.880699 -0.880699 1 0.0
-2.591112 -2.591112 1 0.0
-7.258139 -2.470942 1 0.0
-1.028781 -0.870052 1 0.0
-0.460275 -0.460275 1 0.0
-1.157844 -1.157844 1 0.0
-0.936427 -0.867503 1 0.0
-1.207967 -0.437385 1 0.0
-0.96505 -0.96505 1 0.0
-0.768579 -0.768579 1 0.0
-2.604461 -2.604461 1 0.0
-0.762475 -0.762475 1 0.0
-3.388525 -3.388525 1 0.0
-3.380856 -0.789883 1 0.0
-12.536779 -1.038957 1 0.0
-2.655766 -2.655766 1 0.0
-0.475946 -0.475946 1 0.0
-4.675296 -0.91835 1 0.0
-8.397555 -1.00933 1 0.0
-0.226877 -0.226877 1 0.0
-7.13825 -1.485706 1 0.0
-0.277762 -0.277762 1 0.0
-0.896981 -0.896981 1 0.0
-3.652167 -0.935932 1 0.0
-3.566226 -0.893837 1 0.0
-4.185061 -1.807282 1 0.0
-1.038094 -1.038094 1 0.0
-5.748825 -1.139712 1 0.0
-6.71044 -2.173565 1 0.0
-2.316516 -2.316516 1 0.0
-4.409272 -4.409272 1 0.0
-1.468576 -0.903865 1 0.0
-1.379594 -1.002565 1 0.0
-4.444249 -4.444249 1 0.0
-1.157844 -1.157844 1 0.0
-3.936539 -1.052793 1 0.0
-0.408828 -0.408828 1 0.0
-2.732578 -0.878691 1 0.0
-0.780511 -0.780511 1 0.0
-4.372125 -2.887085 1 0.0
-4.70866 -0.943122 1 0.0
-2.273947 -2.273947 1 0.0
-2.951727 -0.897227 1 0.0
-0.357178 -0.357178 1 0.0
-13.011502 -1.169338 1 0.0
-1.492918 -1.492918 1 0.0
-5.127848 -5.127848 1 0.0
-1.59899 -1.019726 1 0.0
-1.684563 -1.541034 1 0.0
-1.988623 -1.592312 1 0.0
-2.217721 -0.982442 1 0.0
-3.975951 -3.975951 1 0.0
-2.386812 -2.386812 1 0.0
-2.732578 -0.881329 1 0.0
-0.744916 -0.408228 1 0.0
-1.866218 -0.738234 1 0.0
-3.087304 -3.087304 1 0.0
-2.355154 -1.268044 1 0.0
-1.377653 -1.377653 1 0.0
-0.150859 -0.150859 1 0.0
-3.016088 -3.016088 1 0.0
-4.986724 -4.986724 1 0.0
-2.838785 -2.838785 1 0.0
-3.388525 -3.388525 1 0.0
-3.598904 -0.791862 1 0.0
-4.057583 -0.719372 1 0.0
-2.273947 -2.273947 1 0.0
-4.958467 -0.920103 1 0.0
-8.004546 -8.004546 1 0.0
-0.449867 -0.449867 1 0.0
-0.63156 -0.63156 1 0.0
-0.733933 -0.733933 1 0.0
-5.613198 -5.613198 1 0.0
-7.966966 -2.684618 1 0.0
-3.174028 -0.8531 1 0.0
-1.794254 -0.861315 1 0.0
-1.926692 -1.926692 1 0.0
-1.674962 -1.674962 1 0.0
-3.455822 -3.455822 1 0.0
-1.439681 -1.439681 1 0.0
-1.620781 -0.776006 1 0.0
-8.120902 -8.120902 1 0.0
-1.000927 -1.000927 1 0.0
-5.881125 -5.881125 1 0.0
-1.413784 -1.413784 1 0.0
-5.592515 -1.886498 1 0.0
-13.515838 -1.071954 1 0.0
-5.447108 -5.447108 1 0.0
-7.715446 -1.111264 1 0.0
-4.958467 -0.929894 1 0.0
-4.827412 -4.827412 1 0.0
-1.165127 -0.560319 1 0.0
-5.613198 -5.613198 1 0.0
-7.24063 -1.931422 1 0.0
-4.699343 -4.699343 1 0.0
-2.934139 -2.587784 1 0.0
-8.004546 -8.004546 1 0.0
-7.530216 -1.456139 1 0.0
-0.5016 -0.5016 1 0.0
-4.138166 -4.138166 1 0.0
-6.342802 -6.342802 1 0.0
-7.266193 -7.266193 1 0.0
-1.170884 -1.170884 1 0.0
-7.203021 -1.042777 1 0.0
-15.786249 -2.386945 1 0.0
-8.184512 -1.296421 1 0.0
-4.915288 -4.915288 1 0.0
-13.251538 -2.612975 1 0.0
-8.715855 -8.715855 1 0.0
-1.624316 -1.624316 1 0.0
-3.33424 -3.33424 1 0.0
-5.448504 -1.370269 1 0.0
-1.546102 -1.546102 1 0.0
-6.204161 -6.204161 1 0.0
-2.741795 -1.754715 1 0.0
-1.261648 -1.261648 1 0.0
-5.161181 -5.161181 1 0.0
-4.003452 -1.157553 1 0.0
-1.020755 -1.020755 1 0.0
-4.435586 -4.435586 1 0.0
-4.408712 -1.731425 1 0.0
-3.118761 -3.118761 1 0.0
-4.476995 -4.476995 1 0.0
-5.744003 -5.744003 1 0.0
-1.596399 -1.596399 1 0.0
-4.216771 -4.216771 1 0.0
-14.75482 -2.378276 1 0.0
-11.472014 -11.472014 1 0.0
-14.090238 -14.090238 1 0.0
-3.460498 -3.460498 1 0.0
-11.877869 -2.065526 1 0.0
-1.387903 -1.387903 1 0.0
-19.590792 -1.167658 1 0.0
-3.677688 -0.754602 1 0.0
-16.388962 -1.748981 1 0.0
-5.884771 -1.099436 1 0.0
-0.895299 -0.790143 1 0.0
-1.137643 -0.762751 1 0.0
-3.556099 -1.191504 1 0.0
-0.841136 -0.717966 1 0.0
-2.214874 -0.746968 1 0.0
-0.707279 -0.707279 1 0.0
-3.778919 -3.198997 1 0.0
-1.715633 -1.715633 1 0.0
-1.291989 -1.24419 1 0.0
-7.988831 -1.608432 1 0.0
-0.321572 -0.321572 1 0.0
-4.020456 -1.009347 1 0.0
-3.242709 -3.242709 1 0.0
-2.418676 -0.915997 1 0.0
-0.129531 -0.129531 1 0.0
-0.823708 -0.823708 1 0.0
-3.924319 -0.983874 1 0.0
-2.239275 -2.239275 1 0.0
-0.70467 -0.70467 1 0.0
-2.366374 -0.695509 1 0.0
-2.490532 -2.039852 1 0.0
-0.914231 -0.914231 1 0.0
-5.550053 -5.550053 1 0.0
-5.310239 -0.740113 1 0.0
-0.708518 -0.708518 1 0.0
-1.07321 -0.740696 1 0.0
-2.589578 -0.868949 1 0.0
-2.777072 -2.777072 1 0.0
-1.077916 -1.077916 1 0.0
-3.924651 -1.909953 1 0.0
-0.939501 -0.939501 1 0.0
-1.539007 -1.539007 1 0.0
-1.128854 -0.73211 1 0.0
-2.620907 -0.986293 1 0.0
-0.731109 -0.731109 1 0.0
-0.984862 -0.984862 1 0.0
-2.209947 -0.702143 1 0.0
-0.640627 -0.640627 1 0.0
-0.11116 -0.11116 1 0.0
-1.954591 -1.260872 1 0.0
-2.310941 -0.729811 1 0.0
-2.630225 -0.28263 1 0.0
-2.271917 -1.25053 1 0.0
-5.753351 -2.006292 1 0.0
-0.829522 -0.829522 1 0.0
-1.691374 -0.434113 1 0.0
-2.547557 -0.642961 1 0.0
-6.360549 -6.360549 1 0.0
-1.937294 -0.816157 1 0.0
-4.141662 -1.725939 1 0.0
-2.324785 -1.052267 1 0.0
-6.013486 -0.771095 1 0.0
-2.042872 -0.553817 1 0.0
-0.768241 -0.768241 1 0.0
-0.769546 -0.769546 1 0.0
-0.544623 -0.544623 1 0.0
-1.787752 -1.786415 1 0.0
-3.26567 -1.137368 1 0.0
-0.754495 -0.754495 1 0.0
-0.889282 -0.889282 1 0.0
-1.503081 -1.503081 1 0.0
-2.529256 -2.529256 1 0.0
-1.397952 -1.064919 1 0.0
-1.590236 -0.787534 1 0.0
-2.275084 -2.275084 1 0.0
-1.203811 -0.89359 1 0.0
-4.94942 -0.857004 1 0.0
-0.33079 -0.33079 1 0.0
-2.099584 -0.913692 1 0.0
-1.393936 -1.393936 1 0.0
-3.46477 -3.46477 1 0.0
-2.440252 -0.787956 1 0.0
-2.137334 -1.886365 1 0.0
-0.955094 -0.955094 1 0.0
-2.291579 -0.783644 1 0.0
-2.783503 -2.783503 1 0.0
-3.076568 -0.805054 1 0.0
-4.020456 -0.705217 1 0.0
-4.81998 -1.284348 1 0.0
-0.97844 -0.97844 1 0.0
-3.758097 -1.08622 1 0.0
-2.245727 -1.088234 1 0.0
-1.858755 -1.009094 1 0.0
-0.911036 -0.339317 1 0.0
-2.75807 -1.199766 1 0.0
-0.544623 -0.544623 1 0.0
-2.682851 -2.682851 1 0.0
-3.961667 -3.961667 1 0.0
-3.269656 -0.904093 1 0.0
-2.054986 -0.634687 1 0.0
-1.148133 -1.148133 1 0.0
-1.613412 -0.665122 1 0.0
-2.275084 -2.275084 1 0.0
-2.388348 -2.388348 1 0.0
-2.596277 -1.179857 1 0.0
-0.706589 -0.706589 1 0.0
-4.412172 -0.965298 1 0.0
-3.80449 -0.919801 1 0.0
-8.924939 -1.668775 1 0.0
-0.640627 -0.640627 1 0.0
-3.788792 -1.383205 1 0.0
-2.400191 -2.400191 1 0.0
-0.714144 -0.714144 1 0.0
-13.817117 -0.872734 1 0.0
-4.025084 -0.444074 1 0.0
-0.891841 -0.809294 1 0.0
-3.593377 -2.382388 1 0.0
-0.956049 -0.25541 1 0.0
-6.95391 -6.95391 1 0.0
-2.337569 -0.640122 1 0.0
-2.448471 -1.020233 1 0.0
-5.84444 -1.104499 1 0.0
-2.493311 -2.493311 1 0.0
-1.651937 -1.651937 1 0.0
-2.215159 -2.215159 1 0.0
-4.020456 -0.868766 1 0.0
-4.956638 -1.375736 1 0.0
-6.105019 -0.891163 1 0.0
-2.43525 -1.086637 1 0.0
-8.110476 -1.596215 1 0.0
-0.706672 -0.706672 1 0.0
-0.268489 -0.268489 1 0.0
-0.768603 -0.768603 1 0.0
-1.467978 -1.467978 1 0.0
-1.406156 -0.81328 1 0.0
-6.218078 -1.348805 1 0.0
-0.785664 -0.785664 1 0.0
-2.899849 -2.899849 1 0.0
-5.84444 -0.458547 1 0.0
-1.746177 -1.746177 1 0.0
-1.027507 -1.027507 1 0.0
-1.613412 -0.59493 1 0.0
-1.003088 -0.43604 1 0.0
-1.00678 -1.00678 1 0.0
-2.851304 -0.572735 1 0.0
-4.745569 -4.745569 1 0.0
-1.453363 -1.453363 1 0.0
-2.975563 -1.406797 1 0.0
-2.337569 -0.683741 1 0.0
-3.141924 -1.054737 1 0.0
-8.34884 -8.34884 1 0.0
-6.137672 -6.137672 1 0.0
-3.242709 -3.242709 1 0.0
-4.123986 -1.52499 1 0.0
-4.365989 -1.293225 1 0.0
-3.069071 -0.945341 1 0.0
-3.961667 -3.961667 1 0.0
-2.508111 -1.521929 1 0.0
-0.256052 -0.256052 1 0.0
-5.087781 -5.087781 1 0.0
-3.551485 -3.551485 1 0.0
-5.320525 -2.571107 1 0.0
-2.41156 -2.41156 1 0.0
-2.100503 -2.100503 1 0.0
-5.216486 -5.216486 1 0.0
-3.153384 -3.153384 1 0.0
-3.232777 -0.593017 1 0.0
-0.606994 -0.606994 1 0.0
-1.089415 -1.089415 1 0.0
-1.992128 -1.992128 1 0.0
-5.756071 -5.756071 1 0.0
-2.823717 -2.823717 1 0.0
-4.536819 -1.937622 1 0.0
-4.345594 -1.413835 1 0.0
-1.574725 -1.574725 1 0.0
-3.153384 -3.153384 1 0.0
-1.178641 -1.178641 1 0.0
-8.697863 -1.369193 1 0.0
-5.387963 -5.387963 1 0.0
-1.170592 -0.466451 1 0.0
-1.749488 -0.889319 1 0.0
-5.837042 -0.84732 1 0.0
-0.590804 -0.590804 1 0.0
-3.335058 -3.335058 1 0.0
-1.940179 -1.940179 1 0.0
-2.717744 -1.211215 1 0.0
-1.178641 -1.178641 1 0.0
-4.72558 -4.72558 1 0.0
-9.085203 -1.041568 1 0.0
-6.046602 -6.046602 1 0.0
-0.93022 -0.93022 1 0.0
-3.335058 -3.335058 1 0.0
-5.371117 -5.371117 1 0.0
-0.640627 -0.640627 1 0.0
-1.538195 -0.73026 1 0.0
-2.141819 -2.141819 1 0.0
-11.127521 -11.127521 1 0.0
-1.590975 -0.964526 1 0.0
-3.469687 -1.672807 1 0.0
-3.430577 -3.430577 1 0.0
-2.008504 -2.008504 1 0.0
-2.853686 -2.853686 1 0.0
-3.218829 -3.218829 1 0.0
-1.693453 -1.693453 1 0.0
-5.387963 -5.387963 1 0.0
-7.883333 -7.883333 1 0.0
-4.327921 -0.52713 1 0.0
-3.137796 -0.892195 1 0.0
-1.067674 -1.067674 1 0.0
-2.645509 -0.766048 1 0.0
-3.033123 -3.033123 1 0.0
-7.982535 -7.982535 1 0.0
-2.488712 -2.488712 1 0.0
-5.866983 -1.448355 1 0.0
-2.645091 -2.645091 1 0.0
-2.843907 -1.106652 1 0.0
-0.67097 -0.67097 1 0.0
-1.943094 -1.943094 1 0.0
-6.707441 -0.947736 1 0.0
-1.201816 -1.201816 1 0.0
-2.297658 -2.297658 1 0.0
-1.443959 -1.443959 1 0.0
-2.355995 -2.355995 1 0.0
-0.759513 -0.759513 1 0.0
-1.572604 -1.572604 1 0.0
-1.656937 -0.970041 1 0.0
-1.103227 -1.103227 1 0.0
-1.032735 -1.032735 1 0.0
-0.335383 -0.335383 1 0.0
-2.736229 -1.161696 1 0.0
-4.462679 -1.323233 1 0.0
-2.41582 -1.50194 1 0.0
-3.00572 -3.00572 1 0.0
-0.089239 -0.089239 1 0.0
-12.369656 -1.202218 1 0.0
-1.14157 -0.889102 1 0.0
-1.554261 -1.004148 1 0.0
-0.663555 -0.663555 1 0.0
-0.573561 -0.573561 1 0.0
-1.753889 -1.753889 1 0.0
-1.140418 -1.140418 1 0.0
-4.629721 -0.847205 1 0.0
-1.657202 -1.657202 1 0.0
-0.137799 -0.137799 1 0.0
-2.47758 -2.435951 1 0.0
-1.684689 -1.684689 1 0.0
-1.800941 -1.800941 1 0.0
-3.42913 -2.387412 1 0.0
-1.562271 -1.562271 1 0.0
-4.866734 -0.985242 1 0.0
-0.837641 -0.837641 1 0.0
-3.137796 -1.411914 1 0.0
-1.255913 -1.255913 1 0.0
-1.433268 -1.433268 1 0.0
-0.829858 -0.829858 1 0.0
-3.704215 -3.704215 1 0.0
-0.93795 -0.760502 1 0.0
-2.927975 -1.005528 1 0.0
-2.715828 -0.825399 1 0.0
-1.404158 -1.216414 1 0.0
-0.616843 -0.616843 1 0.0
-6.508042 -6.508042 1 0.0
-1.305248 -1.192551 1 0.0
-1.836396 -0.53907 1 0.0
-8.595789 -3.93338 1 0.0
-1.622139 -0.619277 1 0.0
-1.566007 -1.195179 1 0.0
-1.463827 -0.584824 1 0.0
-1.339084 -1.339084 1 0.0
-0.442942 -0.442942 1 0.0
-0.114582 -0.114582 1 0.0
-4.786041 -1.593461 1 0.0
-3.624093 -3.624093 1 0.0
-3.061716 -2.497283 1 0.0
-4.030979 -2.063757 1 0.0
-2.233084 -2.233084 1 0.0
-3.084148 -3.084148 1 0.0
-0.642878 -0.642878 1 0.0
-1.429774 -1.429774 1 0.0
-1.785101 -1.785101 1 0.0
-0.360332 -0.360332 1 0.0
-1.102055 -1.102055 1 0.0
-5.127326 -5.127326 1 0.0
-2.873527 -2.873527 1 0.0
-1.785101 -1.785101 1 0.0
-2.799437 -2.799437 1 0.0
-4.626548 -1.795948 1 0.0
-0.303608 -0.303608 1 0.0
-0.364138 -0.364138 1 0.0
-3.191958 -3.191958 1 0.0
-1.769153 -1.769153 1 0.0
-1.50784 -1.50784 1 0.0
-2.357718 -2.357718 1 0.0
-4.911768 -4.911768 1 0.0
-0.675695 -0.675695 1 0.0
-5.768767 -5.768767 1 0.0
-2.162459 -2.162459 1 0.0
-4.000019 -0.881512 1 0.0
-2.882846 -2.882846 1 0.0
-2.763574 -1.229375 1 0.0
-2.172211 -1.691856 1 0.0
-0.324466 -0.324466 1 0.0
-2.296909 -1.208823 1 0.0
-4.782914 -0.707683 1 0.0
-1.224627 -1.042254 1 0.0
-1.047718 -0.457804 1 0.0
-0.192171 -0.192171 1 0.0
-1.60515 -1.60515 1 0.0
-3.163505 -0.799226 1 0.0
-7.79665 -1.974983 1 0.0
-1.387686 -1.387686 1 0.0
-5.900546 -1.760176 1 0.0
-3.353021 -3.353021 1 0.0
-0.720366 -0.720366 1 0.0
-5.319616 -5.319616 1 0.0
-0.883345 -0.883345 1 0.0
-0.263737 -0.263737 1 0.0
-8.430435 -1.359633 1 0.0
-0.447759 -0.447759 1 0.0
-7.37896 -1.434292 1 0.0
-2.940609 -2.940609 1 0.0
-1.898465 -1.898465 1 0.0
-0.563601 -0.292376 1 0.0
-0.119952 -0.119952 1 0.0
-1.305292 -1.305292 1 0.0
-1.234511 -0.674914 1 0.0
-1.637035 -0.509799 1 0.0
-0.403681 -0.403681 1 0.0
-2.390356 -2.390356 1 0.0
-5.427645 -0.949521 1 0.0
-3.458026 -3.458026 1 0.0
-3.556018 -0.572398 1 0.0
-1.669935 -1.042714 1 0.0
-5.986971 -1.640579 1 0.0
-1.12689 -1.12689 1 0.0
-6.333839 -6.333839 1 0.0
-5.00671 -5.00671 1 0.0
-0.882123 -0.882123 1 0.0
-5.400024 -5.400024 1 0.0
-0.817148 -0.576083 1 0.0
-3.211644 -3.211644 1 0.0
-3.607026 -1.162275 1 0.0
-4.818778 -0.808003 1 0.0
-4.868942 -4.868942 1 0.0
-3.340702 -0.975282 1 0.0
-13.787775 -0.996085 1 0.0
-5.93341 -5.93341 1 0.0
-6.973035 -6.973035 1 0.0
-2.713524 -2.713524 1 0.0
-12.46028 -12.46028 1 0.0
-1.604321 -0.699765 1 0.0
-5.483935 -5.483935 1 0.0
-6.777626 -6.777626 1 0.0
-2.051057 -2.051057 1 0.0
-4.455562 -4.455562 1 0.0
-3.82881 -3.82881 1 0.0
-3.690143 -3.690143 1 0.0
-10.431307 -2.665032 1 0.0
-3.927672 -3.927672 1 0.0
-9.546687 -3.24489 1 0.0
-9.209284 -1.02453 1 0.0
-4.585335 -4.585335 1 0.0
-3.647244 -3.647244 1 0.0
-3.014849 -0.733319 1 0.0
-4.094175 -4.094175 1 0.0
-5.676007 -5.676007 1 0.0
-1.219729 -1.219729 1 0.0
-0.948883 -0.948883 1 0.0
-6.566646 -1.408005 1 0.0
-15.068618 -1.354852 1 0.0
-31.335634 -0.86307 1 0.0
-4.777836 -4.777836 1 0.0
-5.516853 -5.516853 1 0.0
-1.744715 -0.776537 1 0.0
-7.424114 -0.956719 1 0.0
-8.134543 -0.918941 1 0.0
-0.642783 -0.539653 1 0.0
-5.889682 -5.889682 1 0.0
-0.614343 -0.614343 1 0.0
-3.587761 -0.881471 1 0.0
-0.518346 -0.518346 1 0.0
-3.358514 -3.358514 1 0.0
-0.884044 -0.884044 1 0.0
-7.27704 -1.112267 1 0.0
-6.136742 -0.786743 1 0.0
-3.340408 -1.517221 1 0.0
-0.649165 -0.649165 1 0.0
-3.175918 -3.175918 1 0.0
-0.982856 -0.645935 1 0.0
-11.145434 -1.318164 1 0.0
-1.289163 -1.289163 1 0.0
-6.820466 -1.486516 1 0.0
-6.412503 -1.579655 1 0.0
-1.784436 -1.784436 1 0.0
-3.224056 -0.974361 1 0.0
-3.851045 -2.36076 1 0.0
-3.73315 -0.995923 1 0.0
-3.874253 -3.874253 1 0.0
-2.289811 -2.289811 1 0.0
-1.67478 -0.693282 1 0.0
-3.308695 -3.308695 1 0.0
-2.586103 -1.182638 1 0.0
-7.373824 -1.020073 1 0.0
-7.868781 -1.453532 1 0.0
-8.389178 -1.686549 1 0.0
-13.873842 -1.500108 1 0.0
-3.964407 -0.988208 1 0.0
-4.340746 -0.861921 1 0.0
-3.764677 -3.764677 1 0.0
-4.734396 -2.157343 1 0.0
-26.226278 -1.348503 1 0.0
-5.142947 -2.571499 1 0.0
-1.016443 -0.854559 1 0.0
-3.190157 -3.190157 1 0.0
-3.818196 -3.818196 1 0.0
-1.987543 -1.987543 1 0.0
-4.950155 -4.950155 1 0.0
-0.696946 -0.696946 1 0.0
-15.712476 -1.852892 1 0.0
-4.156822 -4.156822 1 0.0
-32.675186 -1.256824 1 0.0
-19.683342 -2.0086 1 0.0
-15.496039 -2.777432 1 0.0
-3.149167 -3.149167 1 0.0
-10.882414 -10.882414 1 0.0
-3.056424 -3.056424 1 0.0
-2.924469 -1.077244 1 0.0
-6.322455 -1.603942 1 0.0
-1.311119 -1.311119 1 0.0
-0.956993 -0.494722 1 0.0
-3.289062 -1.266122 1 0.0
-1.491252 -1.491252 1 0.0
-10.114302 -1.015334 1 0.0
-2.133804 -2.133804 1 0.0
-6.616199 -6.616199 1 0.0
-4.405433 -0.799119 1 0.0
-0.930468 -0.930468 1 0.0
-2.036207 -2.036207 1 0.0
-3.584531 -1.540138 1 0.0
-4.851896 -4.851896 1 0.0
-1.611323 -1.611323 1 0.0
-6.792317 -1.138058 1 0.0
-4.375355 -0.936009 1 0.0
-9.944359 -9.944359 1 0.0
-15.834898 -1.353788 1 0.0
-9.585798 -9.585798 1 0.0
-2.108047 -1.117442 1 0.0
-0.936695 -0.426564 1 0.0
-3.897883 -0.471457 1 0.0
-0.533167 -0.533167 1 0.0
-8.337536 -1.209539 1 0.0
-12.842968 -0.699426 1 0.0
-4.746208 -4.746208 1 0.0
-2.592317 -1.615832 1 0.0
-2.567186 -1.956075 1 0.0
-2.880626 -2.880626 1 0.0
-3.198009 -2.804227 1 0.0
-1.319688 -1.160005 1 0.0
-3.741988 -3.741988 1 0.0
-2.172367 -1.25446 1 0.0
-1.065543 -1.065543 1 0.0
-0.963679 -0.853309 1 0.0
-2.392113 -0.92801 1 0.0
-2.018511 -0.891444 1 0.0
-3.422692 -0.768472 1 0.0
-1.74474 -0.853638 1 0.0
-1.40535 -0.712924 1 0.0
-2.093886 -2.093886 1 0.0
-1.797543 -1.797543 1 0.0
-3.741988 -3.741988 1 0.0
-7.780848 -1.88187 1 0.0
-2.429235 -0.862178 1 0.0
-4.554079 -0.985615 1 0.0
-1.051773 -1.051773 1 0.0
-3.564413 -3.564413 1 0.0
-4.440424 -1.893399 1 0.0
-2.8591 -1.337257 1 0.0
-1.515126 -0.835778 1 0.0
-0.779397 -0.779397 1 0.0
-7.62876 -0.867569 1 0.0
-2.060529 -0.832053 1 0.0
-2.674951 -0.736769 1 0.0
-3.78339 -1.817466 1 0.0
-3.768943 -2.837177 1 0.0
-2.786691 -1.855759 1 0.0
-0.417208 -0.417208 1 0.0
-0.546858 -0.546858 1 0.0
-138.334508 -0.760925 1 0.0
-0.579989 -0.579989 1 0.0
-1.908434 -1.908434 1 0.0
-1.769805 -0.982187 1 0.0
-1.230621 -0.724685 1 0.0
-1.305747 -1.305747 1 0.0
-1.256461 -1.256461 1 0.0
-1.1346 -1.1346 1 0.0
-1.718586 -0.795738 1 0.0
-3.239072 -3.239072 1 0.0
-1.300132 -1.300132 1 0.0
-1.332181 -1.332181 1 0.0
-1.15744 -1.15744 1 0.0
-2.683599 -1.135586 1 0.0
-1.405298 -0.861755 1 0.0
-3.316934 -3.316934 1 0.0
-1.065543 -1.065543 1 0.0
-9.98569 -0.712282 1 0.0
-4.050275 -1.438799 1 0.0
-0.983855 -0.983855 1 0.0
-5.434022 -5.434022 1 0.0
-3.096694 -1.135361 1 0.0
-1.625793 -0.994773 1 0.0
-2.510432 -0.810548 1 0.0
-8.372449 -1.062276 1 0.0
-1.606603 -1.606603 1 0.0
-3.572778 -1.205305 1 0.0
-0.833096 -0.833096 1 0.0
-5.343925 -5.343925 1 0.0
-1.372343 -1.372343 1 0.0
-2.912542 -2.912542 1 0.0
-3.930703 -3.930703 1 0.0
-1.359132 -1.359132 1 0.0
-6.158301 -1.036705 1 0.0
-5.084597 -5.084597 1 0.0
-2.706567 -2.706567 1 0.0
-0.408247 -0.408247 1 0.0
-1.662872 -0.811106 1 0.0
-2.756438 -0.768416 1 0.0
-4.575077 -4.575077 1 0.0
-3.522021 -1.688237 1 0.0
-3.837097 -3.837097 1 0.0
-2.880626 -2.880626 1 0.0
-0.696342 -0.696342 1 0.0
-0.160381 -0.160381 1 0.0
-1.727241 -1.727241 1 0.0
-2.743037 -2.743037 1 0.0
-2.523803 -2.523803 1 0.0
-3.018143 -3.018143 1 0.0
-4.237019 -4.237019 1 0.0
-0.413592 -0.413592 1 0.0
-1.348986 -1.054779 1 0.0
-0.755768 -0.755768 1 0.0
-1.484764 -0.801914 1 0.0
-4.848273 -4.848273 1 0.0
-1.712878 -1.712878 1 0.0
-1.111695 -0.612978 1 0.0
-0.751971 -0.751971 1 0.0
-2.657638 -2.657638 1 0.0
-1.916186 -1.916186 1 0.0
-0.371293 -0.371293 1 0.0
-0.17735 -0.17735 1 0.0
-3.076779 -0.865603 1 0.0
-3.930703 -3.930703 1 0.0
-3.017313 -0.753147 1 0.0
-2.318332 -1.731102 1 0.0
-3.110096 -3.110096 1 0.0
-2.002108 -2.002108 1 0.0
-15.614351 -2.898603 1 0.0
-6.427026 -2.471048 1 0.0
-6.011284 -6.011284 1 0.0
-2.291275 -2.291275 1 0.0
-2.78915 -1.038246 1 0.0
-5.852026 -1.582324 1 0.0
-1.43448 -1.43448 1 0.0
-2.880626 -2.880626 1 0.0
-5.519931 -5.519931 1 0.0
-2.73991 -2.73991 1 0.0
-4.131616 -4.131616 1 0.0
-1.693128 -1.693128 1 0.0
-3.076779 -3.076779 1 0.0
-1.987058 -1.987058 1 0.0
-1.638482 -1.638482 1 0.0
-2.948456 -2.948456 1 0.0
-5.72971 -0.68973 1 0.0
-1.244755 -0.610519 1 0.0
-2.578339 -2.578339 1 0.0
-9.607653 -9.607653 1 0.0
-1.185735 -1.024209 1 0.0
-7.666646 -7.666646 1 0.0
-1.168698 -0.501428 1 0.0
-3.193477 -0.956657 1 0.0
-4.029563 -4.029563 1 0.0
-1.914587 -1.914587 1 0.0
-4.341111 -4.341111 1 0.0
-1.35467 -1.35467 1 0.0
-3.981961 -1.565745 1 0.0
-6.571483 -6.571483 1 0.0
-5.072159 -5.072159 1 0.0
-2.378594 -2.378594 1 0.0
-2.653122 -0.452462 1 0.0
-3.507515 -3.507515 1 0.0
-7.218287 -7.218287 1 0.0
-2.476326 -2.476326 1 0.0
-13.764396 -0.772939 1 0.0
-4.575077 -4.575077 1 0.0
-1.914587 -1.914587 1 0.0
-0.977422 -0.977422 1 0.0
-6.120229 -2.195445 1 0.0
-3.397048 -3.397048 1 0.0
-3.703658 -3.703658 1 0.0
-4.695712 -4.695712 1 0.0
-9.396273 -2.552531 1 0.0
-12.723282 -0.768602 1 0.0
-2.509127 -2.509127 1 0.0
-17.826939 -1.99629 1 0.0
-8.477577 -1.528095 1 0.0
-4.368464 -0.791711 1 0.0
-6.776396 -6.776396 1 0.0
-6.776396 -6.776396 1 0.0
-9.530803 -4.594201 1 0.0
-5.300005 -1.903635 1 0.0
-3.089758 -3.089758 1 0.0
-1.815287 -1.007581 1 0.0
-1.362528 -0.902456 1 0.0
-11.124948 -1.13369 1 0.0
-3.651869 -3.651869 1 0.0
-2.488301 -2.488301 1 0.0
-14.027249 -2.285199 1 0.0
-6.269779 -1.214296 1 0.0
-6.900446 -0.702601 1 0.0
-12.721612 -12.721612 1 0.0
-4.131616 -4.131616 1 0.0
-10.932959 -10.932959 1 0.0
-11.452742 -1.957829 1 0.0
-11.528238 -11.528238 1 0.0
-16.431233 -1.339668 1 0.0
-1.302925 -1.092311 1 0.0
-3.036847 -2.578378 1 0.0
-1.496592 -1.496592 1 0.0
-1.795004 -0.770175 1 0.0
-4.261908 -4.261908 1 0.0
-1.71392 -0.873841 1 0.0
-1.460533 -1.460533 1 0.0
-0.493186 -0.493186 1 0.0
-0.418296 -0.418296 1 0.0
-2.408076 -1.227022 1 0.0
-1.802159 -1.802159 1 0.0
-4.191005 -1.318672 1 0.0
-0.935916 -0.935916 1 0.0
-0.866051 -0.866051 1 0.0
-1.274769 -1.274769 1 0.0
-0.571919 -0.50749 1 0.0
-0.849059 -0.849059 1 0.0
-3.576881 -3.576881 1 0.0
-2.514146 -2.514146 1 0.0
-2.232288 -2.232288 1 0.0
-20.668937 -2.011271 1 0.0
-4.358966 -4.358966 1 0.0
-1.08935 -0.817697 1 0.0
-0.724098 -0.724098 1 0.0
-3.197453 -3.197453 1 0.0
-3.106228 -1.725264 1 0.0
-0.731877 -0.731877 1 0.0
-5.199179 -1.188326 1 0.0
-0.752327 -0.422601 1 0.0
-0.118608 -0.118608 1 0.0
-3.018962 -3.018962 1 0.0
-1.320514 -0.886784 1 0.0
-3.019524 -0.83508 1 0.0
-1.180507 -1.180507 1 0.0
-0.742388 -0.5912 1 0.0
-2.760544 -1.099755 1 0.0
-0.3395 -0.3395 1 0.0
-0.198572 -0.198572 1 0.0
-5.69616 -1.20966 1 0.0
-1.840872 -0.803662 1 0.0
-1.163863 -1.163863 1 0.0
-1.014257 -1.014257 1 0.0
-5.010894 -1.059781 1 0.0
-0.984312 -0.984312 1 0.0
-2.550127 -1.718869 1 0.0
-2.335587 -0.79517 1 0.0
-4.023452 -0.695736 1 0.0
-4.232967 -1.192552 1 0.0
-16.449287 -1.057483 1 0.0
-12.255346 -2.040255 1 0.0
-3.790278 -3.790278 1 0.0
-0.219879 -0.219879 1 0.0
-0.778609 -0.618957 1 0.0
-7.060914 -1.044161 1 0.0
-14.999575 -3.534091 1 0.0
-10.581705 -2.853841 1 0.0
-1.722972 -1.722972 1 0.0
-2.312405 -2.312405 1 0.0
-3.022265 -3.022265 1 0.0
-2.439897 -2.439897 1 0.0
-2.439897 -2.439897 1 0.0
-3.217318 -3.217318 1 0.0
-5.632173 -1.45997 1 0.0
-0.978931 -0.765824 1 0.0
-1.757214 -1.757214 1 0.0
-5.655157 -5.655157 1 0.0
-2.684799 -1.444437 1 0.0
-1.901432 -1.901432 1 0.0
-1.098856 -0.729769 1 0.0
-0.463569 -0.463569 1 0.0
-1.712202 -1.712202 1 0.0
-2.724682 -0.92225 1 0.0
-6.240105 -0.69344 1 0.0
-5.120568 -1.506692 1 0.0
-6.790453 -6.790453 1 0.0
-0.770759 -0.770759 1 0.0
-7.032986 -2.171791 1 0.0
-4.892672 -1.759736 1 0.0
-3.49233 -1.723267 1 0.0
-1.647032 -1.046742 1 0.0
-0.539137 -0.539137 1 0.0
-0.292766 -0.292766 1 0.0
-2.847992 -0.607621 1 0.0
-6.264736 -6.264736 1 0.0
-12.744784 -1.002484 1 0.0
-1.701291 -1.138492 1 0.0
-2.925191 -1.903017 1 0.0
-1.911761 -0.740308 1 0.0
-3.316825 -3.316825 1 0.0
-2.726902 -2.726902 1 0.0
-3.427508 -3.427508 1 0.0
-6.405278 -1.031261 1 0.0
-2.603542 -1.040147 1 0.0
-1.901432 -1.901432 1 0.0
-11.505454 -2.848051 1 0.0
-3.376472 -3.376472 1 0.0
-5.798982 -5.798982 1 0.0
-6.085376 -1.209438 1 0.0
-7.216275 -2.113947 1 0.0
-4.890972 -4.890972 1 0.0
-6.432701 -6.432701 1 0.0
-6.286568 -6.286568 1 0.0
-5.244186 -1.456177 1 0.0
-0.346712 -0.346712 1 0.0
-0.503377 -0.503377 1 0.0
-6.297403 -2.415951 1 0.0
-1.081624 -0.747902 1 0.0
-3.427508 -3.427508 1 0.0
-1.079759 -1.079759 1 0.0
-0.435958 -0.435958 1 0.0
-3.088915 -1.623726 1 0.0
-3.150695 -3.150695 1 0.0
-7.610059 -7.610059 1 0.0
-2.480679 -1.013487 1 0.0
-3.84552 -1.017616 1 0.0
-2.017729 -2.017729 1 0.0
-4.66823 -4.66823 1 0.0
-9.597711 -3.806058 1 0.0
-3.501224 -3.501224 1 0.0
-3.217318 -3.217318 1 0.0
-0.832385 -0.832385 1 0.0
-2.765741 -2.765741 1 0.0
-13.538389 -3.707301 1 0.0
-0.671008 -0.671008 1 0.0
-6.264736 -6.264736 1 0.0
-3.996698 -3.996698 1 0.0
-9.432651 -9.432651 1 0.0
-14.347611 -2.941708 1 0.0
-7.841066 -7.841066 1 0.0
-2.463905 -2.463905 1 0.0
-1.356518 -1.057678 1 0.0
-2.414774 -2.414774 1 0.0
-3.654553 -3.654553 1 0.0
-1.23292 -1.23292 1 0.0
-7.047152 -1.923791 1 0.0
-0.612965 -0.612965 1 0.0
-0.851486 -0.851486 1 0.0
-3.987035 -3.987035 1 0.0
-13.66736 -13.66736 1 0.0
-2.335952 -2.335952 1 0.0
-5.797659 -5.797659 1 0.0
-0.145768 -0.145768 1 0.0
-5.252269 -5.252269 1 0.0
-5.650944 -5.650944 1 0.0
-4.34841 -4.34841 1 0.0
-0.808059 -0.808059 1 0.0
-1.83418 -1.83418 1 0.0
-1.197611 -1.197611 1 0.0
-24.204534 -2.364829 1 0.0
-1.986559 -0.930593 1 0.0
-2.312776 -2.312776 1 0.0
-3.467886 -2.188221 1 0.0
-0.701934 -0.701934 1 0.0
-2.193323 -0.820543 1 0.0
-2.12848 -2.12848 1 0.0
-0.097359 -0.097359 1 0.0
-2.099282 -0.977998 1 0.0
-3.294157 -3.294157 1 0.0
-15.43802 -5.533312 1 0.0
-1.880028 -1.128452 1 0.0
-3.240489 -3.240489 1 0.0
-0.182376 -0.182376 1 0.0
-3.636202 -3.636202 1 0.0
-1.173576 -1.079266 1 0.0
-3.026102 -1.917436 1 0.0
-1.730986 -1.730986 1 0.0
-8.901973 -1.891523 1 0.0
-3.722759 -1.617682 1 0.0
-3.35895 -1.640092 1 0.0
-1.717453 -1.495207 1 0.0
-1.383952 -0.455588 1 0.0
-2.27539 -0.312362 1 0.0
-0.78982 -0.78982 1 0.0
-5.705232 -5.705232 1 0.0
-1.484568 -1.091652 1 0.0
-1.851728 -1.583163 1 0.0
-1.836358 -1.836358 1 0.0
-6.591597 -6.591597 1 0.0
-1.311119 -1.311119 1 0.0
-4.378525 -0.976003 1 0.0
-3.085374 -1.161862 1 0.0
-0.853324 -0.853324 1 0.0
-5.902925 -2.181403 1 0.0
-4.993511 -4.993511 1 0.0
-5.837227 -1.847021 1 0.0
-8.900945 -8.900945 1 0.0
-0.563207 -0.563207 1 0.0
-2.029164 -2.029164 1 0.0
-2.54624 -2.54624 1 0.0
-1.803954 -1.803954 1 0.0
-2.987192 -2.987192 1 0.0
-2.281124 -2.281124 1 0.0
-3.035934 -3.035934 1 0.0
-0.224629 -0.224629 1 0.0
-9.141702 -1.84489 1 0.0
-9.908305 -2.249468 1 0.0
-2.54624 -2.54624 1 0.0
-1.192737 -1.192737 1 0.0
-0.824866 -0.798251 1 0.0
-2.586835 -2.586835 1 0.0
-2.06536 -1.581294 1 0.0
-0.967864 -0.967864 1 0.0
-7.904488 -7.904488 1 0.0
-1.624135 -1.624135 1 0.0
-0.62327 -0.62327 1 0.0
-0.258334 -0.258334 1 0.0
-2.188147 -2.188147 1 0.0
-2.411134 -1.044482 1 0.0
-0.696945 -0.696945 1 0.0
-1.624135 -1.624135 1 0.0
-9.65494 -9.65494 1 0.0
-2.639715 -2.639715 1 0.0
-1.609683 -0.858225 1 0.0
-5.935573 -5.935573 1 0.0
-4.902197 -4.902197 1 0.0
-2.045871 -2.045871 1 0.0
-2.892414 -2.892414 1 0.0
-3.532158 -3.532158 1 0.0
-7.171994 -7.171994 1 0.0
-4.357613 -1.290912 1 0.0
-0.697929 -0.697929 1 0.0
-1.332335 -0.764027 1 0.0
-3.519822 -3.519822 1 0.0
-4.399324 -4.399324 1 0.0
-2.628158 -2.628158 1 0.0
-1.953139 -1.953139 1 0.0
-4.031185 -4.031185 1 0.0
-4.342858 -4.342858 1 0.0
-2.892414 -2.892414 1 0.0
-4.993511 -4.993511 1 0.0
-1.726868 -1.726868 1 0.0
-2.811388 -2.811388 1 0.0
-17.760197 -1.592395 1 0.0
-3.194113 -1.646973 1 0.0
-2.01445 -2.01445 1 0.0
-2.21934 -1.540095 1 0.0
-12.362641 -2.085501 1 0.0
-0.840932 -0.194867 1 0.0
-0.566603 -0.290004 1 0.0
-8.249704 -8.249704 1 0.0
-4.916454 -0.915096 1 0.0
-0.269431 -0.21983 1 0.0
-5.562146 -5.562146 1 0.0
-18.695385 -2.228127 1 0.0
-0.481926 -0.481926 1 0.0
-2.415508 -0.83376 1 0.0
-8.381657 -2.252057 1 0.0
-0.934249 -0.803662 1 0.0
-0.985284 -0.985284 1 0.0
-6.433559 -6.433559 1 0.0
-1.808404 -0.556016 1 0.0
-5.334879 -5.334879 1 0.0
-5.833419 -2.519845 1 0.0
-1.875778 -1.103269 1 0.0
-2.24982 -2.24982 1 0.0
-1.18625 -0.767841 1 0.0
-2.49573 -2.49573 1 0.0
-20.96895 -3.36397 1 0.0
-0.635937 -0.635937 1 0.0
-3.258663 -3.258663 1 0.0
-0.317805 -0.317805 1 0.0
-2.435509 -1.021714 1 0.0
-3.621134 -3.621134 1 0.0
-1.482177 -1.482177 1 0.0
-8.558853 -1.281841 1 0.0
-4.45509 -4.45509 1 0.0
-2.374907 -0.972453 1 0.0
-4.173608 -4.173608 1 0.0
-3.431159 -2.032331 1 0.0
-0.750324 -0.750324 1 0.0
-9.579877 -0.791375 1 0.0
-1.966433 -0.824027 1 0.0
-14.095506 -14.095506 1 0.0
-5.164639 -1.822947 1 0.0
-4.084455 -4.084455 1 0.0
-4.289103 -4.289103 1 0.0
-2.559514 -2.559514 1 0.0
-0.459879 -0.459879 1 0.0
-0.945111 -0.906647 1 0.0
-3.621134 -3.621134 1 0.0
-5.289758 -5.289758 1 0.0
-3.203629 -0.831804 1 0.0
-3.571572 -3.571572 1 0.0
-17.341211 -2.206992 1 0.0
-2.674799 -2.674799 1 0.0
-3.150975 -1.886426 1 0.0
-5.477625 -5.477625 1 0.0
-6.778501 -6.778501 1 0.0
-11.352524 -1.197096 1 0.0
-1.056722 -1.056722 1 0.0
-3.497186 -3.497186 1 0.0
-4.898913 -4.898913 1 0.0
-1.706419 -1.417646 1 0.0
-7.286744 -7.286744 1 0.0
-12.382235 -12.382235 1 0.0
-3.993186 -3.993186 1 0.0
-4.350704 -4.350704 1 0.0
-5.54576 -5.54576 1 0.0
-7.226857 -0.743963 1 0.0
-2.594505 -2.464143 1 0.0
-3.937179 -3.937179 1 0.0
-11.538816 -11.538816 1 0.0
-1.55709 -0.94923 1 0.0
-6.162385 -6.162385 1 0.0
-2.485503 -1.496136 1 0.0
-3.286765 -2.174003 1 0.0
-1.33856 -1.33856 1 0.0
-3.905769 -1.312274 1 0.0
-0.278468 -0.278468 1 0.0
-2.082517 -2.082517 1 0.0
-0.72916 -0.72916 1 0.0
-5.985937 -5.985937 1 0.0
-0.767076 -0.767076 1 0.0
-5.98484 -0.880557 1 0.0
-0.833112 -0.833112 1 0.0
-0.299558 -0.299558 1 0.0
-2.265061 -0.524951 1 0.0
-0.788088 -0.788088 1 0.0
-3.659459 -0.482774 1 0.0
-1.429566 -1.429566 1 0.0
-1.958496 -1.126055 1 0.0
-2.005319 -0.672415 1 0.0
-0.481713 -0.481713 1 0.0
-1.094798 -1.094798 1 0.0
-3.258741 -0.936601 1 0.0
-1.862431 -0.478135 1 0.0
-0.485685 -0.485685 1 0.0
-1.825386 -1.825386 1 0.0
-0.788843 -0.788843 1 0.0
-1.25995 -1.25995 1 0.0
-3.314682 -1.700384 1 0.0
-0.83509 -0.421017 1 0.0
-2.891439 -2.891439 1 0.0
-2.265061 -2.265061 1 0.0
-5.507804 -0.839747 1 0.0
-2.309874 -2.309874 1 0.0
-2.228414 -2.217452 1 0.0
-0.99172 -0.99172 1 0.0
-2.682641 -0.594689 1 0.0
-8.390901 -8.390901 1 0.0
-4.695843 -4.695843 1 0.0
-0.951589 -0.951589 1 0.0
-4.588224 -0.998655 1 0.0
-3.375311 -3.375311 1 0.0
-1.859643 -0.991746 1 0.0
-7.985995 -7.985995 1 0.0
-3.138411 -3.138411 1 0.0
-1.934848 -1.089408 1 0.0
-2.569509 -1.011905 1 0.0
-3.244092 -3.244092 1 0.0
-1.031153 -0.939771 1 0.0
-1.66864 -1.66864 1 0.0
-1.943377 -1.943377 1 0.0
-1.612324 -1.612324 1 0.0
-0.447209 -0.447209 1 0.0
-1.63312 -1.111177 1 0.0
-1.371627 -1.371627 1 0.0
-1.416068 -1.416068 1 0.0
-1.523643 -1.001867 1 0.0
-0.979192 -0.979192 1 0.0
-1.166281 -1.166281 1 0.0
-2.054762 -2.054762 1 0.0
-0.365919 -0.365919 1 0.0
-0.72969 -0.72969 1 0.0
-1.515409 -1.515409 1 0.0
-5.575615 -0.541848 1 0.0
-1.055829 -1.055829 1 0.0
-3.012585 -3.012585 1 0.0
-5.234315 -2.817804 1 0.0
-1.943377 -1.943377 1 0.0
-3.012585 -3.012585 1 0.0
-2.09152 -0.528936 1 0.0
-1.657213 -0.964437 1 0.0
-10.029487 -2.768782 1 0.0
-0.841254 -0.841254 1 0.0
-7.504927 -1.653749 1 0.0
-0.619705 -0.522258 1 0.0
-3.448866 -1.328584 1 0.0
-4.533192 -0.597345 1 0.0
-1.623191 -1.623191 1 0.0
-0.442606 -0.442606 1 0.0
-4.612443 -4.612443 1 0.0
-1.044445 -1.044445 1 0.0
-5.719059 -5.719059 1 0.0
-5.771743 -5.771743 1 0.0
-3.744384 -0.78066 1 0.0
-3.295556 -3.295556 1 0.0
-2.936729 -2.936729 1 0.0
-2.370085 -0.424257 1 0.0
-1.060384 -1.060384 1 0.0
-3.551347 -3.551347 1 0.0
-2.147464 -0.60745 1 0.0
-0.789794 -0.789794 1 0.0
-3.340165 -3.340165 1 0.0
-3.167846 -0.806267 1 0.0
-0.866765 -0.866765 1 0.0
-1.742399 -0.782148 1 0.0
-0.794984 -0.525811 1 0.0
-0.755053 -0.697555 1 0.0
-45.271217 -1.737125 1 0.0
-3.169914 -3.169914 1 0.0
-1.049195 -1.049195 1 0.0
-1.674051 -0.560212 1 0.0
-1.180202 -0.81016 1 0.0
-2.320619 -2.320619 1 0.0
-1.553856 -1.44275 1 0.0
-1.53648 -1.53648 1 0.0
-2.634831 -2.208993 1 0.0
-0.782769 -0.782769 1 0.0
-0.369643 -0.369643 1 0.0
-2.299071 -0.65452 1 0.0
-2.300928 -0.968465 1 0.0
-2.416808 -2.416808 1 0.0
-2.139129 -1.017163 1 0.0
-0.690207 -0.690207 1 0.0
-1.693446 -1.693446 1 0.0
-3.446662 -1.147215 1 0.0
-0.472137 -0.472137 1 0.0
-5.247527 -1.873411 1 0.0
-0.877001 -0.590471 1 0.0
-13.528254 -1.201093 1 0.0
-3.952247 -2.177411 1 0.0
-2.286932 -2.286932 1 0.0
-2.950845 -2.030248 1 0.0
-4.637797 -4.637797 1 0.0
-1.031695 -1.031695 1 0.0
-1.415005 -1.367162 1 0.0
-0.402197 -0.402197 1 0.0
-4.408712 -1.191227 1 0.0
-5.115264 -0.805632 1 0.0
-2.381158 -2.381158 1 0.0
-2.299071 -2.299071 1 0.0
-1.152953 -1.152953 1 0.0
-1.268996 -1.137059 1 0.0
-1.500668 -1.500668 1 0.0
-8.031506 -0.818089 1 0.0
-2.986005 -2.986005 1 0.0
-2.859065 -2.859065 1 0.0
-2.144682 -1.558316 1 0.0
-1.427871 -1.427871 1 0.0
-4.030711 -4.030711 1 0.0
-2.381158 -2.381158 1 0.0
-1.963638 -1.963638 1 0.0
-2.183141 -0.996778 1 0.0
-5.051637 -1.428029 1 0.0
-2.522395 -1.095225 1 0.0
-3.463708 -1.421717 1 0.0
-1.615727 -1.615727 1 0.0
-1.128779 -0.544664 1 0.0
-3.009821 -3.009821 1 0.0
-1.46909 -0.984454 1 0.0
-4.030711 -4.030711 1 0.0
-1.726028 -1.726028 1 0.0
-3.871091 -3.871091 1 0.0
-0.771238 -0.771238 1 0.0
-0.565094 -0.499612 1 0.0
-3.841733 -1.08772 1 0.0
-1.393413 -1.393413 1 0.0
-1.38467 -1.38467 1 0.0
-3.816666 -3.816666 1 0.0
-1.769918 -0.860752 1 0.0
-2.067579 -0.96312 1 0.0
-3.409044 -1.244685 1 0.0
-3.702645 -1.527724 1 0.0
-0.699381 -0.699381 1 0.0
-1.839379 -1.530867 1 0.0
-2.051936 -2.051936 1 0.0
-2.222373 -2.222373 1 0.0
-1.118214 -1.118214 1 0.0
-0.151486 -0.151486 1 0.0
-1.551385 -0.770422 1 0.0
-1.017992 -1.017992 1 0.0
-1.076397 -0.929743 1 0.0
-0.941658 -0.941658 1 0.0
-1.060917 -1.060917 1 0.0
-0.543743 -0.543743 1 0.0
-2.159732 -2.159732 1 0.0
-0.087987 -0.087987 1 0.0
-1.410088 -1.410088 1 0.0
-1.134287 -0.257339 1 0.0
-2.632636 -0.849668 1 0.0
-2.058583 -2.058583 1 0.0
-3.373877 -2.422185 1 0.0
-4.701137 -4.701137 1 0.0
-0.572004 -0.572004 1 0.0
-0.993669 -0.993669 1 0.0
-0.360702 -0.360702 1 0.0
-0.927428 -0.927428 1 0.0
-2.333892 -0.79996 1 0.0
-0.832591 -0.752861 1 0.0
-0.64413 -0.64413 1 0.0
-2.986005 -2.986005 1 0.0
-2.403311 -2.403311 1 0.0
-6.405864 -1.709753 1 0.0
-1.963638 -1.963638 1 0.0
-1.263688 -1.263688 1 0.0
-3.624141 -1.302431 1 0.0
-7.977593 -2.862858 1 0.0
-0.94804 -0.606292 1 0.0
-0.718359 -0.718359 1 0.0
-1.752265 -1.01901 1 0.0
-0.826921 -0.56906 1 0.0
-1.613505 -1.613505 1 0.0
-2.600785 -1.503181 1 0.0
-4.215698 -4.215698 1 0.0
-3.975717 -1.572599 1 0.0
-6.089869 -6.089869 1 0.0
-1.393413 -1.393413 1 0.0
-2.933323 -2.933323 1 0.0
-4.143459 -4.143459 1 0.0
-3.877719 -3.877719 1 0.0
-1.359788 -1.359788 1 0.0
-4.057957 -4.057957 1 0.0
-4.790039 -4.790039 1 0.0
-3.609568 -1.180313 1 0.0
-1.92687 -0.552647 1 0.0
-4.914663 -4.914663 1 0.0
-2.395106 -2.395106 1 0.0
-0.443191 -0.443191 1 0.0
-1.694482 -1.694482 1 0.0
-1.92687 -1.92687 1 0.0
-4.260316 -4.260316 1 0.0
-4.734396 -4.734396 1 0.0
-1.221121 -0.742031 1 0.0
-3.797829 -1.371991 1 0.0
-8.555598 -8.555598 1 0.0
-3.032113 -0.904163 1 0.0
-4.925555 -0.892489 1 0.0
-3.714993 -3.714993 1 0.0
-1.615727 -0.501475 1 0.0
-4.637797 -4.637797 1 0.0
-4.314174 -0.984875 1 0.0
-6.95989 -6.95989 1 0.0
-5.04989 -0.907234 1 0.0
-5.061625 -5.061625 1 0.0
-3.288983 -0.630729 1 0.0
-0.719942 -0.719942 1 0.0
-0.776389 -0.776389 1 0.0
-3.012143 -3.012143 1 0.0
-6.258538 -6.258538 1 0.0
-7.567029 -7.567029 1 0.0
-9.918136 -9.918136 1 0.0
-28.732271 -28.732271 1 0.0
-8.576303 -0.88293 1 0.0
-0.692633 -0.359387 1 0.0
-8.245763 -8.245763 1 0.0
-1.490477 -1.490477 1 0.0
-2.138756 -2.138756 1 0.0
-1.669142 -0.77173 1 0.0
-3.094077 -0.664031 1 0.0
-0.878608 -0.878608 1 0.0
-10.065823 -1.972825 1 0.0
-1.081279 -1.081279 1 0.0
-3.543834 -3.543834 1 0.0
-3.669792 -3.669792 1 0.0
-1.644452 -0.818886 1 0.0
-6.438498 -6.438498 1 0.0
-4.453434 -4.453434 1 0.0
-4.530442 -2.279468 1 0.0
-2.383695 -2.383695 1 0.0
-4.994656 -4.994656 1 0.0
-2.032145 -0.615505 1 0.0
-6.26832 -1.632733 1 0.0
-11.832849 -11.832849 1 0.0
-1.909764 -0.976525 1 0.0
-1.596252 -1.596252 1 0.0
-1.60218 -1.538593 1 0.0
-2.928936 -2.928936 1 0.0
-9.637353 -9.637353 1 0.0
-0.866609 -0.730774 1 0.0
-52.041292 -1.416357 1 0.0
-5.406194 -5.406194 1 0.0
-3.253051 -3.253051 1 0.0
-4.126784 -1.656322 1 0.0
-10.426799 -10.426799 1 0.0
-0.531157 -0.531157 1 0.0
-4.16645 -4.16645 1 0.0
-3.257053 -3.257053 1 0.0
-3.770353 -3.770353 1 0.0
-2.096487 -1.244667 1 0.0
-1.578618 -1.036698 1 0.0
-0.758384 -0.429544 1 0.0
-8.044186 -8.044186 1 0.0
-2.40919 -1.300371 1 0.0
-3.755577 -3.755577 1 0.0
-3.592254 -0.797066 1 0.0
-3.414633 -0.831348 1 0.0
-3.921616 -0.674848 1 0.0
-2.978237 -1.039834 1 0.0
-1.954877 -0.72696 1 0.0
-5.141015 -5.141015 1 0.0
-5.96921 -5.96921 1 0.0
-2.736149 -1.315883 1 0.0
-4.737671 -4.737671 1 0.0
-3.598371 -0.489817 1 0.0
-6.301471 -0.994235 1 0.0
-4.414629 -4.414629 1 0.0
-1.709059 -1.709059 1 0.0
-7.366128 -7.366128 1 0.0
-3.357533 -0.8552 1 0.0
-4.025137 -4.025137 1 0.0
-18.401293 -1.863498 1 0.0
-0.945233 -0.945233 1 0.0
-1.687397 -0.778281 1 0.0
-1.162894 -0.749912 1 0.0
-12.492738 -1.741004 1 0.0
-4.043584 -4.043584 1 0.0
-1.111457 -1.111457 1 0.0
-9.54954 -9.54954 1 0.0
-3.292233 -1.146542 1 0.0
-2.708833 -2.708833 1 0.0
-5.862992 -5.862992 1 0.0
-3.571441 -3.540615 1 0.0
-8.241955 -8.241955 1 0.0
-1.76691 -1.76691 1 0.0
-5.354342 -5.354342 1 0.0
-2.456196 -2.456196 1 0.0
-4.509334 -4.509334 1 0.0
-0.406088 -0.230331 1 0.0
-12.489085 -0.776609 1 0.0
-0.172918 -0.172918 1 0.0
-1.978057 -1.978057 1 0.0
-27.906074 -1.259075 1 0.0
-40.136523 -2.081562 1 0.0
-2.370376 -1.242576 1 0.0
-2.585283 -1.609394 1 0.0
-2.255253 -2.255253 1 0.0
-2.11245 -0.927072 1 0.0
-3.370002 -2.24428 1 0.0
-0.916213 -0.916213 1 0.0
-4.249381 -2.426019 1 0.0
-1.695291 -1.609553 1 0.0
-4.57519 -1.753069 1 0.0
-4.447546 -1.296299 1 0.0
-1.697455 -0.96148 1 0.0
-1.036302 -0.916641 1 0.0
-1.32952 -1.32952 1 0.0
-8.761619 -2.580453 1 0.0
-5.607859 -2.873538 1 0.0
-3.572064 -1.543042 1 0.0
-3.408898 -3.408898 1 0.0
-4.270207 -2.748051 1 0.0
-2.034034 -1.563247 1 0.0
-5.282569 -5.282569 1 0.0
-0.205672 -0.205672 1 0.0
-4.231965 -4.231965 1 0.0
-1.803028 -1.803028 1 0.0
-1.898828 -1.898828 1 0.0
-4.136804 -2.106849 1 0.0
-3.417992 -2.546656 1 0.0
-5.609301 -3.871306 1 0.0
-7.177015 -1.893676 1 0.0
-3.795873 -1.538079 1 0.0
-6.109524 -2.300275 1 0.0
-6.492848 -2.73175 1 0.0
-4.212889 -4.212889 1 0.0
-2.475446 -2.475446 1 0.0
-8.153036 -2.449281 1 0.0
-12.40414 -3.263513 1 0.0
-3.745882 -1.526024 1 0.0
-0.865109 -0.865109 1 0.0
-4.834418 -3.277028 1 0.0
-2.153754 -2.153754 1 0.0
-1.999532 -1.999532 1 0.0
-4.747926 -4.747926 1 0.0
-2.275676 -1.617659 1 0.0
-3.840278 -1.531043 1 0.0
-3.426565 -3.426565 1 0.0
-10.766739 -2.082478 1 0.0
-2.208005 -1.403746 1 0.0
-6.596859 -3.264105 1 0.0
-3.620157 -2.550123 1 0.0
-7.974908 -3.310641 1 0.0
-2.378415 -1.272111 1 0.0
-3.379595 -3.379595 1 0.0
-3.053828 -3.053828 1 0.0
-4.643007 -1.669053 1 0.0
-1.036122 -0.915566 1 0.0
-1.975573 -1.975573 1 0.0
-2.196199 -0.849602 1 0.0
-3.777427 -3.777427 1 0.0
-5.290857 -2.308282 1 0.0
-2.225521 -2.225521 1 0.0
-3.006757 -3.006757 1 0.0
-6.261012 -6.261012 1 0.0
-2.665611 -1.939005 1 0.0
-3.355263 -3.355263 1 0.0
-8.270606 -8.270606 1 0.0
-2.464853 -2.464853 1 0.0
-7.064147 -7.064147 1 0.0
-0.877993 -0.877993 1 0.0
-10.167304 -10.167304 1 0.0
-8.07935 -8.07935 1 0.0
-10.4599 -10.4599 1 0.0
-9.364305 -9.364305 1 0.0
-2.119362 -1.303458 1 0.0
-4.223615 -4.223615 1 0.0
-1.835036 -1.835036 1 0.0
-0.635389 -0.635389 1 0.0
-3.109473 -1.421263 1 0.0
-1.035917 -1.035917 1 0.0
-0.806318 -0.806318 1 0.0
-2.456091 -2.456091 1 0.0
-3.838331 -1.559628 1 0.0
-4.515351 -4.515351 1 0.0
-1.406521 -0.844231 1 0.0
-1.719991 -1.719991 1 0.0
-1.329598 -1.329598 1 0.0
-2.203298 -1.381217 1 0.0
-3.221853 -3.221853 1 0.0
-6.123933 -6.123933 1 0.0
-3.053299 -3.053299 1 0.0
-1.021477 -0.54866 1 0.0
-1.325177 -1.325177 1 0.0
-31.360481 -0.828426 1 0.0
-1.098183 -1.098183 1 0.0
-0.867485 -0.867485 1 0.0
-6.265225 -1.513566 1 0.0
-1.508478 -1.508478 1 0.0
-9.313582 -1.760895 1 0.0
-3.629998 -0.846323 1 0.0
-8.511587 -8.511587 1 0.0
-2.802884 -2.802884 1 0.0
-2.114769 -0.264509 1 0.0
-6.316311 -0.996643 1 0.0
-4.612872 -4.612872 1 0.0
-4.332514 -0.938611 1 0.0
-1.830674 -1.031639 1 0.0
-0.670506 -0.234168 1 0.0
-3.202833 -1.977324 1 0.0
-1.617194 -1.617194 1 0.0
-0.926977 -0.926977 1 0.0
-2.104921 -2.104921 1 0.0
-0.844399 -0.844399 1 0.0
-2.99084 -2.171932 1 0.0
-2.458185 -1.878377 1 0.0
-0.497365 -0.497365 1 0.0
-0.703681 -0.703681 1 0.0
-1.905507 -1.069977 1 0.0
-2.043877 -0.885017 1 0.0
-102.418747 -1.532969 1 0.0
-0.563792 -0.563792 1 0.0
-0.839453 -0.839453 1 0.0
-0.418831 -0.418831 1 0.0
-2.545927 -2.545927 1 0.0
-0.466017 -0.466017 1 0.0
-0.957281 -0.792516 1 0.0
-0.795581 -0.487625 1 0.0
-0.727176 -0.727176 1 0.0
-1.121753 -1.121753 1 0.0
-5.773369 -5.773369 1 0.0
-3.06998 -0.842722 1 0.0
-2.56316 -2.56316 1 0.0
-1.463503 -1.463503 1 0.0
-1.196576 -1.196576 1 0.0
-7.701105 -0.766054 1 0.0
-3.595956 -1.08512 1 0.0
-1.378146 -1.378146 1 0.0
-0.884001 -0.844839 1 0.0
-0.85539 -0.810864 1 0.0
-0.097072 -0.097072 1 0.0
-4.477168 -4.477168 1 0.0
-1.14383 -0.713565 1 0.0
-2.080374 -1.114242 1 0.0
-1.706354 -0.528045 1 0.0
-3.016563 -2.391004 1 0.0
-2.508766 -2.508766 1 0.0
-0.467551 -0.467551 1 0.0
-1.015191 -1.015191 1 0.0
-2.543583 -2.543583 1 0.0
-0.25225 -0.25225 1 0.0
-0.227323 -0.227323 1 0.0
-0.13184 -0.13184 1 0.0
-7.590945 -2.806061 1 0.0
-0.622683 -0.622683 1 0.0
-2.615475 -2.615475 1 0.0
-3.081359 -3.081359 1 0.0
-2.120029 -1.545626 1 0.0
-0.272862 -0.272862 1 0.0
-1.785291 -0.747554 1 0.0
-3.544221 -3.544221 1 0.0
-1.523554 -1.067149 1 0.0
-0.294028 -0.294028 1 0.0
-1.224528 -1.224528 1 0.0
-0.963273 -0.963273 1 0.0
-3.257053 -3.257053 1 0.0
-1.871234 -0.682011 1 0.0
-3.829348 -3.118271 1 0.0
-2.365121 -0.663497 1 0.0
-2.003873 -2.003873 1 0.0
-1.131598 -0.747548 1 0.0
-2.440244 -1.336425 1 0.0
-2.284153 -2.284153 1 0.0
-1.224528 -1.224528 1 0.0
-1.082125 -0.414586 1 0.0
-1.970093 -1.970093 1 0.0
-5.971534 -5.971534 1 0.0
-2.380514 -2.380514 1 0.0
-0.732908 -0.732908 1 0.0
-1.405635 -0.418294 1 0.0
-0.844399 -0.844399 1 0.0
-1.157143 -1.157143 1 0.0
-0.396274 -0.396274 1 0.0
-3.038118 -0.902567 1 0.0
-0.76668 -0.76668 1 0.0
-0.44257 -0.44257 1 0.0
-2.753562 -2.753562 1 0.0
-2.59946 -2.59946 1 0.0
-2.234756 -1.552914 1 0.0
-0.660137 -0.660137 1 0.0
-0.776479 -0.776479 1 0.0
-2.178657 -1.766915 1 0.0
-1.608327 -1.189468 1 0.0
-3.346316 -3.087284 1 0.0
-4.176458 -4.176458 1 0.0
-1.625076 -1.625076 1 0.0
-1.015191 -1.015191 1 0.0
-1.157143 -1.157143 1 0.0
-1.933029 -0.678269 1 0.0
-0.913916 -0.913916 1 0.0
-6.63203 -6.63203 1 0.0
-2.003873 -2.003873 1 0.0
-3.699142 -0.888696 1 0.0
-1.971551 -0.88456 1 0.0
-1.97598 -1.512635 1 0.0
-0.667298 -0.667298 1 0.0
-3.314502 -3.314502 1 0.0
-4.47932 -4.47932 1 0.0
-1.015191 -1.015191 1 0.0
-1.982467 -0.374588 1 0.0
-7.415669 -7.415669 1 0.0
-1.405635 -0.475175 1 0.0
-2.349309 -2.349309 1 0.0
-3.599764 -2.841779 1 0.0
-2.412921 -2.412921 1 0.0
-0.493833 -0.493833 1 0.0
-2.1692 -2.1692 1 0.0
-0.592567 -0.592567 1 0.0
-1.502193 -1.502193 1 0.0
-3.098578 -1.724106 1 0.0
-6.159401 -6.159401 1 0.0
-4.346362 -4.346362 1 0.0
-3.349552 -3.349552 1 0.0
-2.732223 -0.506333 1 0.0
-3.646716 -3.646716 1 0.0
-1.716735 -0.441577 1 0.0
-8.444758 -8.444758 1 0.0
-3.167578 -3.167578 1 0.0
-3.438638 -1.206143 1 0.0
-0.938282 -0.938282 1 0.0
-2.399972 -1.338017 1 0.0
-2.1692 -2.1692 1 0.0
-4.594791 -4.594791 1 0.0
-8.16738 -8.16738 1 0.0
-1.502193 -1.502193 1 0.0
-3.7019 -1.821286 1 0.0
-1.353337 -1.353337 1 0.0
-1.112946 -1.112946 1 0.0
-3.052087 -1.092356 1 0.0
-3.155765 -1.346877 1 0.0
-3.368435 -1.025761 1 0.0
-3.140964 -0.993954 1 0.0
-2.743343 -2.743343 1 0.0
-3.751762 -0.642466 1 0.0
-3.244417 -3.244417 1 0.0
-1.935847 -1.935847 1 0.0
-42.383226 -1.365737 1 0.0
-6.101748 -6.101748 1 0.0
-6.926344 -6.926344 1 0.0
-0.561687 -0.561687 1 0.0
-15.06301 -1.12001 1 0.0
-5.418292 -5.418292 1 0.0
-6.723006 -0.706355 1 0.0
-1.383546 -1.383546 1 0.0
-4.19077 -1.130108 1 0.0
-7.799591 -7.799591 1 0.0
-4.565668 -4.565668 1 0.0
-1.590885 -1.590885 1 0.0
-7.85034 -7.85034 1 0.0
-5.226769 -1.846404 1 0.0
-4.965347 -4.965347 1 0.0
-4.7767 -4.7767 1 0.0
-7.498997 -0.983158 1 0.0
-3.937025 -3.937025 1 0.0
-2.763603 -1.371036 1 0.0
-9.477272 -0.812631 1 0.0
-6.835149 -1.418168 1 0.0
-3.208025 -3.208025 1 0.0
-0.655781 -0.655781 1 0.0
-8.343356 -1.383938 1 0.0
-11.774685 -11.774685 1 0.0
-27.208547 -2.607455 1 0.0
-31.236612 -0.818557 1 0.0
-23.190253 -1.058568 1 0.0
-15.165534 -15.165534 1 0.0
-1.903871 -1.903871 1 0.0
-0.866023 -0.866023 1 0.0
-1.894163 -1.388614 1 0.0
-1.272463 -1.054474 1 0.0
-0.977716 -0.977716 1 0.0
-1.036084 -1.036084 1 0.0
-1.967082 -1.08216 1 0.0
-1.994819 -0.71857 1 0.0
-0.312543 -0.312543 1 0.0
-9.115072 -1.331865 1 0.0
-1.398971 -1.398971 1 0.0
-0.959781 -0.959781 1 0.0
-5.246427 -5.246427 1 0.0
-3.504062 -3.504062 1 0.0
-1.242443 -1.242443 1 0.0
-7.12323 -2.047847 1 0.0
-2.491147 -1.380586 1 0.0
-1.8785 -1.015234 1 0.0
-3.550684 -1.869854 1 0.0
-22.587119 -4.415891 1 0.0
-3.729995 -3.729995 1 0.0
-1.672424 -1.672424 1 0.0
-2.233109 -2.233109 1 0.0
-9.680751 -9.680751 1 0.0
-1.579181 -1.579181 1 0.0
-2.87184 -2.87184 1 0.0
-1.03844 -0.277382 1 0.0
-4.894599 -1.451487 1 0.0
-6.253923 -6.253923 1 0.0
-3.424957 -3.424957 1 0.0
-3.243041 -3.243041 1 0.0
-1.770139 -1.770139 1 0.0
-7.992824 -1.617424 1 0.0
-8.574029 -1.342807 1 0.0
-1.126737 -1.126737 1 0.0
-1.944171 -1.098243 1 0.0
-1.021873 -0.752223 1 0.0
-1.070488 -0.979187 1 0.0
-4.217787 -1.673683 1 0.0
-4.166501 -1.281016 1 0.0
-1.876408 -1.876408 1 0.0
-8.920363 -1.580301 1 0.0
-4.166501 -4.166501 1 0.0
-0.491162 -0.491162 1 0.0
-2.442067 -1.330801 1 0.0
-4.803816 -1.282962 1 0.0
-5.799502 -5.799502 1 0.0
-6.501795 -6.501795 1 0.0
-1.582794 -1.387324 1 0.0
-1.428581 -1.428581 1 0.0
-5.951723 -1.425661 1 0.0
-2.822913 -0.793696 1 0.0
-8.011476 -8.011476 1 0.0
-6.65294 -2.28474 1 0.0
-3.449881 -3.449881 1 0.0
-5.590522 -5.590522 1 0.0
-5.361011 -5.361011 1 0.0
-10.029595 -10.029595 1 0.0
-9.451149 -2.571318 1 0.0
-10.312141 -1.801202 1 0.0
-17.135972 -2.475747 1 0.0
-23.627092 -2.308504 1 0.0
-0.614527 -0.614527 1 0.0
-9.519172 -0.809823 1 0.0
-2.644121 -1.33143 1 0.0
-1.364966 -1.364966 1 0.0
-7.473612 -0.782035 1 0.0
-0.601381 -0.412697 1 0.0
-3.166936 -3.166936 1 0.0
-27.741067 -4.834477 1 0.0
-2.153701 -1.580059 1 0.0
-1.25025 -0.585788 1 0.0
-1.390525 -1.390525 1 0.0
-3.589102 -0.837152 1 0.0
-6.896152 -1.073538 1 0.0
-3.893293 -3.893293 1 0.0
-0.877882 -0.877882 1 0.0
-1.668496 -1.668496 1 0.0
-2.939784 -1.139929 1 0.0
-8.387755 -8.387755 1 0.0
-2.95526 -2.95526 1 0.0
-10.343264 -10.343264 1 0.0
-23.807904 -23.807904 1 0.0
-1.387903 -0.624305 1 0.0
-9.167029 -9.167029 1 0.0
-0.747575 -0.747575 1 0.0
-12.997022 -12.997022 1 0.0
-9.617061 -9.617061 1 0.0
-14.434317 -14.434317 1 0.0
-7.830668 -1.132433 1 0.0
-1.423527 -1.423527 1 0.0
-17.251047 -2.304041 1 0.0
-2.498235 -2.498235 1 0.0
-0.640269 -0.640269 1 0.0
-22.541673 -3.443345 1 0.0
-1.158129 -1.158129 1 0.0
-3.845652 -3.845652 1 0.0
-0.861216 -0.861216 1 0.0
-1.897928 -1.000822 1 0.0
-4.414863 -4.414863 1 0.0
-6.469812 -6.469812 1 0.0
-5.080693 -1.632828 1 0.0
-8.391882 -8.391882 1 0.0
-3.014807 -1.15678 1 0.0
-11.357562 -2.362341 1 0.0
-4.874028 -4.874028 1 0.0
-2.784721 -2.784721 1 0.0
-15.649034 -1.448427 1 0.0
-4.289944 -2.351952 1 0.0
-0.920043 -0.760701 1 0.0
-7.558971 -7.558971 1 0.0
-6.041748 -1.178976 1 0.0
-9.523065 -9.523065 1 0.0
-8.964254 -8.964254 1 0.0
-5.803912 -0.806974 1 0.0
-3.531606 -3.531606 1 0.0
-8.164842 -8.164842 1 0.0
-4.315571 -4.315571 1 0.0
-14.836761 -0.759121 1 0.0
-0.40789 -0.271655 1 0.0
-0.64884 -0.449504 1 0.0
-12.271914 -12.271914 1 0.0
-6.429166 -6.429166 1 0.0
-32.541495 -2.169069 1 0.0
-7.232749 -0.854138 1 0.0
-2.144592 -2.144592 1 0.0
-4.22197 -4.22197 1 0.0
-9.100496 -1.085391 1 0.0
-1.434164 -1.434164 1 0.0
-5.523362 -5.523362 1 0.0
-3.414266 -3.414266 1 0.0
-4.696151 -4.696151 1 0.0
-4.773218 -4.773218 1 0.0
-1.670782 -1.670782 1 0.0
-26.337629 -0.913603 1 0.0
-10.079813 -10.079813 1 0.0
-7.686298 -7.686298 1 0.0
-1.4733 -0.868732 1 0.0
-3.584422 -3.584422 1 0.0
-3.309205 -3.309205 1 0.0
-2.011525 -0.655239 1 0.0
-0.343783 -0.343783 1 0.0
-9.686672 -3.269701 1 0.0
-0.905529 -0.905529 1 0.0
-4.067322 -4.067322 1 0.0
-0.294434 -0.294434 1 0.0
-3.061121 -3.061121 1 0.0
-2.451245 -2.451245 1 0.0
-1.413757 -1.413757 1 0.0
-7.976136 -1.23691 1 0.0
-2.162535 -0.958971 1 0.0
-6.23187 -6.23187 1 0.0
-0.900984 -0.900984 1 0.0
-3.977309 -0.863681 1 0.0
-2.061427 -2.061427 1 0.0
-2.635309 -2.635309 1 0.0
-1.374198 -0.357836 1 0.0
-9.072201 -1.515 1 0.0
-1.315744 -0.631323 1 0.0
-4.88609 -4.88609 1 0.0
-4.492072 -1.517393 1 0.0
-3.017388 -3.017388 1 0.0
-4.972893 -4.972893 1 0.0
-2.375123 -0.563027 1 0.0
-0.740028 -0.467216 1 0.0
-4.358879 -1.459852 1 0.0
-8.300346 -1.87949 1 0.0
-1.568086 -1.568086 1 0.0
-1.877248 -1.474178 1 0.0
-2.18566 -2.18566 1 0.0
-0.745361 -0.745361 1 0.0
-9.828738 -1.163746 1 0.0
-3.054517 -3.054517 1 0.0
-5.690974 -5.690974 1 0.0
-3.288982 -3.288982 1 0.0
-5.246839 -5.246839 1 0.0
-12.097348 -12.097348 1 0.0
-5.776132 -5.776132 1 0.0
-11.860429 -1.740352 1 0.0
-5.863188 -5.863188 1 0.0
-8.711883 -8.711883 1 0.0
-5.374867 -5.374867 1 0.0
-5.310339 -5.310339 1 0.0
-8.083302 -8.083302 1 0.0
-4.361797 -4.361797 1 0.0
-7.721527 -7.721527 1 0.0
-13.883302 -2.573144 1 0.0
-8.083302 -8.083302 1 0.0
-9.191613 -1.425994 1 0.0
-6.51484 -1.767262 1 0.0
-2.870323 -0.928816 1 0.0
-0.997908 -0.821482 1 0.0
-1.092531 -1.092531 1 0.0
-1.766731 -0.516864 1 0.0
-21.120206 -0.986131 1 0.0
-11.181377 -1.644681 1 0.0
-5.66055 -3.582867 1 0.0
-4.27173 -4.27173 1 0.0
-1.495185 -1.208 1 0.0
-0.40869 -0.40869 1 0.0
-2.783297 -1.041125 1 0.0
-0.726587 -0.726587 1 0.0
-3.29245 -1.877287 1 0.0
-2.626742 -1.580197 1 0.0
-1.041102 -1.041102 1 0.0
-2.840996 -2.06748 1 0.0
-5.879923 -1.916663 1 0.0
-1.477773 -0.879213 1 0.0
-8.851778 -8.851778 1 0.0
-1.467081 -0.918136 1 0.0
-8.629223 -3.048338 1 0.0
-2.032734 -1.770201 1 0.0
-3.457061 -1.759637 1 0.0
-0.862138 -0.862138 1 0.0
-0.913779 -0.913779 1 0.0
-3.958295 -2.268217 1 0.0
-2.526745 -2.526745 1 0.0
-4.329704 -2.243446 1 0.0
-3.941089 -2.551122 1 0.0
-1.098062 -1.059675 1 0.0
-4.181284 -4.181284 1 0.0
-3.902285 -1.712719 1 0.0
-3.969496 -2.647535 1 0.0
-3.111786 -3.111786 1 0.0
-1.279727 -1.279727 1 0.0
-1.934234 -1.934234 1 0.0
-5.799998 -3.307784 1 0.0
-7.923918 -2.589635 1 0.0
-1.269739 -0.709548 1 0.0
-3.432275 -1.657194 1 0.0
-3.29245 -1.869484 1 0.0
-7.209185 -7.209185 1 0.0
-0.44512 -0.44512 1 0.0
-0.888732 -0.828167 1 0.0
-1.60218 -1.60218 1 0.0
-0.932279 -0.932279 1 0.0
-4.578856 -2.442566 1 0.0
-2.323867 -2.323867 1 0.0
-0.469497 -0.469497 1 0.0
-4.290948 -4.290948 1 0.0
-2.618529 -1.538499 1 0.0
-1.49054 -1.49054 1 0.0
-2.126522 -2.126522 1 0.0
-1.060857 -1.060857 1 0.0
-0.974102 -0.803093 1 0.0
-1.40536 -1.40536 1 0.0
-1.279727 -1.279727 1 0.0
-1.472009 -1.472009 1 0.0
-1.134482 -1.134482 1 0.0
-1.594096 -1.078214 1 0.0
-2.676217 -1.469925 1 0.0
-6.931467 -6.931467 1 0.0
-2.251657 -2.251657 1 0.0
-3.144657 -3.144657 1 0.0
-0.244692 -0.244692 1 0.0
-1.685366 -1.219893 1 0.0
-2.953838 -1.612946 1 0.0
-0.164491 -0.164491 1 0.0
-0.40869 -0.40869 1 0.0
-2.363714 -1.427933 1 0.0
-13.699014 -3.632444 1 0.0
-4.799322 -4.799322 1 0.0
-2.440789 -1.414823 1 0.0
-0.97787 -0.740054 1 0.0
-6.202249 -6.202249 1 0.0
-7.016802 -7.016802 1 0.0
-4.622198 -1.72037 1 0.0
-2.227774 -1.228901 1 0.0
-4.799322 -2.071495 1 0.0
-2.839868 -2.839868 1 0.0
-1.934234 -1.934234 1 0.0
-2.209082 -2.209082 1 0.0
-4.364742 -4.364742 1 0.0
-0.200321 -0.200321 1 0.0
-6.486612 -6.486612 1 0.0
-5.015901 -2.974079 1 0.0
-4.460434 -4.460434 1 0.0
-1.967954 -1.261974 1 0.0
-2.576114 -2.576114 1 0.0
-2.839868 -2.839868 1 0.0
-4.3601 -1.875723 1 0.0
-9.115316 -3.94339 1 0.0
-1.663687 -1.663687 1 0.0
-3.611914 -3.611914 1 0.0
-1.031037 -1.014906 1 0.0
-0.07145 -0.07145 1 0.0
-1.602384 -1.602384 1 0.0
-7.676563 -1.138794 1 0.0
-0.853868 -0.853868 1 0.0
-3.267143 -3.267143 1 0.0
-2.104062 -2.104062 1 0.0
-2.610162 -2.610162 1 0.0
-2.489554 -2.489554 1 0.0
-0.826156 -0.826156 1 0.0
-3.142828 -3.142828 1 0.0
-6.826182 -6.826182 1 0.0
-1.657415 -1.491219 1 0.0
-3.944637 -1.951758 1 0.0
-4.390471 -4.390471 1 0.0
-1.548348 -1.548348 1 0.0
-9.903783 -9.903783 1 0.0
-4.564182 -1.738845 1 0.0
-2.325572 -0.906902 1 0.0
-5.913718 -5.913718 1 0.0
-8.769466 -1.177335 1 0.0
-1.250172 -1.095024 1 0.0
-9.014885 -2.15137 1 0.0
-13.257271 -13.257271 1 0.0
-4.482261 -3.316504 1 0.0
-11.185893 -0.698486 1 0.0
-18.010482 -1.222814 1 0.0
-8.173042 -8.173042 1 0.0
-5.813793 -2.423256 1 0.0
-4.21834 -4.21834 1 0.0
-4.664962 -4.664962 1 0.0
-0.927907 -0.545039 1 0.0
-1.06065 -0.818639 1 0.0
-2.678774 -2.678774 1 0.0
-0.303631 -0.303631 1 0.0
-1.167799 -1.167799 1 0.0
-8.766542 -8.766542 1 0.0
-1.51521 -1.51521 1 0.0
-2.289908 -1.147775 1 0.0
-0.463789 -0.463789 1 0.0
-5.360629 -5.360629 1 0.0
-0.380787 -0.380787 1 0.0
-3.36173 -1.112301 1 0.0
-25.562114 -1.868338 1 0.0
-1.987632 -1.15306 1 0.0
-1.471308 -1.471308 1 0.0
-2.00268 -1.645006 1 0.0
-3.698794 -3.698794 1 0.0
-3.008216 -3.008216 1 0.0
-2.008868 -2.008868 1 0.0
-0.802174 -0.802174 1 0.0
-3.407634 -3.407634 1 0.0
-8.166202 -8.166202 1 0.0
-0.759956 -0.651327 1 0.0
-5.621396 -5.621396 1 0.0
-9.269799 -1.97203 1 0.0
-1.480979 -1.151107 1 0.0
-1.049214 -0.687881 1 0.0
-1.119071 -1.119071 1 0.0
-2.210112 -2.210112 1 0.0
-2.862137 -2.862137 1 0.0
-0.456852 -0.456852 1 0.0
-4.257606 -0.712008 1 0.0
-0.333577 -0.333577 1 0.0
-4.155522 -1.896727 1 0.0
-5.530344 -1.326106 1 0.0
-5.393325 -2.470188 1 0.0
-10.338432 -2.285365 1 0.0
-3.181653 -1.182082 1 0.0
-1.882253 -1.882253 1 0.0
-6.607735 -1.737991 1 0.0
-11.302175 -1.55559 1 0.0
-0.959763 -0.627227 1 0.0
-3.94887 -3.94887 1 0.0
-12.407277 -1.844778 1 0.0
-3.100661 -3.100661 1 0.0
-4.983109 -1.424053 1 0.0
-6.07667 -6.07667 1 0.0
-8.745267 -0.966893 1 0.0
-2.978747 -2.978747 1 0.0
-12.087484 -2.53023 1 0.0
-3.362553 -1.634808 1 0.0
-4.741341 -4.741341 1 0.0
-4.523324 -2.380893 1 0.0
-6.585545 -6.585545 1 0.0
-4.661038 -4.661038 1 0.0
-8.379292 -3.140876 1 0.0
-5.911565 -5.911565 1 0.0
-4.633255 -4.633255 1 0.0
-12.251314 -12.251314 1 0.0
-2.678774 -1.415635 1 0.0
-7.012426 -7.012426 1 0.0
-8.596169 -3.200691 1 0.0
-2.759995 -0.93067 1 0.0
-12.007878 -12.007878 1 0.0
-4.215425 -4.215425 1 0.0
-3.422514 -3.422514 1 0.0
-11.794804 -1.619967 1 0.0
-8.728448 -8.728448 1 0.0
-1.94129 -1.94129 1 0.0
-4.68839 -3.616149 1 0.0
-0.687895 -0.687895 1 0.0
-1.066273 -0.910792 1 0.0
-7.930075 -7.930075 1 0.0
-17.417932 -1.7901 1 0.0
-6.070844 -0.703737 1 0.0
-10.921176 -1.941566 1 0.0
-0.924414 -0.924414 1 0.0
-3.681451 -3.681451 1 0.0
-3.034666 -3.034666 1 0.0
-2.546499 -2.546499 1 0.0
-4.965375 -4.965375 1 0.0
-1.144022 -0.430422 1 0.0
-4.463754 -1.750995 1 0.0
-5.268539 -1.379921 1 0.0
-2.769631 -2.769631 1 0.0
-7.566724 -7.566724 1 0.0
-3.174693 -0.843172 1 0.0
-10.279225 -1.164941 1 0.0
-3.681451 -3.681451 1 0.0
-1.446942 -1.446942 1 0.0
-4.094706 -4.094706 1 0.0
-6.023154 -0.838101 1 0.0
-1.918122 -0.854571 1 0.0
-8.581949 -1.448216 1 0.0
-2.059704 -1.385425 1 0.0
-1.3396 -1.3396 1 0.0
-1.66036 -0.925702 1 0.0
-2.585213 -2.585213 1 0.0
-1.502726 -0.765872 1 0.0
-5.8753 -5.8753 1 0.0
-1.338606 -1.007598 1 0.0
-5.060775 -5.060775 1 0.0
-2.834407 -2.834407 1 0.0
-3.185941 -3.185941 1 0.0
-2.27893 -2.27893 1 0.0
-1.95491 -1.95491 1 0.0
-4.495655 -0.781265 1 0.0
-1.596312 -1.596312 1 0.0
-8.635515 -2.252623 1 0.0
-3.788206 -3.788206 1 0.0
-5.230645 -5.230645 1 0.0
-6.952738 -1.926055 1 0.0
-6.522835 -1.35538 1 0.0
-12.011779 -12.011779 1 0.0
-8.671973 -8.671973 1 0.0
-6.224893 -6.224893 1 0.0
-4.628032 -1.74168 1 0.0
-15.619812 -1.450042 1 0.0
-12.048736 -1.655337 1 0.0
-6.878792 -6.878792 1 0.0
-11.301656 -1.973306 1 0.0
-0.848879 -0.848879 1 0.0
-18.113434 -18.113434 1 0.0
-7.086201 -7.086201 1 0.0
-0.598568 -0.598568 1 0.0
-0.695018 -0.695018 1 0.0
-3.563681 -0.817419 1 0.0
-0.54376 -0.54376 1 0.0
-0.955288 -0.827954 1 0.0
-1.331109 -0.797952 1 0.0
-1.193904 -0.828345 1 0.0
-1.41669 -0.983287 1 0.0
-2.802469 -0.934056 1 0.0
-3.838125 -0.827963 1 0.0
-2.300551 -1.372156 1 0.0
-0.394406 -0.28892 1 0.0
-1.058831 -0.817527 1 0.0
-0.671507 -0.671507 1 0.0
-5.965132 -1.827831 1 0.0
-0.631695 -0.631695 1 0.0
-0.870168 -0.812261 1 0.0
-1.242646 -1.242646 1 0.0
-3.324707 -1.262693 1 0.0
-1.377068 -0.331492 1 0.0
-2.02333 -1.556806 1 0.0
-8.113727 -3.23708 1 0.0
-2.028094 -0.867678 1 0.0
-1.019058 -1.019058 1 0.0
-0.975332 -0.975332 1 0.0
-1.014394 -1.014394 1 0.0
-2.058465 -1.458974 1 0.0
-6.327593 -1.968118 1 0.0
-1.663525 -1.092982 1 0.0
-4.643164 -4.643164 1 0.0
-5.397358 -0.862043 1 0.0
-2.486381 -2.486381 1 0.0
-1.653242 -0.711779 1 0.0
-3.149167 -3.149167 1 0.0
-4.764356 -4.764356 1 0.0
-1.213831 -1.213831 1 0.0
-1.414047 -1.414047 1 0.0
-4.41561 -4.41561 1 0.0
-2.259947 -2.259947 1 0.0
-1.414047 -1.414047 1 0.0
-0.247731 -0.247731 1 0.0
-1.289379 -0.780505 1 0.0
-2.422182 -1.996696 1 0.0
-1.099572 -0.781069 1 0.0
-1.519522 -0.661579 1 0.0
-0.913119 -0.913119 1 0.0
-0.936835 -0.936835 1 0.0
-1.963331 -1.963331 1 0.0
-10.13401 -0.538934 1 0.0
-1.407207 -1.057423 1 0.0
-3.525991 -3.525991 1 0.0
-0.975332 -0.975332 1 0.0
-1.849481 -0.754481 1 0.0
-0.684688 -0.684688 1 0.0
-6.052894 -2.156513 1 0.0
-2.351171 -0.947541 1 0.0
-0.759356 -0.759356 1 0.0
-2.911547 -1.727072 1 0.0
-3.667889 -0.54795 1 0.0
-0.933419 -0.933419 1 0.0
-0.596262 -0.596262 1 0.0
-1.172133 -0.791527 1 0.0
-1.741632 -0.911777 1 0.0
-21.171132 -1.267748 1 0.0
-1.794723 -1.386161 1 0.0
-3.006813 -3.006813 1 0.0
-1.041626 -1.041626 1 0.0
-2.130632 -1.53866 1 0.0
-3.729504 -1.65884 1 0.0
-2.342828 -0.855685 1 0.0
-1.647461 -1.647461 1 0.0
-0.975332 -0.975332 1 0.0
-1.683876 -1.683876 1 0.0
-2.62235 -2.62235 1 0.0
-2.62235 -2.62235 1 0.0
-0.90436 -0.638463 1 0.0
-3.006813 -3.006813 1 0.0
-4.764356 -4.764356 1 0.0
-0.29978 -0.29978 1 0.0
-5.739391 -1.389746 1 0.0
-0.612177 -0.612177 1 0.0
-2.122571 -2.122571 1 0.0
-0.975332 -0.975332 1 0.0
-1.798191 -1.798191 1 0.0
-5.43154 -5.43154 1 0.0
-7.535004 -7.535004 1 0.0
-8.00477 -8.00477 1 0.0
-1.429079 -1.429079 1 0.0
-2.342828 -2.342828 1 0.0
-2.396924 -2.396924 1 0.0
-5.591948 -5.591948 1 0.0
-3.274533 -3.274533 1 0.0
-7.295461 -7.295461 1 0.0
-4.643164 -4.643164 1 0.0
-1.867733 -1.867733 1 0.0
-4.817839 -4.817839 1 0.0
-2.051829 -2.051829 1 0.0
-1.985937 -1.037083 1 0.0
-12.109068 -1.950479 1 0.0
-0.646353 -0.646353 1 0.0
-1.916818 -1.916818 1 0.0
-12.789735 -1.536343 1 0.0
-15.737764 -1.729528 1 0.0
-5.859838 -5.859838 1 0.0
-3.896012 -3.713891 1 0.0
-2.972824 -2.972824 1 0.0
-4.620009 -4.620009 1 0.0
-5.893131 -5.893131 1 0.0
-9.533635 -9.533635 1 0.0
-6.868192 -6.868192 1 0.0
-0.808146 -0.808146 1 0.0
-5.188629 -5.188629 1 0.0
-0.810494 -0.695304 1 0.0
-3.415958 -0.694824 1 0.0
-17.609813 -1.141483 1 0.0
-0.887191 -0.50115 1 0.0
-7.121788 -0.857445 1 0.0
-0.819362 -0.454977 1 0.0
-1.943137 -0.966038 1 0.0
-3.051532 -1.129449 1 0.0
-1.983714 -1.983714 1 0.0
-4.078736 -1.574404 1 0.0
-0.879769 -0.731166 1 0.0
-5.884586 -5.884586 1 0.0
-9.024427 -2.234454 1 0.0
-2.027893 -1.377487 1 0.0
-2.84819 -2.84819 1 0.0
-4.455712 -4.455712 1 0.0
-24.708874 -24.708874 1 0.0
-6.309127 -6.309127 1 0.0
-3.422368 -3.422368 1 0.0
-2.876168 -2.180921 1 0.0
-6.005008 -6.005008 1 0.0
-7.694782 -7.694782 1 0.0
-0.898749 -0.898749 1 0.0
-12.060005 -12.060005 1 0.0
-1.164636 -1.164636 1 0.0
-4.71002 -4.71002 1 0.0
-0.770718 -0.770718 1 0.0
-2.845269 -2.845269 1 0.0
-1.203994 -1.203994 1 0.0
-2.708833 -2.708833 1 0.0
-0.84622 -0.84622 1 0.0
-6.80536 -1.741489 1 0.0
-7.877903 -7.877903 1 0.0
-5.716593 -5.716593 1 0.0
-1.330422 -0.632614 1 0.0
-37.460744 -1.52042 1 0.0
-3.763478 -3.763478 1 0.0
-3.807877 -3.807877 1 0.0
-0.362496 -0.362496 1 0.0
-8.562208 -2.318039 1 0.0
-5.140131 -0.91718 1 0.0
-3.842592 -3.842592 1 0.0
-2.865506 -2.865506 1 0.0
-1.94796 -0.86079 1 0.0
-2.109217 -2.109217 1 0.0
-6.482405 -6.482405 1 0.0
-5.392997 -5.392997 1 0.0
-2.473821 -2.473821 1 0.0
-2.568393 -0.599471 1 0.0
-0.689255 -0.689255 1 0.0
-1.367517 -1.367517 1 0.0
-5.471743 -1.787577 1 0.0
-1.854379 -1.854379 1 0.0
-5.492428 -5.492428 1 0.0
-6.39775 -6.39775 1 0.0
-7.028246 -7.028246 1 0.0
-4.826239 -1.121387 1 0.0
-14.483643 -2.347854 1 0.0
-16.131808 -16.131808 1 0.0
-7.028246 -1.517128 1 0.0
-0.502606 -0.502606 1 0.0
-19.419873 -2.932848 1 0.0
-5.910791 -2.404406 1 0.0
-1.956734 -1.956734 1 0.0
-0.950181 -0.950181 1 0.0
-7.7069 -7.7069 1 0.0
-4.291123 -4.291123 1 0.0
-4.952944 -4.952944 1 0.0
-4.313086 -0.827214 1 0.0
-7.371555 -7.371555 1 0.0
-10.489982 -10.489982 1 0.0
-18.462356 -18.462356 1 0.0
-7.837345 -2.384305 1 0.0
-9.742029 -2.354954 1 0.0
-2.82641 -2.82641 1 0.0
-12.204251 -12.204251 1 0.0
-2.462067 -0.747021 1 0.0
-5.116893 -5.116893 1 0.0
-5.807961 -1.824176 1 0.0
-0.918498 -0.721919 1 0.0
-8.742324 -8.742324 1 0.0
-1.677632 -1.677632 1 0.0
-2.472125 -0.623366 1 0.0
-2.264246 -2.264246 1 0.0
-2.268544 -2.268544 1 0.0
-0.890599 -0.890599 1 0.0
-6.480268 -6.480268 1 0.0
-0.608642 -0.608642 1 0.0
-10.011913 -10.011913 1 0.0
-2.24822 -2.24822 1 0.0
-2.500769 -2.500769 1 0.0
-4.920922 -0.93955 1 0.0
-2.119595 -2.119595 1 0.0
-3.93021 -3.93021 1 0.0
-4.92403 -1.233878 1 0.0
-4.98472 -4.98472 1 0.0
-8.9752 -8.9752 1 0.0
-1.635534 -0.703518 1 0.0
-2.806656 -2.806656 1 0.0
-1.769816 -0.78903 1 0.0
-1.346603 -1.346603 1 0.0
-3.977991 -3.977991 1 0.0
-1.171966 -1.171966 1 0.0
-3.202177 -1.067866 1 0.0
-5.185161 -5.185161 1 0.0
-2.349964 -0.713831 1 0.0
-2.566472 -2.566472 1 0.0
-4.856078 -1.013332 1 0.0
-3.523859 -3.523859 1 0.0
-15.982314 -2.926596 1 0.0
-4.059554 -4.059554 1 0.0
-4.527122 -4.527122 1 0.0
-2.834407 -2.834407 1 0.0
-6.777091 -2.039699 1 0.0
-1.181257 -1.181257 1 0.0
-9.325157 -9.325157 1 0.0
-4.443617 -4.443617 1 0.0
-7.051069 -7.051069 1 0.0
-7.175103 -7.175103 1 0.0
-3.519088 -3.519088 1 0.0
-2.970448 -0.998787 1 0.0
-2.810759 -2.810759 1 0.0
-2.798732 -0.996399 1 0.0
-3.183848 -1.581346 1 0.0
-0.369053 -0.369053 1 0.0
-1.103089 -1.103089 1 0.0
-0.788857 -0.788857 1 0.0
-2.213552 -2.213552 1 0.0
-0.163785 -0.163785 1 0.0
-2.950936 -2.950936 1 0.0
-5.339203 -5.339203 1 0.0
-3.540744 -3.540744 1 0.0
-1.723387 -0.408558 1 0.0
-1.216778 -1.216778 1 0.0
-3.13384 -1.106245 1 0.0
-1.451359 -0.69419 1 0.0
-0.323428 -0.323428 1 0.0
-2.612419 -0.990159 1 0.0
-5.632766 -1.539494 1 0.0
-1.507566 -1.507566 1 0.0
-4.429749 -4.429749 1 0.0
-2.248665 -2.248665 1 0.0
-5.403713 -0.752548 1 0.0
-3.546654 -1.230477 1 0.0
-0.982373 -0.982373 1 0.0
-2.810759 -2.810759 1 0.0
-5.043599 -5.043599 1 0.0
-0.263783 -0.263783 1 0.0
-3.314178 -0.767048 1 0.0
-1.306068 -1.306068 1 0.0
-3.278984 -1.196162 1 0.0
-2.183405 -2.183405 1 0.0
-9.168476 -1.046445 1 0.0
-1.438473 -1.438473 1 0.0
-4.690963 -3.720436 1 0.0
-3.240655 -1.728368 1 0.0
-1.014153 -1.014153 1 0.0
-3.868048 -1.129489 1 0.0
-4.429749 -4.429749 1 0.0
-6.273298 -6.273298 1 0.0
-3.922155 -3.922155 1 0.0
-3.153 -3.153 1 0.0
-2.970448 -1.098091 1 0.0
-2.798848 -2.798848 1 0.0
-2.213552 -2.213552 1 0.0
-6.316054 -1.20729 1 0.0
-7.399284 -1.342458 1 0.0
-6.715659 -2.378846 1 0.0
-3.834418 -3.834418 1 0.0
-2.891937 -2.891937 1 0.0
-0.342941 -0.342941 1 0.0
-2.077614 -2.077614 1 0.0
-0.762328 -0.668037 1 0.0
-2.995104 -0.929664 1 0.0
-2.302545 -1.206902 1 0.0
-2.092445 -0.845029 1 0.0
-0.518085 -0.518085 1 0.0
-0.944618 -0.944618 1 0.0
-8.82945 -1.629105 1 0.0
-1.438786 -1.036192 1 0.0
-6.456177 -2.900285 1 0.0
-1.271543 -1.02673 1 0.0
-0.756759 -0.756759 1 0.0
-1.438365 -0.860105 1 0.0
-4.284053 -1.047479 1 0.0
-4.56057 -1.352998 1 0.0
-0.492591 -0.492591 1 0.0
-0.251831 -0.251831 1 0.0
-8.692443 -0.714553 1 0.0
-4.570203 -2.964652 1 0.0
-1.708502 -0.859948 1 0.0
-4.536833 -1.650207 1 0.0
-5.937039 -0.697446 1 0.0
-3.399085 -3.399085 1 0.0
-1.972299 -1.972299 1 0.0
-2.710277 -2.710277 1 0.0
-1.718284 -1.154635 1 0.0
-0.806517 -0.806517 1 0.0
-6.693025 -6.693025 1 0.0
-3.181657 -3.181657 1 0.0
-3.604941 -3.604941 1 0.0
-3.392149 -3.392149 1 0.0
-2.077614 -2.077614 1 0.0
-5.359684 -0.832955 1 0.0
-3.636585 -1.143757 1 0.0
-0.863313 -0.863313 1 0.0
-0.975241 -0.975241 1 0.0
-1.021732 -0.482095 1 0.0
-9.903292 -1.598143 1 0.0
-3.984243 -3.984243 1 0.0
-5.633685 -5.633685 1 0.0
-2.227509 -2.227509 1 0.0
-1.378892 -1.378892 1 0.0
-3.984243 -3.984243 1 0.0
-0.7374 -0.431521 1 0.0
-14.058045 -3.142947 1 0.0
-13.044817 -3.099798 1 0.0
-2.251516 -2.251516 1 0.0
-11.807587 -2.777908 1 0.0
-15.891198 -1.430308 1 0.0
-2.827703 -1.055519 1 0.0
-7.713984 -7.713984 1 0.0
-4.664962 -4.664962 1 0.0
-7.510388 -0.943251 1 0.0
-65.530197 -1.092307 1 0.0
-76.203217 -0.951345 1 0.0
-30.454051 -2.054925 1 0.0
-10.260494 -10.260494 1 0.0
-4.664962 -4.664962 1 0.0
-0.580849 -0.580849 1 0.0
-20.64571 -20.64571 1 0.0
-0.325273 -0.325273 1 0.0
-28.246756 -28.246756 1 0.0
-2.578729 -2.578729 1 0.0
-7.260802 -7.260802 1 0.0
-2.749761 -0.980266 1 0.0
-3.503718 -1.952512 1 0.0
-0.134599 -0.134599 1 0.0
-1.325177 -0.574031 1 0.0
-6.094154 -6.094154 1 0.0
-2.27893 -2.27893 1 0.0
-3.684301 -3.684301 1 0.0
-0.714504 -0.714504 1 0.0
-3.706074 -3.706074 1 0.0
-2.871143 -0.983033 1 0.0
-7.001838 -7.001838 1 0.0
-0.362496 -0.362496 1 0.0
-4.457734 -4.457734 1 0.0
-1.284372 -1.284372 1 0.0
-1.269316 -0.931143 1 0.0
-3.261119 -3.261119 1 0.0
-11.30244 -11.30244 1 0.0
-0.524785 -0.524785 1 0.0
-8.166431 -1.350845 1 0.0
-1.015596 -1.015596 1 0.0
-18.508891 -18.508891 1 0.0
-4.380791 -4.380791 1 0.0
-2.357156 -2.336941 1 0.0
-6.337784 -2.240207 1 0.0
-10.044037 -10.044037 1 0.0
-1.441528 -1.441528 1 0.0
-29.302504 -0.716511 1 0.0
-2.357219 -0.969163 1 0.0
-10.335132 -1.104867 1 0.0
-3.592233 -3.592233 1 0.0
-3.382991 -1.742281 1 0.0
-0.309931 -0.309931 1 0.0
-10.832695 -10.832695 1 0.0
-2.554147 -2.554147 1 0.0
-2.056522 -2.056522 1 0.0
-5.04727 -5.04727 1 0.0
-3.630384 -3.630384 1 0.0
-1.595687 -0.717216 1 0.0
-5.369759 -1.142684 1 0.0
-3.602326 -1.390752 1 0.0
-10.236414 -10.236414 1 0.0
-0.547639 -0.547639 1 0.0
-8.041497 -8.041497 1 0.0
-15.761386 -15.761386 1 0.0
-31.528349 -1.187368 1 0.0
-1.548219 -1.196483 1 0.0
-14.290184 -1.009611 1 0.0
-13.338715 -13.338715 1 0.0
-0.624659 -0.536154 1 0.0
-12.623248 -0.349055 1 0.0
-12.926911 -12.926911 1 0.0
-15.322861 -15.322861 1 0.0
-1.710711 -1.710711 1 0.0
-14.261455 -14.261455 1 0.0
-4.334274 -4.334274 1 0.0
-0.858813 -0.82169 1 0.0
-3.3936 -3.3936 1 0.0
-2.860141 -2.860141 1 0.0
-1.777948 -1.777948 1 0.0
-2.166625 -2.166625 1 0.0
-7.248174 -0.828823 1 0.0
-8.561213 -1.121278 1 0.0
-4.334274 -4.334274 1 0.0
-2.028182 -2.028182 1 0.0
-1.160954 -1.160954 1 0.0
-2.734794 -1.407927 1 0.0
-4.078026 -1.336342 1 0.0
-1.233519 -1.233519 1 0.0
-4.741408 -4.741408 1 0.0
-2.284153 -1.485968 1 0.0
-0.746443 -0.746443 1 0.0
-3.721725 -3.721725 1 0.0
-7.057184 -7.057184 1 0.0
-7.575037 -7.575037 1 0.0
-2.870596 -0.875092 1 0.0
-2.040792 -2.040792 1 0.0
-2.930731 -2.930731 1 0.0
-1.777653 -1.777653 1 0.0
-16.338065 -0.781723 1 0.0
-22.051094 -1.868601 1 0.0
-7.634976 -1.376437 1 0.0
-3.211886 -3.211886 1 0.0
-2.163227 -0.79091 1 0.0
-7.923939 -7.923939 1 0.0
-3.030765 -3.030765 1 0.0
-7.27663 -7.27663 1 0.0
-1.154929 -1.154929 1 0.0
-1.70156 -1.355433 1 0.0
-4.739565 -4.739565 1 0.0
-12.802781 -12.802781 1 0.0
-15.075219 -15.075219 1 0.0
-0.96815 -0.96815 1 0.0
-6.352849 -6.352849 1 0.0
-1.938766 -1.938766 1 0.0
-1.250172 -1.250172 1 0.0
-1.887324 -1.887324 1 0.0
-6.984407 -1.338668 1 0.0
-3.856777 -3.856777 1 0.0
-2.532407 -2.532407 1 0.0
-1.184569 -1.184569 1 0.0
-1.918736 -1.918736 1 0.0
-1.898244 -0.706874 1 0.0
-3.735973 -1.152562 1 0.0
-4.546487 -1.30416 1 0.0
-0.858735 -0.858735 1 0.0
-0.981713 -0.981713 1 0.0
-3.890154 -3.890154 1 0.0
-1.530381 -0.858009 1 0.0
-4.517958 -4.517958 1 0.0
-3.177396 -1.007826 1 0.0
-0.850105 -0.850105 1 0.0
-1.039758 -1.039758 1 0.0
-2.961358 -2.961358 1 0.0
-0.143335 -0.143335 1 0.0
-6.527003 -6.527003 1 0.0
-6.102072 -1.227785 1 0.0
-8.695004 -2.588591 1 0.0
-1.413757 -1.413757 1 0.0
-9.880645 -9.880645 1 0.0
-4.927239 -4.927239 1 0.0
-4.57161 -4.57161 1 0.0
-12.549924 -2.758264 1 0.0
-1.880275 -1.880275 1 0.0
-1.452038 -0.782511 1 0.0
-10.297028 -10.297028 1 0.0
-2.516403 -2.516403 1 0.0
-1.039659 -0.197038 1 0.0
-2.994006 -2.994006 1 0.0
-5.362143 -0.63754 1 0.0
-1.813398 -1.813398 1 0.0
-2.629532 -2.629532 1 0.0
-4.420249 -2.376379 1 0.0
-3.957768 -1.128241 1 0.0
-1.208446 -1.208446 1 0.0
-4.068394 -4.068394 1 0.0
-0.250343 -0.250343 1 0.0
-14.00961 -2.352792 1 0.0
-0.860162 -0.860162 1 0.0
-6.30858 -1.178882 1 0.0
-1.614493 -0.496739 1 0.0
-1.442455 -1.442455 1 0.0
-4.919564 -1.412439 1 0.0
-4.079431 -4.079431 1 0.0
-9.919077 -0.696883 1 0.0
-1.708057 -1.708057 1 0.0
-0.962378 -0.962378 1 0.0
-12.608272 -1.082408 1 0.0
-4.760348 -4.760348 1 0.0
-1.218423 -1.218423 1 0.0
-3.344456 -3.344456 1 0.0
-11.481 -11.481 1 0.0
-14.252979 -2.317643 1 0.0
-9.454064 -2.323821 1 0.0
-10.090047 -10.090047 1 0.0
-7.327914 -7.327914 1 0.0
-8.23 -8.23 1 0.0
-7.354907 -7.354907 1 0.0
-21.852447 -1.955254 1 0.0
-6.837364 -6.837364 1 0.0
-10.738329 -10.738329 1 0.0
-5.299007 -5.299007 1 0.0
-10.738329 -10.738329 1 0.0
-7.207554 -1.338226 1 0.0
-11.357426 -0.806979 1 0.0
-20.079465 -1.872256 1 0.0
-1.121004 -1.121004 1 0.0
-1.833912 -1.003292 1 0.0
-3.72906 -3.72906 1 0.0
-3.534361 -3.534361 1 0.0
-9.373221 -9.373221 1 0.0
-1.569941 -1.569941 1 0.0
-4.244254 -4.244254 1 0.0
-0.17897 -0.17897 1 0.0
-3.465422 -3.465422 1 0.0
-2.010763 -2.010763 1 0.0
-0.919432 -0.919432 1 0.0
-4.242792 -0.718871 1 0.0
-12.224737 -12.224737 1 0.0
-2.843366 -1.630153 1 0.0
-7.959979 -7.959979 1 0.0
-15.316196 -15.316196 1 0.0
-2.6185 -0.893649 1 0.0
-2.004783 -2.004783 1 0.0
-1.219169 -1.219169 1 0.0
-2.104229 -2.104229 1 0.0
-6.014952 -6.014952 1 0.0
-3.304547 -3.304547 1 0.0
-6.166324 -0.944119 1 0.0
-3.769972 -3.769972 1 0.0
-2.454879 -2.454879 1 0.0
-5.8753 -1.467893 1 0.0
-1.41035 -0.762538 1 0.0
-3.44254 -3.44254 1 0.0
-1.773012 -0.805213 1 0.0
-7.044519 -7.044519 1 0.0
-2.242774 -0.83392 1 0.0
-2.296257 -0.755346 1 0.0
-7.729207 -7.729207 1 0.0
-5.865849 -1.219832 1 0.0
-2.716618 -1.10715 1 0.0
-5.629241 -5.629241 1 0.0
-6.895846 -6.895846 1 0.0
-19.522524 -1.005033 1 0.0
-5.873827 -1.825813 1 0.0
-1.812855 -0.953825 1 0.0
-2.507155 -0.856496 1 0.0
-3.564948 -2.320561 1 0.0
-7.810667 -7.810667 1 0.0
-2.304292 -2.304292 1 0.0
-4.891378 -0.891798 1 0.0
-3.016868 -3.016868 1 0.0
-3.408321 -1.784296 1 0.0
-2.033209 -2.033209 1 0.0
-2.639953 -2.639953 1 0.0
-6.177095 -1.628326 1 0.0
-1.382363 -0.351191 1 0.0
-2.197434 -2.197434 1 0.0
-3.347499 -3.347499 1 0.0
-1.720152 -1.720152 1 0.0
-2.169098 -2.169098 1 0.0
-0.72628 -0.365634 1 0.0
-1.469341 -0.336586 1 0.0
-3.968205 -3.968205 1 0.0
-3.043417 -3.043417 1 0.0
-1.027657 -0.407453 1 0.0
-0.828022 -0.252308 1 0.0
-3.763546 -3.763546 1 0.0
-0.893508 -0.893508 1 0.0
-1.14416 -1.14416 1 0.0
-1.071107 -1.071107 1 0.0
-6.583971 -6.583971 1 0.0
-1.912839 -1.912839 1 0.0
-8.069514 -8.069514 1 0.0
-16.368206 -2.018502 1 0.0
-2.537374 -2.537374 1 0.0
-6.701795 -6.701795 1 0.0
-2.639953 -2.639953 1 0.0
-2.184321 -2.168045 1 0.0
-3.871968 -3.871968 1 0.0
-0.392973 -0.392973 1 0.0
-3.919592 -3.919592 1 0.0
-1.086637 -0.817064 1 0.0
-2.393672 -2.393672 1 0.0
-3.072048 -3.072048 1 0.0
-1.558062 -0.726847 1 0.0
-0.943676 -0.943676 1 0.0
-9.719702 -1.558698 1 0.0
-5.780335 -5.780335 1 0.0
-20.070915 -0.907704 1 0.0
-16.51932 -1.198589 1 0.0
-2.694057 -1.050695 1 0.0
-1.981994 -1.014737 1 0.0
-0.88014 -0.88014 1 0.0
-9.200374 -3.053488 1 0.0
-5.905944 -5.905944 1 0.0
-2.461241 -2.461241 1 0.0
-1.525433 -0.943566 1 0.0
-0.888434 -0.888434 1 0.0
-1.845971 -1.845971 1 0.0
-0.86895 -0.86895 1 0.0
-10.230608 -10.230608 1 0.0
-3.211701 -2.373081 1 0.0
-4.891322 -4.891322 1 0.0
-26.099636 -26.099636 1 0.0
-1.890947 -0.63438 1 0.0
-1.213408 -1.213408 1 0.0
-5.237517 -2.110736 1 0.0
-2.261761 -2.261761 1 0.0
-0.859425 -0.859425 1 0.0
-1.304315 -0.878314 1 0.0
-4.182175 -4.182175 1 0.0
-2.208419 -0.795606 1 0.0
-5.044486 -5.044486 1 0.0
-1.124246 -1.124246 1 0.0
-7.344397 -1.138377 1 0.0
-6.518815 -6.518815 1 0.0
-19.101765 -1.015806 1 0.0
-4.068702 -4.068702 1 0.0
-3.065973 -3.065973 1 0.0
-5.710269 -1.682734 1 0.0
-6.065964 -6.065964 1 0.0
-3.000391 -3.000391 1 0.0
-2.641939 -0.832634 1 0.0
-7.001062 -1.617218 1 0.0
-6.147937 -1.328838 1 0.0
-9.583891 -9.583891 1 0.0
-6.518815 -6.518815 1 0.0
-0.315099 -0.315099 1 0.0
-3.191049 -1.744335 1 0.0
-5.774488 -5.774488 1 0.0
-0.669641 -0.669641 1 0.0
-1.052824 -1.052824 1 0.0
-10.562295 -2.163985 1 0.0
-1.798856 -1.798856 1 0.0
-1.814305 -1.814305 1 0.0
-6.777655 -6.777655 1 0.0
-6.15306 -6.15306 1 0.0
-0.904427 -0.904427 1 0.0
-3.765736 -1.08258 1 0.0
-6.386222 -6.386222 1 0.0
-1.045309 -1.045309 1 0.0
-1.913107 -1.913107 1 0.0
-7.279464 -1.065125 1 0.0
-1.553191 -1.07485 1 0.0
-4.251287 -4.251287 1 0.0
-2.903862 -2.903862 1 0.0
-2.562139 -0.748199 1 0.0
-9.815607 -9.815607 1 0.0
-0.953501 -0.953501 1 0.0
-10.981259 -10.981259 1 0.0
-5.593165 -2.37127 1 0.0
-6.239571 -6.239571 1 0.0
-2.482938 -1.183094 1 0.0
-2.456196 -2.456196 1 0.0
-8.250881 -1.841254 1 0.0
-8.033098 -8.033098 1 0.0
-1.454498 -1.454498 1 0.0
-0.260653 -0.260653 1 0.0
-2.252284 -2.252284 1 0.0
-1.205264 -1.205264 1 0.0
-1.443139 -1.443139 1 0.0
-6.488246 -1.801941 1 0.0
-2.869847 -2.869847 1 0.0
-10.635868 -2.651898 1 0.0
-5.978759 -2.007136 1 0.0
-0.172918 -0.172918 1 0.0
-2.593844 -2.593844 1 0.0
-4.921499 -1.446868 1 0.0
-3.121726 -0.881249 1 0.0
-1.70967 -1.70967 1 0.0
-3.539184 -2.279451 1 0.0
-1.242055 -0.720131 1 0.0
-2.445981 -2.445981 1 0.0
-0.447927 -0.447927 1 0.0
-0.747575 -0.747575 1 0.0
-2.726831 -1.473185 1 0.0
-0.894973 -0.894973 1 0.0
-6.991588 -1.217605 1 0.0
-5.39384 -3.09074 1 0.0
-2.12349 -1.076475 1 0.0
-2.049416 -0.771256 1 0.0
-0.756793 -0.756793 1 0.0
-2.053731 -2.053731 1 0.0
-0.689275 -0.463767 1 0.0
-5.778457 -1.660656 1 0.0
-3.121726 -0.850116 1 0.0
-0.761129 -0.761129 1 0.0
-0.170702 -0.170702 1 0.0


==> mobypairsranksparse.dat <==
-72.039876 -0.698902 1 0.0
-23.973268 -5.291867 1 0.0
-26.466373 -2.979011 1 0.0
-397.405511 -1.57104 1 0.0
-15.767999 -4.432134 1 0.0
-11.049541 -0.68929 1 0.0
-31.884372 -2.238858 1 0.0
-34.564552 -3.926042 1 0.0
-33.712687 -3.587123 1 0.0
-23.029056 -0.446293 1 0.0
-21.561111 -0.705231 1 0.0
-12.840553 -3.397273 1 0.0
-22.579467 -0.739636 1 0.0
-13.549594 -3.114871 1 0.0
-17.150104 -2.272878 1 0.0
-25.859012 -0.822648 1 0.0
-24.237651 -1.951688 1 0.0
-13.278397 -1.877808 1 0.0
-41.188505 -0.708369 1 0.0
-20.661585 -2.375758 1 0.0
-20.370373 -2.434496 1 0.0
-15.281443 -1.740596 1 0.0
-22.799737 -22.799737 1 0.0
-78.699641 -1.683332 1 0.0
-28.038351 -0.865076 1 0.0
-29.113278 -0.007749 1 0.0
-45.498235 -0.733426 1 0.0
-44.504334 -0.428266 1 0.0
-27.967132 -2.020461 1 0.0
-39.512121 -1.182908 1 0.0
-7.946009 -0.186175 1 0.0
-9.042063 -0.901587 1 0.0
-16.329263 -2.957683 1 0.0
-33.8265 -4.59451 1 0.0
-26.753161 -1.03059 1 0.0
-15.005585 -0.652167 1 0.0
-27.353417 -1.782436 1 0.0
-19.293771 -0.374715 1 0.0
-19.255592 -19.255592 1 0.0
-38.037176 -0.437304 1 0.0
-24.782843 -0.227999 1 0.0
-11.7485 -0.899593 1 0.0
-19.797258 -4.663868 1 0.0
-28.105313 -4.690206 1 0.0
-26.777852 -2.515198 1 0.0
-27.698179 -1.792283 1 0.0
-16.618023 -16.618023 1 0.0
-25.525093 -2.281343 1 0.0
-35.737521 -35.737521 1 0.0
-23.414068 -23.414068 1 0.0
-18.782182 -18.782182 1 0.0
-30.428927 -0.936612 1 0.0
-33.666875 -0.83937 1 0.0
-29.117555 -29.117555 1 0.0
-21.43968 -1.814782 1 0.0
-15.142511 -2.558573 1 0.0
-9.373042 -1.354598 1 0.0
-16.722824 -1.489903 1 0.0
-47.045513 -0.973568 1 0.0
-31.225864 -31.225864 1 0.0
-14.211405 -0.707466 1 0.0
-21.788868 -21.788868 1 0.0
-32.393952 -0.292496 1 0.0
-46.471685 -1.59976 1 0.0
-20.877099 -0.634125 1 0.0
-26.005693 -26.005693 1 0.0
-75.115033 -6.291602 1 0.0
-18.891555 -0.819338 1 0.0
-16.509851 -3.81703 1 0.0
-46.467465 -46.467465 1 0.0
-38.933954 -0.549995 1 0.0
-19.641309 -19.641309 1 0.0
-14.705108 -0.159055 1 0.0
-26.782226 -26.782226 1 0.0
-21.359943 -21.359943 1 0.0
-39.032461 -1.103389 1 0.0
-16.990492 -16.990492 1 0.0
-20.996223 -3.196727 1 0.0
-28.942833 -1.300173 1 0.0
-11.188966 -3.478825 1 0.0
-11.752351 -4.071353 1 0.0
-17.527666 -17.527666 1 0.0
-46.796235 -2.107989 1 0.0
-22.845583 -2.994271 1 0.0
-19.95919 -2.337136 1 0.0
-25.670851 -1.500864 1 0.0
-14.433307 -1.727501 1 0.0
-15.591747 -1.286819 1 0.0
-6.074408 -3.377174 1 0.0
-20.144459 -20.144459 1 0.0
-33.108896 -1.050138 1 0.0
-7.920907 -4.096112 1 0.0
-22.61752 -3.194242 1 0.0
-7.533592 -3.320861 1 0.0
-21.939229 -0.977344 1 0.0
-9.60708 -1.958012 1 0.0
-21.910021 -21.910021 1 0.0
-45.886762 -1.384912 1 0.0
-23.606788 -1.5092 1 0.0
-11.403195 -4.037003 1 0.0
-23.058643 -2.638446 1 0.0
-14.206038 -1.714926 1 0.0
-13.139845 -3.801024 1 0.0
-13.333975 -0.621795 1 0.0
-23.007256 -1.410548 1 0.0
-12.996477 -2.122745 1 0.0
-14.895467 -2.182556 1 0.0
-10.634732 -4.195741 1 0.0
-4.328914 -0.255429 1 0.0
-10.267768 -0.858122 1 0.0
-10.839361 -2.670435 1 0.0
-13.79446 -1.906205 1 0.0
-9.905438 -0.381975 1 0.0
-6.451742 -0.449453 1 0.0
-21.334846 -1.843181 1 0.0
-10.708447 -2.906902 1 0.0
-20.305514 -1.616465 1 0.0
-11.022086 -3.288054 1 0.0
-12.510362 -4.254587 1 0.0
-11.958291 -1.190599 1 0.0
-9.914477 -2.868861 1 0.0
-11.82304 -3.323328 1 0.0
-22.049921 -2.47081 1 0.0
-17.651987 -2.404736 1 0.0
-11.024288 -1.500274 1 0.0
-7.637074 -3.118186 1 0.0
-9.281877 -2.341121 1 0.0
-6.607091 -0.29158 1 0.0
-20.408167 -1.159298 1 0.0
-5.030926 -2.41529 1 0.0
-9.961661 -3.940035 1 0.0
-15.935912 -0.86328 1 0.0
-15.954822 -0.431584 1 0.0
-17.09843 -3.220294 1 0.0
-61.042155 -0.17285 1 0.0
-7.258139 -2.470942 1 0.0
-12.536779 -1.038957 1 0.0
-8.397555 -0.453285 1 0.0
-13.011502 -1.169338 1 0.0
-13.251538 -2.612975 1 0.0
-11.877869 -2.065526 1 0.0
-19.590792 -0.372651 1 0.0
-16.388962 -0.191101 1 0.0
-5.84444 -0.458547 1 0.0
-12.369656 -0.357428 1 0.0
-9.546687 -3.24489 1 0.0
-7.868781 -1.453532 1 0.0
-13.873842 -1.500108 1 0.0
-26.226278 -1.348503 1 0.0
-32.675186 -1.256824 1 0.0
-19.683342 -2.0086 1 0.0
-15.496039 -2.777432 1 0.0
-15.834898 -1.353788 1 0.0
-7.780848 -1.88187 1 0.0
-138.334508 -0.760925 1 0.0
-15.614351 -2.898603 1 0.0
-13.764396 -0.619254 1 0.0
-12.723282 -0.768602 1 0.0
-17.826939 -1.99629 1 0.0
-9.530803 -4.594201 1 0.0
-11.124948 -1.13369 1 0.0
-20.668937 -2.011271 1 0.0
-7.060914 -0.433845 1 0.0
-14.999575 -3.534091 1 0.0
-10.581705 -2.853841 1 0.0
-11.505454 -2.848051 1 0.0
-9.597711 -3.806058 1 0.0
-13.66736 -13.66736 1 0.0
-24.204534 -2.364829 1 0.0
-15.43802 -5.533312 1 0.0
-17.760197 -1.592396 1 0.0
-18.695385 -2.228127 1 0.0
-20.96895 -3.36397 1 0.0
-11.352524 -1.197096 1 0.0
-10.029487 -2.768782 1 0.0
-7.504927 -0.212366 1 0.0
-45.271217 -1.737125 1 0.0
-5.247527 -0.166762 1 0.0
-13.528254 -1.201093 1 0.0
-8.031506 -0.818089 1 0.0
-7.977593 -2.862858 1 0.0
-28.732271 -28.732271 1 0.0
-10.065823 -1.972825 1 0.0
-52.041292 -1.416357 1 0.0
-18.401293 -1.863498 1 0.0
-12.489085 -0.616118 1 0.0
-27.906074 -1.259075 1 0.0
-40.136523 -2.081562 1 0.0
-5.607859 -2.873538 1 0.0
-5.609301 -3.871306 1 0.0
-6.492848 -2.73175 1 0.0
-12.40414 -3.263513 1 0.0
-4.834419 -3.277028 1 0.0
-6.596859 -3.264105 1 0.0
-3.620157 -2.550123 1 0.0
-7.974908 -3.310641 1 0.0
-2.458185 -1.878377 1 0.0
-102.418747 -1.532969 1 0.0
-3.438638 -0.095479 1 0.0
-42.383226 -1.365737 1 0.0
-15.06301 -1.12001 1 0.0
-6.723006 -0.706355 1 0.0
-5.226769 -1.846404 1 0.0
-27.208547 -2.607455 1 0.0
-31.236612 -0.581727 1 0.0
-23.190253 -1.058568 1 0.0
-7.12323 -2.047847 1 0.0
-22.587119 -4.415891 1 0.0
-10.312141 -1.801202 1 0.0
-17.135972 -2.475747 1 0.0
-23.627092 -2.308504 1 0.0
-9.519172 -0.809823 1 0.0
-7.473612 -0.782035 1 0.0
-27.741067 -0.007983 1 0.0
-23.807904 -23.807904 1 0.0
-14.434317 -14.434317 1 0.0
-17.251047 -2.304041 1 0.0
-22.541673 -3.443345 1 0.0
-11.357562 -2.362341 1 0.0
-14.836761 -0.759121 1 0.0
-32.541495 -2.169069 1 0.0
-26.337629 -0.913603 1 0.0
-9.686672 -3.269701 1 0.0
-8.300346 -1.87949 1 0.0
-9.828738 -1.163746 1 0.0
-13.883302 -2.573144 1 0.0
-2.840996 -2.06748 1 0.0
-3.969496 -2.647535 1 0.0
-5.799998 -3.307784 1 0.0
-7.923918 -2.589635 1 0.0
-13.699014 -3.632444 1 0.0
-4.799322 -2.071495 1 0.0
-5.015901 -2.974079 1 0.0
-4.3601 -1.875723 1 0.0
-9.115316 -3.94339 1 0.0
-18.010482 -1.222814 1 0.0
-25.562114 -1.868338 1 0.0
-9.269799 -1.97203 1 0.0
-4.155522 -1.896727 1 0.0
-5.393325 -2.470188 1 0.0
-11.302175 -1.55559 1 0.0
-12.407277 -1.844778 1 0.0
-12.087484 -2.53023 1 0.0
-4.523324 -2.380893 1 0.0
-8.596169 -3.200691 1 0.0
-17.417932 -1.7901 1 0.0
-6.070844 -0.682669 1 0.0
-10.921176 -1.941566 1 0.0
-8.581949 -1.448216 1 0.0
-6.522835 -1.35538 1 0.0
-12.048736 -1.655337 1 0.0
-11.301656 -1.973306 1 0.0
-18.113434 -18.113434 1 0.0
-3.838125 -0.574366 1 0.0
-21.171132 -1.267748 1 0.0
-2.130632 -1.53866 1 0.0
-12.109068 -1.950479 1 0.0
-12.789735 -1.536343 1 0.0
-15.737764 -1.729528 1 0.0
-17.609813 -1.141483 1 0.0
-4.078736 -1.574404 1 0.0
-9.024427 -0.113225 1 0.0
-24.708874 -24.708874 1 0.0
-12.060005 -12.060005 1 0.0
-6.80536 -1.741489 1 0.0
-37.460744 -1.52042 1 0.0
-8.562208 -2.318039 1 0.0
-4.826239 -0.394269 1 0.0
-14.483643 -2.347854 1 0.0
-16.131808 -16.131808 1 0.0
-19.419873 -2.932848 1 0.0
-7.837345 -2.384305 1 0.0
-8.742324 -8.742324 1 0.0
-8.9752 -8.9752 1 0.0
-4.856078 -1.013332 1 0.0
-15.982314 -2.926596 1 0.0
-6.777091 -2.039699 1 0.0
-2.798732 -0.460777 1 0.0
-3.314178 -0.624334 1 0.0
-9.168476 -1.046445 1 0.0
-6.715659 -2.378846 1 0.0
-8.82945 -1.629105 1 0.0
-8.692443 -0.714553 1 0.0
-4.536833 -1.650207 1 0.0
-5.937039 -0.697446 1 0.0
-9.903292 -1.598143 1 0.0
-14.058045 -3.142947 1 0.0
-13.044817 -3.099798 1 0.0
-11.807587 -2.777908 1 0.0
-15.891198 -1.430308 1 0.0
-65.530197 -1.092307 1 0.0
-76.203217 -0.951345 1 0.0
-30.454051 -2.054925 1 0.0
-20.64571 -20.64571 1 0.0
-28.246756 -28.246756 1 0.0
-3.503718 -1.952512 1 0.0
-8.166431 -1.350845 1 0.0
-18.508891 -18.508891 1 0.0
-6.337784 -2.240207 1 0.0
-29.302504 -0.716511 1 0.0
-10.335132 -1.104867 1 0.0
-3.382991 -1.742281 1 0.0
-5.369759 -1.142684 1 0.0
-3.602326 -1.390752 1 0.0
-15.761386 -15.761386 1 0.0
-31.528349 -1.187368 1 0.0
-14.290184 -0.453124 1 0.0
-13.338715 -13.338715 1 0.0
-12.623248 -0.349055 1 0.0
-14.261455 -14.261455 1 0.0
-7.248174 -0.828823 1 0.0
-8.561213 -1.121278 1 0.0
-4.078026 -0.304903 1 0.0
-16.338065 -0.611783 1 0.0
-22.051094 -0.167637 1 0.0
-7.634976 -1.376437 1 0.0
-12.802781 -12.802781 1 0.0
-4.546487 -1.30416 1 0.0
-3.177396 -1.007826 1 0.0
-8.695004 -2.588591 1 0.0
-12.549924 -2.758264 1 0.0
-5.362143 -0.63754 1 0.0
-14.00961 -2.352792 1 0.0
-9.919077 -0.689426 1 0.0
-12.608272 -1.082408 1 0.0
-11.481 -11.481 1 0.0
-14.252979 -2.317643 1 0.0
-9.454064 -2.323821 1 0.0
-21.852447 -1.955254 1 0.0
-5.299007 -5.299007 1 0.0
-11.357425 -0.806979 1 0.0
-20.079465 -1.872256 1 0.0
-4.242792 -0.718871 1 0.0
-12.224737 -12.224737 1 0.0
-15.316196 -15.316196 1 0.0
-7.044519 -7.044519 1 0.0
-5.865849 -1.219832 1 0.0
-19.522524 -1.005033 1 0.0
-7.810667 -7.810667 1 0.0
-4.891378 -0.891798 1 0.0
-3.347499 -3.347499 1 0.0
-1.469341 -0.336586 1 0.0
-16.368206 -2.018502 1 0.0
-1.558062 -0.726847 1 0.0
-9.719702 -1.558698 1 0.0
-20.070915 -0.907704 1 0.0
-16.51932 -1.198589 1 0.0
-2.694057 -0.430313 1 0.0
-1.981994 -0.450197 1 0.0
-9.200374 -3.053488 1 0.0
-10.230608 -10.230608 1 0.0
-3.211701 -2.373081 1 0.0
-26.099636 -26.099636 1 0.0
-5.237517 -2.110736 1 0.0
-1.304315 -0.878314 1 0.0
-5.044486 -5.044486 1 0.0
-19.101765 -1.015806 1 0.0
-4.068702 -4.068702 1 0.0
-7.001062 -1.617218 1 0.0
-6.147937 -1.328838 1 0.0
-9.583891 -9.583891 1 0.0
-3.191049 -1.744335 1 0.0
-5.774488 -5.774488 1 0.0
-10.562295 -2.163985 1 0.0
-6.777655 -6.777655 1 0.0
-3.765736 -1.08258 1 0.0
-1.045309 -0.359543 1 0.0
-1.553191 -1.07485 1 0.0
-4.251287 -4.251287 1 0.0
-2.562139 -0.640969 1 0.0
-9.815607 -9.815607 1 0.0
-10.981259 -10.981259 1 0.0
-5.593165 -2.37127 1 0.0
-6.239571 -6.239571 1 0.0
-2.482938 -1.183094 1 0.0
-8.250881 -1.841254 1 0.0
-8.033098 -8.033098 1 0.0
-2.252284 -2.252284 1 0.0
-1.205264 -1.205264 1 0.0
-6.488246 -1.801941 1 0.0
-2.869847 -2.869847 1 0.0
-10.635868 -2.651898 1 0.0
-5.978759 -2.007136 1 0.0
-4.921499 -1.446868 1 0.0
-1.70967 -1.70967 1 0.0
-2.445981 -2.445981 1 0.0
-2.726831 -1.473185 1 0.0
-0.894973 -0.894973 1 0.0
-6.991588 -1.217605 1 0.0
-5.39384 -3.09074 1 0.0
-2.12349 -1.076475 1 0.0
-2.049416 -0.6207 1 0.0
-5.778457 -1.660656 1 0.0
-3.121726 -0.850116 1 0.0
-0.761129 -0.218399 1 0.0
-0.170702 -0.170702 1 0.0


==> mobyranksparse.dat <==
-7.942309 -4.835464 3 0.0
-19.151577 -8.289752 3 0.0
-6.324143 -4.850801 3 0.0
-6.026266 -3.845483 3 0.0
-5.133771 -5.232267 3 0.0
-4.619428 -4.207937 3 0.0
-9.143065 -6.909113 3 0.0
-14.732202 -7.268277 3 0.0
-16.319324 -2.269907 3 0.0
-7.89922 -5.331616 3 0.0
-16.277197 -8.239143 3 0.0
-12.255749 -8.161431 3 0.0
-10.089432 -3.775493 3 0.0
-7.108366 -4.197918 3 0.0
-12.621802 -6.183558 3 0.0
-2.769198 -2.42363 3 0.0
-9.266332 -5.19712 3 0.0
-19.572867 -14.376669 3 0.0
-4.434192 -2.350964 3 0.0
-1.717977 -1.757625 3 0.0
-14.597012 -7.450027 3 0.0
-12.64995 -5.468726 3 0.0
-9.608055 -6.818822 3 0.0
-3.566236 -3.126533 3 0.0
-15.762399 -8.505333 3 0.0
-16.647387 -4.729243 3 0.0
-8.315434 -5.51203 3 0.0
-10.781699 -4.628143 3 0.0
-8.885872 -6.571935 3 0.0
-2.381138 -2.070772 3 0.0
-6.302062 -5.061762 3 0.0
-8.958719 -7.376356 3 0.0
-3.033763 -2.477538 3 0.0
-11.820742 -7.074882 3 0.0
-9.530936 -6.126892 3 0.0
-12.003802 -7.359136 3 0.0
-3.034611 -1.211111 3 0.0
-6.866027 -5.141774 3 0.0
-9.597035 -4.870869 3 0.0
-10.841963 -5.97642 3 0.0
-10.004148 -5.627367 3 0.0
-10.601871 -6.730875 3 0.0
-3.16423 -0.873868 3 0.0
-12.668358 -3.579983 3 0.0
-16.806155 -6.650127 3 0.0
-5.318593 -3.528968 3 0.0
-17.724588 -9.742136 3 0.0
-11.287258 -4.094281 3 0.0
-6.564445 -3.852327 3 0.0
-11.287258 -6.304958 3 0.0
-9.982061 -4.318196 3 0.0
-11.233134 -5.068491 3 0.0
-4.668272 -3.674219 3 0.0
-15.685573 -9.01812 3 0.0
-8.70947 -5.76726 3 0.0
-11.24386 -6.063632 3 0.0
-4.448485 -3.020633 3 0.0
-3.156551 -2.595468 3 0.0
-4.449875 -2.580371 3 0.0
-6.212344 -5.192464 3 0.0
-2.926456 -2.330371 3 0.0
-5.734703 -4.958709 3 0.0
-7.990201 -5.183818 3 0.0
-4.041104 -3.357637 3 0.0
-9.701366 -8.14108 3 0.0
-16.216555 -5.657688 3 0.0
-12.548544 -4.368863 3 0.0
-13.834864 -10.025537 3 0.0
-9.278118 -6.38277 3 0.0
-5.194685 -3.159533 3 0.0
-8.327395 -3.847754 3 0.0
-17.788475 -9.629949 3 0.0
-5.302487 -3.921664 3 0.0
-9.062709 -5.859925 3 0.0
-9.319309 -4.387777 3 0.0
-7.749077 -3.871145 3 0.0
-18.256791 -8.888984 3 0.0
-15.003774 -7.450024 3 0.0
-5.745025 -2.645652 3 0.0
-18.322125 -8.477598 3 0.0
-16.143937 -7.962432 3 0.0
-5.657302 -3.724722 3 0.0
-2.895785 -0.30173 3 0.0
-6.034832 -4.39471 3 0.0
-5.699874 -4.113728 3 0.0
-9.464388 -4.516855 3 0.0
-17.846829 -4.763714 3 0.0
-12.52592 -7.65093 3 0.0
-7.92003 -4.415809 3 0.0
-4.154691 -2.443827 3 0.0
-2.717961 -2.592202 3 0.0
-1.853436 -0.923559 3 0.0
-4.905969 -4.200744 3 0.0
-1.655373 -0.921657 3 0.0
-4.304454 -3.821303 3 0.0
-8.818507 -3.763593 3 0.0
-1.336863 -1.169873 3 0.0
-3.368262 -2.934229 3 0.0
-2.212221 -2.264791 3 0.0
-2.030301 -1.930128 3 0.0
-9.419253 -5.580026 3 0.0
-9.879738 -6.816066 3 0.0
-3.719441 -4.435502 3 0.0
-20.634739 -9.227478 3 0.0
-15.395025 -0.024262 3 0.0
-4.234182 -0.167109 3 0.0
-8.20003 -4.833535 3 0.0
-1.449762 -1.486353 3 0.0
-9.19928 -0.40556 3 0.0
-3.8006 -3.388377 3 0.0
-7.252876 -4.128041 3 0.0
-10.951166 -6.593202 3 0.0
-11.615667 -4.801217 3 0.0
-23.557033 -2.108424 3 0.0
-11.107557 -6.824685 3 0.0
-30.622415 -0.00496 3 0.0
-17.712504 -8.815023 3 0.0
-20.86347 -8.70052 3 0.0
-13.105493 -6.510458 3 0.0
-22.378259 -8.479128 3 0.0
-5.905399 -3.052229 3 0.0
-2.118195 -0.299973 3 0.0
-3.756325 -2.147052 3 0.0
-13.45054 -6.43233 3 0.0
-2.865886 -0.632126 3 0.0
-7.312908 -3.684957 3 0.0
-9.602553 -3.939183 3 0.0
-14.380181 -6.583368 3 0.0
-9.002307 -5.11475 3 0.0
-17.737858 -4.145438 3 0.0
-17.584353 -6.611181 3 0.0
-4.67661 -3.360664 3 0.0
-14.158348 -5.687921 3 0.0
-10.467186 -5.285634 3 0.0
-6.947454 -3.597325 3 0.0
-14.380329 -0.0 3 0.0
-5.899852 -4.589905 3 0.0
-8.635573 -5.677793 3 0.0
-8.044277 -5.082272 3 0.0
-9.693729 -3.63239 3 0.0
-15.893039 -7.48936 3 0.0
-4.81891 -4.082353 3 0.0
-6.278966 -5.51456 3 0.0
-5.114377 -3.822279 3 0.0
-7.455161 -0.035547 3 0.0
-7.545887 -4.510853 3 0.0
-0.262035 -0.292919 3 0.0
-25.933122 -0.065264 3 0.0
-20.216339 -6.620107 3 0.0
-6.235467 -3.604692 3 0.0
-57.519751 -0.000346 3 0.0
-15.524779 -2.530307 3 0.0
-21.475561 -4.808751 3 0.0
-10.234148 -6.78747 3 0.0
-1.188478 -0.325822 3 0.0
-2.040549 -0.01625 3 0.0
-80.721384 -10.084389 3 0.0
-5.305663 -2.902349 3 0.0
-7.148757 -0.686845 3 0.0
-6.126852 -0.000228 3 0.0
-11.834659 -3.181681 3 0.0
-12.140663 -6.032368 3 0.0
-16.234028 -1.7e-05 3 0.0
-14.134006 -5.409777 3 0.0
-16.687142 -5.935316 3 0.0
-1.446903 -0.322131 3 0.0
-6.401121 -4.295932 3 0.0
-17.430847 -2.150567 3 0.0
-10.127131 -4.487694 3 0.0
-29.760517 -7.398432 3 0.0
-6.919485 -4.264207 3 0.0
-7.541309 -5.062992 3 0.0
-28.107096 -7.284757 3 0.0
-12.498893 -3.842337 3 0.0
-9.06098 -0.0 3 0.0
-17.297344 -1e-05 3 0.0
-18.39814 -1.2e-05 3 0.0
-23.437391 -3.214867 3 0.0
-22.86187 -8.182275 3 0.0
-36.635566 -8.84319 3 0.0
-16.656696 -8.309441 3 0.0
-11.553439 -6.960116 3 0.0
-23.591637 -6.905871 3 0.0
-43.027497 -19.276975 3 0.0
-33.243206 -12.71435 3 0.0
-16.412338 -3.760489 3 0.0
-19.467815 -6.157728 3 0.0
-29.035681 -9.7863 3 0.0
-57.188018 -16.715891 3 0.0
-45.957386 -14.102838 3 0.0
-27.891045 -11.752347 3 0.0
-32.534039 -10.084545 3 0.0
-17.829512 -0.0 3 0.0
-46.976847 -9.169409 3 0.0
-22.650789 -4e-06 3 0.0
-21.098422 -5.85518 3 0.0
-36.056981 -2.2e-05 3 0.0
-24.281056 -4.238672 3 0.0
-25.235812 -4.158873 3 0.0
-21.950681 -3.752405 3 0.0
-7.920923 -0.326009 3 0.0
-25.886512 -2.723273 3 0.0
-9.780373 -0.366285 3 0.0
-36.633169 -0.147994 3 0.0
-32.45969 -2.695443 3 0.0
-11.646522 -0.0 3 0.0
-14.475877 -1.502138 3 0.0
-17.884571 -2.336383 3 0.0
-14.935821 -1.728074 3 0.0
-60.335016 -0.264853 3 0.0
-25.280077 -4.96439 3 0.0
-48.656708 -8.70161 3 0.0
-43.685246 -4.218524 3 0.0
-24.645348 -0.0 3 0.0
-70.652851 -0.008626 3 0.0
-49.717142 -5.650018 3 0.0
-57.466415 -17.294662 3 0.0
-29.286709 -7.647132 3 0.0
-16.819611 -4.059552 3 0.0
-57.073085 -1.24663 3 0.0
-64.199037 -4.796627 3 0.0
-23.326387 -3.9e-05 3 0.0
-24.059083 -8.318065 3 0.0
-69.561679 -12.193404 3 0.0
-59.718407 -12.58477 3 0.0
-20.800437 -3.9e-05 3 0.0
-24.788894 -8.95439 3 0.0
-83.409811 -3.810374 3 0.0
-77.351186 -33.66606 3 0.0
-27.179154 -0.163631 3 0.0
-28.970365 -13.149071 3 0.0
-26.47509 -0.079298 3 0.0
-28.362685 -13.055622 3 0.0
-51.923934 -0.383317 3 0.0
-42.746529 -18.528913 3 0.0
-57.686772 -6.472824 3 0.0
-62.359985 -10.536011 3 0.0
-25.583321 -3.162968 3 0.0
-9.064059 -3.489533 3 0.0
-45.59988 -7.338856 3 0.0
-48.448478 -18.500694 3 0.0
-42.427206 -7.227807 3 0.0
-42.177119 -16.032832 3 0.0
-17.360296 -4.642656 3 0.0
-14.140271 -1.548595 3 0.0
-9.60128 -1.207958 3 0.0
-3.00613 -2.034001 3 0.0
-13.085087 -1.80824 3 0.0
-17.328367 -2.18605 3 0.0
-41.117241 -12.861511 3 0.0
-42.779304 -9.187579 3 0.0
-11.827694 -2.909571 3 0.0
-15.662132 -6.450688 3 0.0
-15.609714 -4.436462 3 0.0
-26.31362 -10.672832 3 0.0
-19.573367 -2.09347 3 0.0
-24.891081 -10.789556 3 0.0
-15.091808 -4.172656 3 0.0
-6.030857 -0.424789 3 0.0
-43.055297 -19.040542 3 0.0
-54.744517 -1.669423 3 0.0
-50.342019 -21.639028 3 0.0
-8.911399 -2.681101 3 0.0
-12.154079 -0.066391 3 0.0
-10.086829 -3.337361 3 0.0
-10.522745 -1.74977 3 0.0
-5.828504 -0.747451 3 0.0
-5.967867 -0.804928 3 0.0
-19.264632 -5.380114 3 0.0
-20.673793 -1.65798 3 0.0
-19.420483 -1.320314 3 0.0
-55.2221 -1.482333 3 0.0
-53.1643 -22.912246 3 0.0
-11.740738 -5.238514 3 0.0
-2.657373 -1.223485 3 0.0
-24.908602 -1e-06 3 0.0
-23.661812 -4.897215 3 0.0
-21.973217 -9.697001 3 0.0
-22.148501 -4.355106 3 0.0
-17.510315 -3.160886 3 0.0
-19.799686 -5.487727 3 0.0
-4.95779 -0.2308 3 0.0
-4.629598 -0.659116 3 0.0
-9.959105 -2.444244 3 0.0
-16.347511 -4.737486 3 0.0
-9.898444 -5.28783 3 0.0
-6.726215 -0.703111 3 0.0
-12.447453 -4.504051 3 0.0
-5.99418 -2.936395 3 0.0
-10.049004 -1.394121 3 0.0
-5.07301 -2.137354 3 0.0
-34.94874 -3.019004 3 0.0
-6.404491 -3.026489 3 0.0
-13.331968 -3.225102 3 0.0
-12.617787 -1.657913 3 0.0
-12.741045 -2.303255 3 0.0
-10.473239 -2.292677 3 0.0
-11.902729 -3.908969 3 0.0
-11.683625 -2.572993 3 0.0
-13.42184 -3.523939 3 0.0
-6.463407 -0.71185 3 0.0
-22.823209 -3.559513 3 0.0
-26.551001 -5.460584 3 0.0
-10.426605 -2.051595 3 0.0
-1.576122 -1.150559 3 0.0
-16.00899 -6.987003 3 0.0
-21.650831 -0.000414 3 0.0
-21.170036 -3.904361 3 0.0
-12.376969 -4.854412 3 0.0
-17.577174 -5.824346 3 0.0
-12.805468 -3.968828 3 0.0
-12.516288 -6.069079 3 0.0
-15.874157 -5.245522 3 0.0
-5.227943 -1.65033 3 0.0
-4.061742 -1.569464 3 0.0
-22.410082 -4.836153 3 0.0
-6.886721 -3.239093 3 0.0
-5.203333 -2.693869 3 0.0
-12.168873 -3.797697 3 0.0
-8.120962 -3.169018 3 0.0
-4.050811 -0.710713 3 0.0
-13.444734 -3.944921 3 0.0
-6.567279 -0.666084 3 0.0
-4.354121 -0.57852 3 0.0
-6.290927 -0.234565 3 0.0
-14.057594 -0.648727 3 0.0
-11.956654 -0.858948 3 0.0
-18.964475 -8.602102 3 0.0
-14.709958 -3.257925 3 0.0
-17.500031 -5.046025 3 0.0
-14.292822 -4.643977 3 0.0
-3.51208 -2.546924 3 0.0
-4.620263 -1.01155 3 0.0
-13.995986 -1.801723 3 0.0
-2.698811 -1.563514 3 0.0
-9.707413 -1.986384 3 0.0
-26.149924 -10.105379 3 0.0
-21.165955 -1.814783 3 0.0
-20.79131 -2.877543 3 0.0
-6.923428 -2.205978 3 0.0
-5.41896 -2.672634 3 0.0
-6.744994 -2.622371 3 0.0
-13.335956 -5.335538 3 0.0
-16.686226 -1.122116 3 0.0
-6.383709 -2.572487 3 0.0
-19.951581 -2.168712 3 0.0
-46.374273 -9.867516 3 0.0
-50.555864 -11.898665 3 0.0
-0.820487 -0.548181 3 0.0
-3.221246 -1.53166 3 0.0
-18.583867 -4.191486 3 0.0
-14.773255 -3.987689 3 0.0
-14.888929 -4.586528 3 0.0
-15.31202 -4.292301 3 0.0
-4.672214 -1.838488 3 0.0
-3.92546 -1.099814 3 0.0
-1.142164 -0.443211 3 0.0
-4.204568 -1.915237 3 0.0
-7.163968 -2.888305 3 0.0
-23.277536 -5.542235 3 0.0
-25.559664 -5.042779 3 0.0
-20.880387 -4.549255 3 0.0
-20.553987 -3.733512 3 0.0
-2.171493 -1.14541 3 0.0
-6.22193 -1.293967 3 0.0
-4.894679 -0.511742 3 0.0
-6.102252 -1.779267 3 0.0
-8.538292 -3.132524 3 0.0
-18.526149 -3.062337 3 0.0
-42.178838 -0.008177 3 0.0
-19.764267 -4.725687 3 0.0
-20.206067 -3.978196 3 0.0
-37.761459 -8.30693 3 0.0
-8.821097 -0.487174 3 0.0
-8.784772 -3.092401 3 0.0
-7.270187 -2.563387 3 0.0
-10.57085 -1.004502 3 0.0
-13.917129 -1.305915 3 0.0
-6.636429 -1.81171 3 0.0
-13.064998 -2.197705 3 0.0
-3.034602 -0.951641 3 0.0
-2.183591 -0.607696 3 0.0
-10.472019 -3.915637 3 0.0
-22.120564 -5.07584 3 0.0
-21.430013 -8.578845 3 0.0
-42.029918 -9.079945 3 0.0
-5.524711 -1.977385 3 0.0
-8.072614 -2.684494 3 0.0
-5.780589 -1.290051 3 0.0
-18.934051 -5.925636 3 0.0
-6.107463 -2.24554 3 0.0
-12.975801 -4.379583 3 0.0
-18.979034 -6.367733 3 0.0
-19.732525 -2.874281 3 0.0
-11.050405 -0.104798 3 0.0
-10.927627 -4.174667 3 0.0
-17.507763 -4.571801 3 0.0
-2.588765 -0.127958 3 0.0
-4.308213 -1.570183 3 0.0
-6.96502 -1.020746 3 0.0
-3.844892 -0.525749 3 0.0
-16.207645 -3.44967 3 0.0
-16.716922 -3.594329 3 0.0
-6.475564 -2.112938 3 0.0
-10.979215 -3.604963 3 0.0
-10.101434 -3.430753 3 0.0
-5.561549 -2.357368 3 0.0
-6.895181 -0.531753 3 0.0
-7.371403 -1.568079 3 0.0
-9.326047 -2.992327 3 0.0
-13.499592 -1.395499 3 0.0
-13.181889 -0.554491 3 0.0
-17.719228 -7.725691 3 0.0
-14.553104 -5.461669 3 0.0
-14.902804 -4.269869 3 0.0
-14.381623 -2.285445 3 0.0
-7.094479 -0.0 3 0.0
-21.281761 -0.0 3 0.0
-9.5366 -0.0 3 0.0
-19.30467 -1.884652 3 0.0
-11.044531 -0.741683 3 0.0
-22.86856 -5.703593 3 0.0
-11.468487 -2.913913 3 0.0
-13.575511 -6.681544 3 0.0
-13.720808 -2.290003 3 0.0
-15.116142 -4.759646 3 0.0
-15.406744 -4.06551 3 0.0
-14.067565 -5.934155 3 0.0
-21.128962 -5.989946 3 0.0
-34.632431 -14.588342 3 0.0
-12.308731 -5.461765 3 0.0
-20.126976 -5.979404 3 0.0
-15.995565 -5.982681 3 0.0
-18.580157 -2.409547 3 0.0
-25.562701 -6.696919 3 0.0
-11.663375 -4.488671 3 0.0
-15.124766 -0.931958 3 0.0
-15.789547 -1.796368 3 0.0
-13.612927 -0.0 3 0.0
-17.090144 -4.262144 3 0.0
-10.768606 -1.493955 3 0.0
-9.183785 -1.730927 3 0.0
-7.984504 -2.276676 3 0.0
-4.867136 -2.479779 3 0.0
-25.156339 -1.622772 3 0.0
-31.162122 -4.460807 3 0.0
-6.989503 -2.33649 3 0.0
-10.066849 -2.154014 3 0.0
-3.393957 -2.151946 3 0.0
-2.369163 -0.918685 3 0.0
-3.299137 -1.775077 3 0.0
-4.085917 -1.844325 3 0.0
-3.05361 -1.655631 3 0.0
-6.310381 -1.470837 3 0.0
-11.67187 -1.024632 3 0.0
-8.082493 -1.591614 3 0.0
-8.082493 -2.033311 3 0.0
-9.043281 -3.227279 3 0.0
-3.609911 -1.872508 3 0.0
-4.156113 -2.143561 3 0.0
-0.507784 -0.53357 3 0.0
-8.689643 -2.243185 3 0.0
-7.9091 -2.639521 3 0.0
-9.600747 -3.254421 3 0.0
-3.59994 -0.975464 3 0.0
-8.119732 -1.043189 3 0.0
-8.626789 -0.018136 3 0.0
-5.015191 -0.759747 3 0.0
-8.365521 -1.633722 3 0.0
-4.824679 -2.177637 3 0.0
-18.765424 -3.234175 3 0.0
-13.213791 -3.859672 3 0.0
-13.85123 -4.536158 3 0.0
-8.452738 -3.211401 3 0.0
-10.340896 -4.05833 3 0.0
-11.220701 -1.097482 3 0.0
-13.290649 -1.217565 3 0.0
-12.46399 -1.770906 3 0.0
-6.619564 -1.652996 3 0.0
-56.805929 -16.252349 3 0.0
-19.17188 -0.006901 3 0.0
-16.995222 -0.016302 3 0.0
-18.525585 -6.0727 3 0.0
-40.929725 -0.112727 3 0.0
-32.370468 -5.757961 3 0.0
-13.289735 -1.760927 3 0.0
-17.163567 -5.171788 3 0.0
-14.101994 -4.645126 3 0.0
-21.574191 -2.343768 3 0.0
-11.302026 -1.861297 3 0.0
-11.093819 -1.657527 3 0.0
-46.668274 -2.407668 3 0.0
-28.576165 -0.507996 3 0.0
-42.882482 -6.4e-05 3 0.0
-44.441194 -5.960543 3 0.0
-25.489093 -1e-05 3 0.0
-31.299509 -10.695677 3 0.0
-27.058496 -9.119373 3 0.0
-24.753993 -7.256377 3 0.0
-47.387852 -1.265507 3 0.0
-48.042644 -19.714079 3 0.0
-38.930398 -12.403147 3 0.0
-22.467956 -2.21014 3 0.0
-29.674524 -4.893521 3 0.0
-18.86225 -2.77829 3 0.0
-27.562854 -9.678049 3 0.0
-19.32106 -2.8234 3 0.0
-22.563048 -4.906832 3 0.0
-31.266636 -6.583238 3 0.0
-14.802932 -3.519642 3 0.0
-12.025413 -2.099482 3 0.0
-19.397268 -3.162305 3 0.0
-18.240795 -2.040963 3 0.0
-22.975952 -3.098764 3 0.0
-6.885294 -0.149804 3 0.0
-5.623571 -0.249058 3 0.0
-9.396137 -2.75369 3 0.0
-14.669163 -1.032049 3 0.0
-21.342084 -1.900857 3 0.0
-16.173564 -2.565416 3 0.0
-7.871627 -1.978022 3 0.0
-12.118079 -1.701766 3 0.0
-6.36539 -1.946152 3 0.0
-14.169928 -3.447919 3 0.0
-20.436287 -3.344487 3 0.0
-24.312183 -7.440432 3 0.0
-0.869562 -0.744261 3 0.0
-3.196425 -1.118218 3 0.0
-6.642501 -1.326563 3 0.0
-21.645345 -5.23345 3 0.0
-15.67111 -5.386659 3 0.0
-24.326909 -3.614033 3 0.0
-17.730645 -0.0 3 0.0
-21.208557 -0.0 3 0.0
-23.186408 -5.952981 3 0.0
-32.768448 -7.131968 3 0.0
-31.571641 -11.570264 3 0.0
-24.765949 -9.493695 3 0.0
-36.765222 -3.540672 3 0.0
-31.382566 -2.492883 3 0.0
-32.674125 -15.895206 3 0.0
-13.091258 -4.964915 3 0.0
-16.921856 -3.338193 3 0.0
-13.837196 -6.065443 3 0.0
-13.845989 -2.963985 3 0.0
-16.108162 -7.285669 3 0.0
-10.883397 -2.920385 3 0.0
-11.986427 -1.250198 3 0.0
-6.238259 -2.665865 3 0.0
-9.761775 -1.106665 3 0.0
-15.075614 -1.047992 3 0.0
-29.864055 -5.769518 3 0.0
-7.555884 -3.811793 3 0.0
-9.032094 -1.445606 3 0.0
-15.155161 -2.43458 3 0.0
-10.862393 -2.026742 3 0.0
-9.08689 -2.372178 3 0.0
-9.08689 -1.844511 3 0.0
-11.193284 -2.465616 3 0.0
-34.120256 -0.161713 3 0.0
-16.948797 -0.449683 3 0.0
-25.604139 -2.016096 3 0.0
-18.525585 -0.212112 3 0.0
-23.886764 -5.00817 3 0.0
-28.025113 -10.784228 3 0.0
-63.591089 -25.496602 3 0.0
-18.806772 -1.753819 3 0.0
-61.688045 -24.214537 3 0.0
-24.08509 -7.241505 3 0.0
-48.870478 -19.110433 3 0.0
-33.659484 -14.914454 3 0.0
-40.206335 -4.311676 3 0.0
-36.109965 -11.090535 3 0.0
-7.633052 -2.454312 3 0.0
-1.852184 -0.686529 3 0.0
-2.539339 -0.417061 3 0.0
-10.074844 -2.96861 3 0.0
-7.624144 -0.356979 3 0.0
-5.657051 -0.600242 3 0.0
-12.379605 -3.766586 3 0.0
-8.997874 -1.796285 3 0.0
-59.910594 -9.1e-05 3 0.0
-82.41144 -26.456366 3 0.0
-15.289949 -3.249776 3 0.0
-15.3545 -2.838498 3 0.0
-11.584488 -4.080364 3 0.0
-16.811534 -7.80719 3 0.0
-7.749283 -1.13849 3 0.0
-26.514946 -6.15197 3 0.0
-4.415554 -0.725599 3 0.0
-9.734981 -2.538478 3 0.0
-7.87757 -1.616386 3 0.0
-13.916646 -1.005718 3 0.0
-15.060303 -4.910053 3 0.0
-5.269661 -0.767775 3 0.0
-8.63679 -5.08867 3 0.0
-14.862996 -0.627765 3 0.0
-14.867114 -2.039862 3 0.0
-14.979182 -0.514746 3 0.0
-13.506055 -5.599169 3 0.0
-14.715097 -2.119804 3 0.0
-14.670471 -5.00594 3 0.0
-12.608421 -1.955928 3 0.0
-10.348111 -0.269526 3 0.0
-7.405482 -1.355061 3 0.0
-6.800459 -2.900557 3 0.0
-8.795733 -2.190533 3 0.0
-10.162611 -3.077391 3 0.0
-10.221197 -2.213486 3 0.0
-6.087265 -1.487456 3 0.0
-5.244103 -1.221678 3 0.0
-5.910554 -1.497099 3 0.0
-7.107196 -2.024319 3 0.0
-5.107103 -1.24407 3 0.0
-5.109917 -1.662967 3 0.0
-5.011005 -1.972166 3 0.0
-6.594715 -3.813914 3 0.0
-2.563532 -2.050312 3 0.0
-3.503049 -1.57654 3 0.0
-5.735816 -2.386309 3 0.0
-7.780097 -3.648275 3 0.0
-7.686797 -3.345258 3 0.0
-9.699582 -2.22208 3 0.0
-7.229992 -1.166555 3 0.0
-7.628168 -2.095361 3 0.0
-11.332833 -0.0 3 0.0
-18.884488 -0.0 3 0.0
-15.030208 -2.804958 3 0.0
-22.602259 -2.545702 3 0.0
-21.961603 -3.034271 3 0.0
-8.206678 -2.221752 3 0.0
-19.621539 -5.720339 3 0.0
-4.167641 -0.226144 3 0.0
-3.2108 -0.2708 3 0.0
-21.423077 -4.356413 3 0.0
-27.871371 -7.625117 3 0.0
-39.440661 -17.773039 3 0.0
-17.577082 -4.527145 3 0.0
-28.906219 -3.970937 3 0.0
-26.698397 -2.465364 3 0.0
-24.203239 -8.800205 3 0.0
-2.649024 -0.923369 3 0.0
-4.68836 -1.692112 3 0.0
-7.506113 -2.99982 3 0.0
-22.430137 -7.365566 3 0.0
-12.580005 -5.709345 3 0.0
-12.580005 -4.601745 3 0.0
-28.145266 -12.337767 3 0.0
-39.756905 -10.579836 3 0.0
-18.613553 -1.301664 3 0.0
-15.971332 -2.661052 3 0.0
-11.843977 -4.60379 3 0.0
-4.226751 -3.189087 3 0.0
-16.661251 -1.568634 3 0.0
-16.707213 -2.185789 3 0.0
-13.529136 -4.683952 3 0.0
-23.750648 -7.192313 3 0.0
-16.514326 -4.021183 3 0.0
-5.697336 -2.033099 3 0.0
-13.866697 -1.539346 3 0.0
-7.003943 -1.640734 3 0.0
-6.586295 -3.424697 3 0.0
-9.36993 -0.904481 3 0.0
-9.400872 -1.291852 3 0.0
-3.775078 -1.322263 3 0.0
-12.927476 -4.639235 3 0.0
-14.555336 -3.142046 3 0.0
-20.866815 -6.076734 3 0.0
-15.874567 -5.878931 3 0.0
-13.373487 -0.0 3 0.0
-25.238662 -7.182089 3 0.0
-14.014549 -4.452012 3 0.0
-34.427859 -8.589285 3 0.0
-28.185233 -3.999786 3 0.0
-13.232906 -3.738769 3 0.0
-84.008709 -9.044419 3 0.0
-77.167803 -5.341635 3 0.0
-37.939204 -13.437498 3 0.0
-75.188813 -4.960532 3 0.0
-47.457446 -14.600256 3 0.0
-61.16757 -2.504777 3 0.0
-60.40863 -24.727319 3 0.0
-38.318417 -6.915717 3 0.0
-35.26185 -4.77762 3 0.0
-34.874863 -14.503039 3 0.0
-14.055279 -2.397103 3 0.0
-24.289237 -4.145911 3 0.0
-14.531991 -3.737013 3 0.0
-19.274201 -7.610952 3 0.0
-20.921093 -2.794174 3 0.0
-22.415654 -6.924718 3 0.0
-46.752727 -12.129282 3 0.0
-7.914341 -2.919554 3 0.0
-6.188342 -3.288039 3 0.0
-3.756075 -0.447496 3 0.0
-1.247589 -0.724166 3 0.0
-1.82268 -1.091244 3 0.0
-3.371253 -0.364606 3 0.0
-13.984571 -2.449817 3 0.0
-4.67455 -1.271451 3 0.0
-10.195689 -0.677413 3 0.0
-1.723177 -0.38568 3 0.0
-8.696773 -4.05687 3 0.0
-21.337404 -6.842339 3 0.0
-62.18848 -0.006298 3 0.0
-34.174478 -3.344546 3 0.0
-42.608126 -5.147659 3 0.0
-19.12004 -0.547451 3 0.0
-16.845407 -5.398618 3 0.0
-7.569324 -1.913102 3 0.0
-19.395254 -7.717712 3 0.0
-15.734964 -4.649959 3 0.0
-16.946098 -5.62321 3 0.0
-17.181976 -8.484133 3 0.0
-20.786007 -7.396682 3 0.0
-17.890781 -5.045911 3 0.0
-33.147294 -7.62613 3 0.0
-10.34136 -1.617863 3 0.0
-10.297736 -1.13355 3 0.0
-8.406628 -1.887112 3 0.0
-8.546155 -1.331705 3 0.0
-8.68549 -0.986172 3 0.0
-8.546155 -2.679982 3 0.0
-17.368914 -6.896512 3 0.0
-12.77399 -0.146536 3 0.0
-9.478382 -1.610155 3 0.0
-11.147063 -3.464801 3 0.0
-11.630596 -1.834196 3 0.0
-37.878861 -12.400433 3 0.0
-12.073457 -4.454391 3 0.0
-16.382005 -7.218495 3 0.0
-10.597134 -0.086225 3 0.0
-10.98288 -3.344487 3 0.0
-31.723653 -3.871895 3 0.0
-32.610511 -9.638757 3 0.0
-11.16037 -0.950844 3 0.0
-17.977295 -5.471899 3 0.0
-15.938492 -0.310036 3 0.0
-10.902196 -1.220025 3 0.0
-10.605457 -3.072938 3 0.0
-13.154181 -1.605027 3 0.0
-24.811362 -3.814389 3 0.0
-14.231903 -3.51899 3 0.0
-19.007652 -3.13376 3 0.0
-19.299458 -4.071276 3 0.0
-18.930405 -4.674709 3 0.0
-14.408206 -4.919016 3 0.0
-12.128553 -2.937626 3 0.0
-14.854051 -2.458802 3 0.0
-12.267809 -4.957708 3 0.0
-13.535323 -2.190889 3 0.0
-19.796459 -8.64923 3 0.0
-11.370402 -1.689651 3 0.0
-11.87361 -1.973627 3 0.0
-10.31328 -2.555306 3 0.0
-10.513419 -2.477503 3 0.0
-12.2502 -2.615816 3 0.0
-10.589257 -1.287079 3 0.0
-20.414299 -5.725307 3 0.0
-34.355563 -5.838144 3 0.0
-21.785395 -9.678955 3 0.0
-15.593588 -3.419189 3 0.0
-15.267339 -5.353797 3 0.0
-18.604991 -5.603709 3 0.0
-19.726258 -6.510108 3 0.0
-30.016508 -3.847419 3 0.0
-13.90933 -1.852755 3 0.0
-11.093819 -2.361649 3 0.0
-20.914386 -1.484617 3 0.0
-22.216487 -8.950893 3 0.0
-22.442303 -6.487607 3 0.0
-18.563764 -3.817556 3 0.0
-18.618497 -7.91881 3 0.0
-20.499562 -2.166137 3 0.0
-22.925573 -10.679958 3 0.0
-10.836415 -2.599062 3 0.0
-22.297461 -3.96066 3 0.0
-19.070745 -1.19729 3 0.0
-16.11999 -1.496829 3 0.0
-19.078545 -2.235505 3 0.0
-16.932532 -7.131586 3 0.0
-10.5709 -0.388243 3 0.0
-12.459595 -0.99002 3 0.0
-16.434403 -1.854497 3 0.0
-13.162264 -5.328391 3 0.0
-16.357251 -5.428231 3 0.0
-4.451564 -1.053827 3 0.0
-20.041948 -8.292795 3 0.0
-12.513542 -3.241607 3 0.0
-21.089372 -9.239628 3 0.0
-24.329711 -3.090242 3 0.0
-16.81846 -4.241388 3 0.0
-16.488055 -5.249435 3 0.0
-23.476995 -0.000528 3 0.0
-22.528821 -8.90687 3 0.0
-16.20228 -5.019652 3 0.0
-29.168075 -0.001751 3 0.0
-28.407866 -0.00231 3 0.0
-28.683419 -12.486409 3 0.0
-27.430922 -12.043468 3 0.0
-17.358555 -5.96519 3 0.0
-47.687908 -5.866906 3 0.0
-12.610856 -3.227884 3 0.0
-27.928613 -2.838177 3 0.0
-32.5189 -13.018731 3 0.0
-12.261178 -2.204463 3 0.0
-20.180467 -8.41698 3 0.0
-25.200148 -10.686322 3 0.0
-18.631018 -6.912795 3 0.0
-33.230485 -3.265587 3 0.0
-25.95019 -9.143836 3 0.0
-56.305963 -11.415664 3 0.0
-36.068945 -13.612493 3 0.0
-34.998812 -11.189671 3 0.0
-18.490275 -7.610701 3 0.0
-18.386878 -5.324168 3 0.0
-35.254011 -6.549049 3 0.0
-12.847046 -5.025012 3 0.0
-27.383282 -9.137422 4 0.0
-26.459864 -14.635177 4 0.0
-133.13117 -34.824971 4 0.0
-24.787688 -0.819184 4 0.0
-44.206847 -9.771786 4 0.0
-67.371372 -14.656747 4 0.0
-64.309285 -16.005661 4 0.0
-60.736406 -12.307161 4 0.0
-41.859556 -2.158575 4 0.0
-36.98221 -0.260199 4 0.0
-39.057989 -0.477233 4 0.0
-36.651401 -1.867884 4 0.0
-36.770876 -11.959161 4 0.0
-28.835777 -4.736506 4 0.0
-18.859887 -0.837984 4 0.0
-19.82394 -4.386545 4 0.0
-29.581509 -9.257389 4 0.0
-19.556002 -7.487418 4 0.0
-62.640249 -0.012284 4 0.0
-40.441669 -1.808179 4 0.0
-42.102164 -5.487158 4 0.0
-42.102164 -10.87964 4 0.0
-41.83191 -2.984951 4 0.0
-19.660651 -3.740747 4 0.0
-29.594842 -6.032403 4 0.0

